Retrofitting Applications with Provenance-Based Security Monitoring

Data provenance is a valuable tool for detecting and preventing cyber attack, providing insight into the nature of suspicious events. For example, an administrator can use provenance to identify the perpetrator of a data leak, track an attacker's actions following an intrusion, or even control the flow of outbound data within an organization. Unfortunately, providing relevant data provenance for complex, heterogenous software deployments is challenging, requiring both the tedious instrumentation of many application components as well as a unified architecture for aggregating information between components. In this work, we present a composition of techniques for bringing affordable and holistic provenance capabilities to complex application workflows, with particular consideration for the exemplar domain of web services. We present DAP, a transparent architecture for capturing detailed data provenance for web service components. Our approach leverages a key insight that minimal knowledge of open protocols can be leveraged to extract precise and efficient provenance information by interposing on application components' communications, granting DAP compatibility with existing web services without requiring instrumentation or developer cooperation. We show how our system can be used in real time to monitor system intrusions or detect data exfiltration attacks while imposing less than 5.1 ms end-to-end overhead on web requests. Through the introduction of a garbage collection optimization, DAP is able to monitor system activity without suffering from excessive storage overhead. DAP thus serves not only as a provenance-aware web framework, but as a case study in the non-invasive deployment of provenance capabilities for complex applications workflows.

==> benchmarks/txt/lpm_benchmark_dvdstore_e2e_ms.txt <==
56
66
49
30
29
26
26
23
26
62
131
44
47
29
24
23
22
23
24
22
22
22
21
22
22
23
49
22
26
25
23
22
21
23
33
29
35
40
31
36
41
37
28
25
27
34
35
41
44
45
43
61
37
41
37
34
40
33
42
38
44
36
25
34
23
40
40
36
31
30
33
29
35
30
42
38
44
36
41
35
41
35
39
35
40
35
40
36
25
33
40
49
37
36
33
30
32
28
27
32
30
36
37
35
38
33
36
36
46
38
35
37
30
31
35
40
34
34
37
33
39
36
35
27
16
25
32
29
29
36
28
38
33
33
39
27
35
32
33
34
34
31
30
36
43
36
42
38
42
36
24
33
35
32
33
31
37
34
34
35
34
35
37
22
30
45
40
34
36
45
41
41
38
37
38
43
35
29
29
31
32
38
32
40
37
44
37
41
37
41
35
25
35
22
36
42
40
41
38
29
39
34
33
39
33
35
33
35
34
38
37
42
33
40
33
32
32
24
33
41
39
37
38
40
35
38
37
35
39
35
32
34
30
33
34
30
39
35
38
32
39
34
38
32
41
35
19
31
19
30
29
40
33
35
32
36
32
33
35
36
35
30
36
35
33
33
40
33
41
34
20
33
38
34
36
36
33
33
34
30
39
41
39
33
32
33
34
28
21
27
18
32
34
32
33
40
34
36
37
42
33
36
29
34
30
32
31
14
23
15
23
26
22
28
26
27
29
33
31
30
34
28
27
27
33
38
32
25
36
25
39
33
28
31
27
27
29
27
29
31
29
28
24
31
34
44
35
34
33
35
31
27
26
24
23
13
25
25
29
31
27
38
43
39
36
36
35
39
43
38
39
37
36
43
31
29
31
37
39
35
33
30
25
29
30
38
40
38
39
32
33
29
30
34
20
30
42
33
33
32
35
40
33
40
37
34
31
28
32
30
29
25
19
29
23
24
28
36
36
36
28
31
37
34
27
28
24
31
38
31
36
33
44
29
29
35
36
41
40
34
30
27
26
26
26
25
25
36
38
33
35
29
35
29
37
32
37
32
38
30
41
36
26
34
34
35
33
30
35
31
30
35
33
35
27
34
31
42
32
23
30
38
27
26
35
24
23
21
20
24
23
23
25
31
31
34
31
19
28
87
36
32
29
31
27
28
24
30
26
31
26
23
25
26
23
21
23
29
28
22
25
17
28
14
26
24
37
28
26
24
28
24
22
22
28
26
30
30
25
24
28
23
26
27
24
34
31
26
28
26
19
25
31
36
30
29
23
22
22
28
27
30
32
31
32
28
31
29
37
35
36
32
29
28
26
30
25
25
34
32
25
32
24
35
30
27
24
23
39
29
26
23
24
28
24
27
28
25
28
27
31
30
27
17
26
17
23
24
28
27
23
28
24
29
33
35
34
30
24
28
29
28
28
29
28
29
29
32
26
29
24
32
31
34
27
26
26
24
21
28
30
26
23
31
29
30
25
25
28
24
25
26
27
24
25
25
26
25
25
22
22
23
24
25
28
26
35
34
19
29
31
37
32
33
35
31
26
25
27
23
27
22
28
37
34
29
23
30
30
32
26
28
23
26
28
34
33
38
28
38
29
19
25
29
24
21
21
26
25
24
24
27
24
29
30
30
28
36
31
29
31
28
26
24
25
27
27
14
24
23
23
21
23
22
23
26
35
31
24
26
22
31
28
23
24
31
28
31
34
22
29
35
38
43
39
37
34
30
31
26
30
28
27
30
27
27
32
15
28
16
23
21
21
21
23
25
27
34
29
29
28
25
23
24
14
29
29
35
34
37
34
37
38
35
34
35
37
37
31
23
23
24
36
33
34
31
34
30
32
31
31
28
19
25
34
31
30
32
43
38
34
36
36
37
35
31
40
32
29
31
29
39
33
35
31
34
35
40
31
23
29
30
33
37
40
46
47
45
40
35
34
31
35
32
31
34
26
25
30
37
33
29
30
32
34
33
34
35
33
28
35
33
36
31
47
36
45
34
20
31
31
30
22
27
26
24
24
22
24
24
21
22
22
24
13
22
32
29
24
24
26
24
27
24
22
24
26
23
26
24
38
29
30
31
31
24
15
19
27
27
28
23
30
31
26
27
35
34
38
34
28
36
26
26
29
25
23
26
30
26
28
28
24
22
29
37
26
24
24
28
31
31
29
19
26
38
32
28
31
33
24
28
23
24
25
28
27
28
26
18
24
24
83
30
26
23
37
33
31
29
34
34
29
27
30
31
32
39
34
29
32
42
37
37
37
35
21
34
43
38
43
39
33
29
26
22
32
26
28
29
27
29
27
29
26
24
26
17
25
28
25
25
22
23
28
29
30
30
27
28
26
22
25
25
27
25
26
24
14
30
23
27
33
31
41
41
37
33
28
28
29
26
24
22
27
29
26
24
23
40
38
34
31
32
30
18
27
27
35
29
31
23
23
28
33
37
38
33
24
25
32
33
32
25
36
35
38
30
28
31
41
42
43
39
41
39
38
41
24
33
36
38
39
34
40
42
40
36
41
37
36
35
26
25
24
22
21
33
25
22
24
22
24
27
24
21
27
32
32
37
32
28
31
27
27
31
31
19
33
33
28
25
25
27
28
28
21
26
23
23
17
24
30
36
30
26
23
22
23
29
21
23
23
15
24
31
29
22
22
21
23
22
30
28
30
32
32
28
31
25
30
26
32
18
23
26
23
22
22
24
29
26
26
29
31
22
25
24
24
23
22
21
22
21
25
27
26
28
38
42
23
35
36
39
37
40
37
36
40
35
37
40
45
40
39
39
36
38
36
38
38
37
28
28
32
33
33
29
48
27
23
23
17
21
28
23
29
21
29
30
20
34
38
40
27
27
26
25
25
30
24
33
30
23
26
24
22
21
22
33
39
32
35
36
32
27
29
29
29
29
33
31
30
17
26
38
38
32
38
32
41
42
33
36
33
28
28
29
24
30
30
28
23
26
25
23
28
30
26
25
30
17
33
39
50
34
40
36
34
33
36
32
29
35
36
37
39
35
33
36
22
27
35
34
30
27
30
28
27
27
37
34
31
27
27
36
24
38
38
40
31
27
25
31
30
33
26
27
24
23
30
27
18
26
27
37
34
32
28
31
36
35
33
28
30
29
23
24
39
41
37
40
40
42
39
43
37
34
28
35
34
43
39
25
33
42
41
32
36
27
27
23
24
23
27
15
28
31
37
27
32
34
37
34
34
34
33
35
18
27
28
36
41
44
36
39
42
36
25
40
44
42
34
33
37
39
35
34
29
29
29
26
23
23
24
23
24
23
25
30
29
32
27
28
29
32
28
32
24
27
32
28
32
26
25
22
29
19
32
32
35
31
31
33
27
29
27
29
26
39
36
32
22
22
39
35
28
30
30
27
26
26
30
27
24
16
29
30
33
29
24
35
31
37
42
37
34
38
33
36
34
30
28
28
28
41
36
39
38
44
39
34
37
24
35
40
38
37
46
41
36
39
43
40
46
36
44
37
34
36
47
39
37
34
36
40
38
39
37
39
37
37
40
43
39
39
34
29
35
32
20
34
40
34
29
36
41
45
41
39
40
44
41
38
42
33
37
37
43
38
45
43
44
35
41
38
41
38
24
30
40
48
47
39
38
39
40
41
36
35
27
30
24
21
28
28
27
25
22
24
23
24
24
26
29
34
32
32
29
16
32
18
40
36
31
31
37
32
28
30
27
26
18
30
24
36
38
29
33
32
34
31
29
26
26
25
27
29
27
25
30
30
31
31
39
43
37
37
35
23
32
39
37
42
40
36
39
38
36
35
40
43
46
40
42
32
31
32
29
29
42
40
39
42
40
36
24
29
33
35
27
34
34
30
37
36
33
34
33
30
33
30
27
30
30
29
30
31
25
31
38
38
24
38
43
40
32
32
37
33
31
25
31
28
32
32
32
26
17
23
23
31
43
33
32
41
35
30
31
29
35
29
25
26
26
31
27
24
26
29
26
29
19
34
38
45
40
39
38
40
36
36
35
45
43
40
32
35
37
43
40
44
43
41
39
38
34
30
38
27
34
41
39
30
32
32
27
25
29
31
29
27
15
30
33
29
23
42
38
43
43
38
32
35
36
30
26
25
27
28
23
29
34
31
36
34
35
32
27
31
27
25
15
23
23
33
32
26
34
41
30
29
23
22
22
22
29
35
34
36
56
28
37
41
32
32
27
29
42
31
28
28
31
22
30
33
27
25
27
29
35
32
29
29
27
29
26
31
18
29
37
35
32
40
33
27
24
24
22
25
28
32
34
29
30
33
42
40
37
37
43
35
37
31
38
37
34
23
30
41
35
35
35
33
38
37
41
30
33
35
36
41
40
39
34
36
33
44
44
46
43
40
38
31
31
33
25
28
31
31
30
42
31
19
27
30
33
36
33
29
31
37
35
29
32
29
29
32
25
31
27
25
26
28
26
24
25
21
23
26
26
27
22
14
26
36
32
27
28
33
30
26
34
36
32
31
34
32
29
40
33
31
31
35
39
20
31
36
41
35
35
25
32
40
41
40
41
42
40
38
38
40
38
39
31
38
41
41
41
44
42
42
42
44
41
28
38
44
46
41
40
33
35
34
35
34
29
33
36
29
27
39
34
29
31
17
33
39
39
30
32
29
32
31
29
28
28
33
28
34
34
35
38
32
36
28
35
39
30
31
19
28
34
33
34
31
28
27
27
28
29
25
38
35
32
30
28
34
27
28
28
25
29
25
27
31
22
32
31
37
28
29
26
23
34
28
33
32
31
30
27
29
34
33
25
23
23
33
40
39
45
39
39
34
25
33
39
40
40
39
39
32
28
38
38
35
34
36
30
37
36
34
33
34
37
33
33
35
35
28
26
27
28
39
33
29
17
28
24
25
23
23
20
36
42
37
32
37
32
37
34
32
29
26
27
26
26
27
33
20
31
27
25
24
20
25
22
21
24
30
27
27
31
25
26
23
27
42
33
25
38
39
38
38
34
30
25
27
27
29
26
21
31
27
28
32
28
16
25
24
24
24
30
26
28
28
25
26
30
25
30
26
28
34
28
30
30
30
36
27
32
32
27
22
25
15
25
34
35
37
35
35
30
27
30
27
24
26
22
25
22
26
27
26
33
37
40
37
35
34
40
35
24
35
38
42
37
42
39
39
35
30
33
27
28
34
36
40
37
34
31
31
27
26
25
32
28
34
29
27
27
38
31
29
32
32
32
37
36
41
35
33
22
34
33
36
32
30
30
30
28
22
34
29
27
30
28
31
27
27
30
33
36
29
24
29
36
40
40
39
36
29
33
33
36
34
37
36
33
31
27
28
26
28
29
30
33
33
28
27
26
30
27
29
28
21
24
23
29
33
30
21
32
31
36
30
36
35
32
27
32
39
21
29
19
28
24
26
22
21
24
22
23
25
25
24
24
25
27
24
24
15
22
17
27
34
29
28
29
29
27
32
29
27
22
25
25
28
26
28
32
29
28
29
34
29
16
25
86
28
28
26
28
32
27
27
27
30
34
29
24
25
24
27
24
25
32
25
29
26
14
25
24
23
25
31
44
43
39
39
32
34
50
30
32
28
27
17
25
38
42
40
31
31
35
35
35
31
32
32
28
25
26
25
32
38
33
36
38
31
22
25
26
28
29
28
39
32
30
30
32
35
34
30
28
27
26
23
26
27
24
22
24
23
24
29
28
24
39
39
31
33
39
43
35
23
27
17
30
30
28
26
27
30
25
28
31
28
26
28
33
31
31
34
29
36
37
34
29
40
45
39
27
35
40
46
40
35
39
34
33
35
38
36
34
35
38
39
39
39
39
33
45
38
27
40
44
43
39
37
36
38
38
41
36
41
41
41
40
38
33
33
34
33
31
33
28
26
25
20
26
28
24
29
25
28
30
26
19
26
26
24
21
27
28
24
26
23
27
23
32
28
27
32
33
27
15
25
25
27
25
33
26
25
25
34
28
26
32
25
30
29
29
22
31
14
23
18
29
23
28
27
25
24
44
29
32
27
26
26
26
25
13
23
30
31
27
22
28
27
24
28
23
31
22
31
34
33
26
23
23
28
27
28
32
27
32
27
24
23
32
21
30
35
34
30
30
29
25
23
22
25
26
27
30
29
19
25
15
31
28
27
24
26
25
26
29
24
27
22
24
25
22
24
27
25
14
29
37
29
28
20
29
31
29
33
25
27
31
24
28
27
17
25
27
35
43
39
29
25
24
25
26
22
24
33
30
35
36
31
29
37
44
36
36
30
31
39
32
30
30
29
31
33
28
28
30
26
25
25
14
30
30
28
27
23
25
24
22
21
23
24
29
29
30
30
26
24
22
22
25
27
27
29
23
34
35
27
23
23
29
24
31
29
26
29
23
25
22
27
31
33
30
25
29
32
32
32
30
32
19
26
36
34
24
22
21
27
21
24
27
33
39
40
29
28
37
29
30
39
32
33
31
28
30
27
30
25
24
27
28
22
28
14
25
30
29
30
29
29
29
31
30
31
29
27
26
30
25
14
25
42
42
32
29
27
29
30
33
23
34
28
25
26
25
25
27
25
29
27
24
22
29
25
24
18
27
25
31
28
21
26
27
25
26
32
30
28
38
35
31
25
25
27
24
26
25
15
22
23
28
25
28
22
27
28
26
24
23
23
24
26
29
25
24
13
25
30
24
26
23
28
29
22
27
24
22
24
15
29
13
23
25
29
21
21
30
18
24
27
23
24
28
33
26
25
25
26
23
29
32
31
18
33
24
32
31
27
24
37
31
29
27
29
25
26
30
32
27
30
32
31
27
27
22
28
34
34
30
35
32
29
32
29
16
24
23
23
24
26
24
23
24
32
31
27
26
26
26
24
22
22
23
26
21
26
27
27
30
29
26
24
32
29
22
25
24
27
30
30
28
31
24
23
25
23
22
24
13
25
29
29
23
27
25
25
23
27
29
30
36
32
32
31
37
36
22
37
39
121
36
34
31
26
27
26
30
30
27
30
30
34
31
29
29
29
25
28
27
30
33
35
30
32
28
30
38
32
36
23
35
30
29
28
32
26
22
21
22
23
29
34
29
38
29
35
36
34
37
44
39
43
37
34
50
36
40
36
35
37
37
39
35
22
34
39
36
33
34
34
34
30
40
38
30
31
31
36
33
31
27
36
33
38
36
34
26
26
27
17
32
35
34
41
33
38
32
31
36
30
35
39
29
33
27
21
28
33
38
31
30
31
27
35
30
32
27
25
28
23
23
23
22
22
22
22
23
25
24
22
26
24
27
22
21
29
31
32
29
39
37
28
26
32
30
33
28
37
39
26
39
43
39
37
31
27
28
33
22
29
35
36
34
35
30
29
29
28
27
17
29
27
29
31
36
35
30
27
35
30
30
30
26
26
30
35
36
37
27
35
36
40
37
40
39
35
30
26
28
30
20
24
26
29
30
34
32
32
35
37
30
38
33
33
28
21
40
20
31
28
25
28
26
24
29
19
28
15
25
24
24
21
29
30
27
29
39
37
42
34
38
38
41
38
38
38
43
38
34
31
36
36
21
28
40
43
37
35
36
25
27
28
27
28
28
30
34
32
21
28
36
34
29
31
30
37
36
28
32
30
32
39
34
36
39
44
41
43
38
35
33
19
28
28
25
22
27
26
22
29
31
31
29
29
26
26
26
23
24
17
28
27
24
24
23
23
21
24
31
26
28
25
38
32
34
34
26
28
29
29
24
27
15
23
26
26
28
27
29
33
34
32
27
24
26
33
32
18
33
34
33
32
31
29
36
37
29
35
35
33
35
36
36
34
37
34
35
35
40
37
24
33
40
41
38
33
32
58
34
35
34
33
34
35
29
29
28
23
34
39
37
34
36
40
40
34
36
30
35
36
28
34
32
26
23
25
28
24
25
33
32
30
38
29
32
29
28
24
29
30
31
27
25
30
33
43
37
26
31
31
36
34
36
31
34
32
32
28
27
20
30
29
29
26
21
24
25
26
34
34
35
29
37
39
31
28
41
45
47
41
39
36
32
31
29
28
30
29
27
29
30
25
25
26
27
29
29
26
14
25
28
29
25
24
23
24
31
24
41
37
38
32
32
31
36
34
30
30
31
26
25
27
28
32
37
36
38
32
39
23
41
31
33
36
22
32
22
37
29
29
29
24
28
28
24
30
25
28
27
29
31
37
34
33
39
31
32
30
25
25
16
34
40
38
32
28
27
28
28
29
39
39
32
41
38
40
39
38
36
31
29
16
38
29
35
29
39
39
33
38
38
35
37
29
35
36
26
33
22
30
32
33
32
28
29
29
36
28
31
30
31
27
28
31
36
32
34
30
36
35
22
30
19
29
25
22
25
29
29
29
35
37
34
30
31
31
32
29
28
25
24
21
27
29
26
14
84
34
28
30
31
27
22
24
27
40
39
31
33
26
31
36
43
37
39
34
38
31
24
32
22
38
37
35
39
30
59
35
32
40
37
33
32
35
36
37
36
41
30
28
35
14
25
24
28
27
32
31
29
34
38
39
40
32
30
33
26
24
22
31
24
26
24
24
23
29
28
32
25
22
32
43
39
35
37
33
36
35
35
21
29
36
35
32
26
30
28
29
25
29
27
32
27
25
25
26
29
23
26
24
24
26
36
19
32
32
31
29
30
30
30
30
30
35
36
35
39
38
38
34
40
30
21
28
30
30
31
29
25
25
24
24
27
27
38
36
29
27
26
31
27
30
25
28
25
24
14
22
15
23
20
27
26
29
32
35
30
27
33
37
31
24
31
38
39
38
37
39
35
41
38
37
41
41
44
38
41
34
21
26
20
24
26
27
34
29
23
22
22
17
22
25
23
31
16
25
24
27
22
29
42
34
33
43
39
36
26
38
44
44
40
40
42
37
36
39
34
37
41
32
33
25
36
37
37
42
45
38
36
38
38
35
39
38
37
33
35
33
38
34
36
35
36
39
32
34
22
31
35
38
34
35
41
45
38
41
41
43
41
38
28
31
30
32
22
26
26
22
24
25
26
28
29
27
30
31
33
37
33
18
33
40
44
43
39
38
30
37
37
36
37
47
37
39
38
36
38
39
38
33
34
40
37
22
33
41
44
31
43
39
35
36
35
34
29
36
35
32
35
40
32
38
34
28
27
26
25
26
17
23
24
26
25
14
26
16
21
21
30
26
27
35
39
39
44
44
29
41
44
41
39
41
34
46
35
36
38
33
38
33
31
31
36
34
36
36
33
29
31
26
16
26
23
23
22
23
30
30
28
26
23
26
27
26
34
38
36
36
36
33
22
32
28
30
27
29
26
29
29
28
31
27
34
34
31
28
31
37
33
39
36
40
32
30
37
32
27
15
26
27
25
21
22
25
26
24
24
29
26
23
27
23
28
36
37
23
36
41
40
37
38
35
32
34
31
36
37
33
27
25
28
24
17
32
34
31
29
28
30
26
30
23
27
26
35
27
38
34
35
29
27
30
25
25
14
23
16
26
23
24
22
27
29
29
27
31
38
36
37
38
37
38
37
41
40
19
38
28
40
35
32
35
31
28
28
35
28
25
26
26
31
27
43
35
24
24
28
26
18
25
17
28
24
22
21
24
22
26
25
29
27
35
30
34
28
32
28
25
26
30
33
37
31
35
27
37
31
18
26
27
46
39
38
33
36
35
29
30
27
23
28
34
34
32
37
33
32
27
31
29
19
24
26
31
27
29
30
33
32
28
30
25
23
25
23
22
22
24
23
24
27
25
31
32
27
37
35
35
31
27
27
33
31
32
29
24
37
20
31
31
29
38
35
32
29
33
33
25
26
24
27
26
28
33
38
36
44
38
23
34
34
33
28
31
28
50
26
25
28
26
26
38
29
27
15
23
16
24
22
24
20
25
27
26
28
21
27
27
29
27
33
28
27
31
29
25
27
24
27
21
28
17
24
22
29
27
22
27
23
30
26
26
43
22
26
33
32
30
26
18
33
28
30
25
27
26
29
24
24
22
26
24
25
24
25
22
28
18
28
13
24
23
27
30
25
27
29
30
30
19
30
32
27
29
31
24
31
34
38
37
41
31
39
39
34
31
30
31
41
36
35
29
22
25
35
36
36
31
27
26
24
31
27
34
39
39
34
30
29
31
32
31
32
31
35
33
28
38
33
33
35
37
33
34
35
38
30
27
25
18
25
28
27
34
35
33
31
27
25
30
28
33
37
29
31
29
28
28
27
26
26
28
25
17
24
22
27
24
25
34
32
27
24
27
27
32
25
35
27
32
26
26
23
22
23
28
34
23
25
28
29
24
28
29
30
30
30
35
27
28
27
29
22
34
40
35
29
27
26
24
22
25
34
31
29
30
27
27
26
30
34
29
35
31
18
31
39
36
32
28
24
24
29
26
28
29
37
30
28
27
24
25
27
25
22
32
22
30
35
37
33
27
31
34
35
29
26
24
27
26
28
24
24
26
24
23
22
25
23
25
32
36
27
24
26
25
31
26
26
23
27
22
23
22
23
28
32
33
30
31
27
23
23
14
30
29
31
30
36
33
33
33
37
31
34
32
23
22
23
14
23
25
23
22
20
27
22
24
26
27
26
34
32
31
28
27
30
30
33
21
30
33
30
29
23
27
26
23
25
25
24
29
27
27
34
29
35
21
27
105
35
27
29
33
31
39
24
24
28
27
31
25
35
30
30
27
32
35
30
35
40
35
22
27
15
29
27
28
23
25
26
22
24
22
29
26
36
41
38
36
33
35
29
34
24
29
26
25
25
14
27
25
28
25
24
28
27
24
21
29
25
28
29
26
25
22
25
26
27
17
25
30
31
30
32
34
36
30
26
24
24
29
25
25
26
26
31
30
35
26
33
30
15
25
24
24
25
38
33
32
28
35
28
26
34
34
25
36
24
38
35
31
35
35
29
29
28
27
25
15
24
25
28
32
26
24
23
22
22
27
23
31
25
25
25
27
27
28
30
36
30
45
42
43
40
34
31
29
33
30
31
34
31
21
28
17
36
23
23
29
27
22
28
23
26
22
26
24
14
24
30
28
28
24
33
30
25
34
34
30
31
30
27
26
25
23
23
23
23
25
25
26
34
26
30
23
25
27
25
22
25
28
27
24
29
32
26
26
28
28
30
27
28
27
26
26
20
32
22
33
36
33
31
27
27
27
28
32
23
24
22
25
29
31
36
32
35
30
20
32
34
34
29
41
38
36
37
39
38
34
39
42
38
36
33
34
38
29
26
24
23
22
22
23
22
25
22
25
22
23
28
27
26
31
35
35
29
32
32
36
32
24
33
41
42
40
39
38
43
41
33
35
33
22
31
29
25
27
25
23
22
28
27
28
30
32
33
28
36
29
31
32
30
28
27
25
27
31
32
24
35
24
33
33
29
51
28
28
25
31
33
34
25
29
26
27
35
37
30
33
26
28
27
25
22
24
14
30
25
38
28
27
26
28
32
27
22
25
24
22
22
26
21
22
24
23
27
32
34
31
30
33
36
28
36
33
30
32
35
33
33
31
17
35
32
34
35
36
26
27
30
29
31
32
26
27
30
34
32
38
38
42
37
30
31
19
28
34
26
25
24
24
24
23
33
27
25
23
26
30
27
27
25
24
28
23
29
32
39
32
36
27
26
26
34
43
33
37
31
36
32
37
32
35
31
35
32
24
29
38
39
32
28
28
25
24
26
26
22
24
31
30
29
35
30
28
30
24
31
16
24
15
25
28
26
24
22
28
24
27
24
27
27
30
18
36
33
34
24
26
25
22
26
30
24
25
25
33
27
29
25
22
22
24
29
22
24
24
28
26
24
27
28
26
25
32
28
28
32
34
32
37
32
19
28
27
31
27
32
32
41
40
31
30
36
35
40
33
33
33
30
27
24
34
29
24
24
32
21
22
24
26
35
32
27
25
15
26
17
29
23
28
22
28
26
21
25
14
28
30
30
35
31
26
30
30
30
30
15
26
18
29
37
32
28
36
35
37
33
27
25
25
21
24
22
26
13
23
25
25
25
29
27
28
25
26
39
36
20
33
18
26
30
36
25
29
29
28
38
36
35
29
34
28
24
28
20
28
33
35
36
36
37
34
42
28
36
43
39
37
35
39
34
28
27
28
24
26
23
26
26
22
26
24
26
25
23
24
26
15
31
30
26
29
24
25
25
25
22
25
26
32
27
25
25
29
28
25
24
25
25
29
26
22
29
24
24
22
24
17
27
31
35
24
22
23
25
25
27
25
28
29
25
23
31
30
34
31
30
30
26
24
30
20
27
29
26
25
27
22
21
22
22
23
28
31
30
31
25
23
23
27
29
27
29
32
27
25
25
33
32
28
27
31
30
28
28
25
36
36
33
32
35
19
30
30
27
24
25
23
33
29
23
26
26
22
29
24
24
22
30
27
24
26
23
25
24
30
30
37
30
36
38
35
40
34
34
38
29
27
24
27
30
36
37
35
32
39
23
37
33
29
31
38
30
49
40
34
31
24
32
25
30
32
36
38
33
29
30
31
35
32
39
44
30
36
32
39
28
34
32
22
35
37
33
31
36
34
33
29
30
36
34
28
37
30
29
27
31
35
38
39
33
31
35
32
31
35
31
17
26
24
23
22
21
29
23
26
34
29
26
29
37
31
28
27
25
24
24
29
28
29
22
29
27
36
28
31
23
25
25
29
37
24
31
18
28
30
25
24
26
23
33
40
38
31
37
33
36
34
35
32
32
30
20
26
26
36
39
32
28
28
24
26
24
26
26
26
25
29
30
22
31
20
28
26
28
24
26
29
27
36
22
33
37
38
35
40
40
42
42
38
34
36
31
35
23
27
26
28
33
30
30
23
21
34
28
29
32
24
33
25
26
28
27
22
29
41
41
36
34
31
40
37
29
47
27
27
24
26
21
30
22
25
25
25
21
30
35
33
34
35
33
40
32
30
19
30
20
30
26
29
24
34
26
28
28
25
27
25
27
26
39
31
30
30
34
33
32
22
37
36
40
31
29
35
30
29
33
39
41
36
38
44
43
40
33
38
31
34
28
29
25
31
30
31
32
39
33
36
38
39
37
20
38
37
41
37
42
42
35
45
43
35
28
26
26
22
25
26
26
25
25
25
23
13
23
33
41
42
41
31
29
28
30
28
27
28
31
34
36
28
29
24
35
31
27
24
24
23
25
26
26
25
23
22
21
25
14
23
15
21
23
25
24
31
28
20
26
26
26
23
21
25
22
23
23
23
23
21
23
22
27
36
28
37
35
42
30
35
32
24
32
22
28
25
22
29
35
28
31
24
23
23
24
25
26
27
25
30
30
34
33
37
39
31
21
28
29
31
29
31
30
30
24
29
25
24
22
24
24
25
31
29
22
23
25
24
26
26
25
23
23
24
25
29
26
29
32
31
40
39
39
37
36
34
28
31
29
27
30
30
30
24
27
19
28
25
31
32
28
34
33
33
39
36
33
28
25
27
27
32
33
29
28
31
18
25
27
24
25
25
22
23
26
22
25
24
23
29
32
27
23
23
23
24
26
26
23
25
25
28
16
26
35
28
34
30
39
33
33
30
32
36
36
33
20
32
30
25
26
24
25
32
36
33
31
31
32
29
29
29
29
30
28
26
18
25
25
27
37
32
29
27
25
24
27
21
29
26
25
22
24
25
25
24
23
22
29
29
31
21
29
28
26
34
32
27
26
25
25
23
23
24
25
29
38
38
35
34
36
40
34
34
30
34
23
23
28
26
25
41
38
32
30
33
30
32
28
30
27
28
27
19
27
27
24
36
37
28
29
26
30
25
31
30
30
25
23
21
27
24
23
21
28
39
36
31
29
28
26
30
30
27
29
34
30
35
29
22
32
33
37
30
29
32
25
27
28
26
27
25
14
27
29
30
29
41
35
34
37
39
34
32
40
31
32
33
38
31
34
39
41
36
31
30
28
38
39
34
18
30
16
24
25
29
25
23
25
26
34
30
27
31
35
27
25
26
26
33
28
25
15
27
31
40
40
30
23
24
31
35
31
28
30
23
20
28
26
27
26
33
27
33
25
26
16
25
29
27
31
34
28
32
23
29
29
33
34
33
28
19
26
29
25
26
22
28
25
32
29
33
31
30
32
34
30
30
30
31
27
30
28
31
37
35
35
37
31
32
39
33
30
26
26
23
23
26
23
24
25
26
16
27
23
27
23
22
32
29
24
23
21
29
17
26
13
30
24
27
26
30
27
28
23
27
25
26
28
26
28
25
32
28
19
25
36
25
25
22
28
24
21
24
31
33
29
32
32
30
27
30
29
25
27
21
25
23
23
15
24
25
34
38
28
35
28
32
30
33
28
29
25
24
23
23
22
24
25
25
30
29
26
27
13
24
29
26
23
42
29
24
23
30
19
26
29
25
30
30
32
32
27
25
20
21
14
28
27
25
31
27
25
26
25
25
30
29
34
39
33
26
36
44
49
44
44
44
37
47
43
35
32
33
32
37
32
31
36
31
31
28
33
38
36
39
43
36
21
30
28
27
23
22
22
20
25
22
22
24
32
33
35
31
28
30
29
29
17
26
27
37
36
33
34
37
34
37
34
35
29
29
28
27
28
25
25
27
27
31
33
37
34
38
47
42
39
41
40
42
41
35
34
40
41
26
41
42
44
40
35
40
32
30
29
32
30
40
37
36
33
32
33
32
17
27
16
26
28
29
29
27
28
38
44
37
34
33
16
31
29
25
27
25
23
22
26
22
25
24
45
35
35
30
29
27
27
20
15
24
26
25
23
28
24
26
23
28
27
26
41
32
32
25
28
32
34
31
33
32
34
32
31
40
34
34
28
25
26
25
25
26
23
26
24
25
27
26
23
27
21
33
38
39
31
29
30
24
21
28
27
24
27
29
35
34
32
37
40
44
35
33
33
28
26
18
27
33
26
27
27
27
35
43
44
37
33
33
26
26
23
24
22
22
23
21
25
27
26
29
21
26
25
26
23
24
24
25
29
29
28
24
28
31
29
33
34
40
34
22
34
36
37
33
33
40
35
32
34
27
27
41
44
38
33
17
30
43
41
34
31
28
24
23
27
27
32
27
30
32
27
29
33
23
23
22
23
22
23
22
23
22
24
14
24
41
35
28
25
30
25
25
19
15
28
24
22
23
25
21
24
25
28
36
38
36
33
28
36
30
39
33
32
33
32
35
29
24
36
40
35
30
33
28
31
30
30
31
33
33
31
29
43
24
31
37
33
28
32
29
28
28
26
26
14
22
29
34
31
30
24
26
24
22
22
22
35
31
30
30
32
32
29
24
22
24
23
29
33
33
32
30
28
28
33
32
39
31
38
34
23
34
44
44
42
34
29
35
34
35
32
27
29
25
23
22
26
29
26
22
27
21
28
27
22
30
23
24
31
33
24
33
21
32
34
41
36
35
37
39
30
36
38
38
31
34
30
37
33
38
33
30
31
29
26
26
30
23
36
36
35
29
29
32
33
37
26
26
27
27
24
25
33
37
24
27
22
29
27
29
33
31
33
28
29
30
35
38
22
31
36
41
38
40
43
44
42
36
30
35
38
35
37
35
38
36
40
39
42
37
38
35
36
36
36
32
36
36
22
35
41
49
36
41
32
34
33
36
39
39
40
34
36
38
36
31
32
37
36
36
33
35
39
36
33
35
35
41
32
34
31
27
27
34
32
34
31
38
35
22
30
30
39
31
28
28
32
33
34
31
29
28
27
22
26
24
25
23
27
22
27
26
26
28
25
22
27
25
26
27
23
29
32
36
34
35
24
32
40
42
36
27
28
27
31
33
27
26
26
28
26
22
31
28
27
28
26
28
29
25
23
26
22
23
27
54
27
26
24
33
32
33
32
26
24
28
24
27
27
29
25
25
22
25
16
25
26
40
30
31
23
25
23
24
24
23
23
23
25
33
34
35
33
23
37
34
58
33
35
43
39
37
41
38
37
33
34
30
30
27
25
26
22
22
26
22
23
28
24
23
26
26
27
35
32
30
28
26
26
24
28
27
23
26
23
23
26
14
24
24
28
29
26
31
38
30
34
32
25
31
34
28
30
33
29
37
34
32
34
41
37
44
38
25
40
37
45
34
34
40
38
45
41
46
33
32
31
28
25
28
25
24
22
23
31
23
22
29
28
31
36
34
21
29
27
28
26
30
23
24
22
22
24
23
22
37
34
34
27
26
25
25
18
25
25
17
26
28
28
23
21
24
26
29
23
22
23
22
22
23
24
22
25
22
24
24
28
29
31
28
37
35
38
39
39
36
34
36
39
31
29
27
28
26
26
24
25
32
21
31
30
30
35
26
26
25
28
25
23
26
28
23
29
30
38
33
23
26
30
24
25
23
24
27
21
25
28
16
29
30
31
28
35
27
26
29
32
32
25
24
30
36
36
40
33
36
36
32
39
38
40
31
29
31
36
26
27
28
17
26
30
34
35
32
30
24
27
24
25
24
25
23
22
24
29
29
38
34
33
30
39
33
30
29
29
29
14
24
25
23
30
28
25
27
26
25
24
29
24
23
27
23
23
27
23
30
26
29
27
27
36
28
25
37
36
23
30
25
39
32
35
34
28
17
23
30
28
22
23
32
27
41
34
34
31
34
32
27
28
26
26
20
37
38
39
29
44
42
34
37
33
32
27
25
26
24
25
36
28
32
27
31
31
27
35
36
31
32
29
27
34
23
36
23
36
34
38
38
43
41
30
29
26
23
26
25
24
27
25
23
27
27
25
18
34
36
30
30
30
23
29
27
30
29
17
27
26
26
25
25
22
30
23
26
28
23
24
28
26
25
22
23
30
26
28
24
30
24
22
34
36
35
37
32
30
37
34
37
38
35
35
31
30
35
34
35
34
33
28
32
34
16
27
31
28
28
33
28
34
43
40
38
33
33
33
29
25
28
31
28
22
24
25
22
32
26
25
16
26
30
27
21
23
25
25
20
23
27
26
28
33
30
34
29
32
30
26
24
28
23
24
23
29
36
38
19
27
28
34
25
40
32
28
31
28
21
28
29
30
34
32
38
29
33
29
35
32
33
26
19
31
31
24
23
23
22
21
26
26
24
28
33
22
29
16
25
30
34
28
26
22
22
26
26
22
32
36
38
33
35
42
40
38
34
31
31
36
30
29
29
26
30
33
29
26
31
33
27
15
29
30
33
34
30
29
26
30
26
22
23
24
22
21
27
23
30
31
25
26
21
27
24
21
24
23
28
29
26
28
24
15
23
19
35
34
34
36
33
27
24
24
23
24
25
26
18
28
24
27
34
41
41
36
41
41
40
39
35
37
29
29
22
44
34
36
32
27
31
32
33
32
32
31
39
37
39
33
40
35
20
33
18
37
27
24
27
23
35
31
29
34
37
35
40
37
30
27
30
28
25
28
32
36
28
28
28
31
15
29
38
36
30
26
32
27
25
32
28
30
28
33
33
27
34
33
29
39
40
37
32
33
32
29
28
32
28
24
29
30
40
33
30
29
34
30
22
27
23
25
20
29
37
38
40
40
41
41
37
31
37
31
28
31
26
29
29
26
24
23
23
35
35
28
28
18
28
14
27
29
31
35
29
31
29
32
25
27
41
35
23
30
36
25
24
23
21
25
24
24
30
32
33
30
17
33
37
41
37
34
29
30
27
30
29
32
32
32
31
17
33
36
34
30
31
27
29
29
22
24
24
28
26
23
25
27
29
38
31
28
30
35
35
34
35
21
29
25
25
31
32
30
34
39
38
39
37
30
35
34
30
29
22
25
22
23
24
27
29
32
31
30
30
27
25
25
22
38
31
29
24
22
23
23
27
34
39
34
42
41
39
31
34
30
33
33
30
29
37
49
32
33
17
26
25
24
22
24
24
22
22
26
24
27
24
24
29
31
36
39
37
36
35
34
36
30
33
27
30
27
28
27
23
34
36
30
26
25
30
32
27
31
27
25
26
24
27
27
23
24
35
28
32
28
29
34
32
28
31
18
26
27
28
32
33
38
40
31
27
26
25
24
22
26
24
25
25
24
23
24
22
22
28
24
37
40
37
30
37
34
28
29
29
31
33
26
31
30
22
34
37
36
35
28
23
24
26
22
27
22
26
28
23
24
14
29
36
45
40
38
51
43
35
31
27
31
30
24
24
27
25
27
28
33
30
28
29
32
36
33
31
30
32
32
15
23
27
26
24
26
24
26
26
28
25
23
27
30
25
28
29
34
36
28
37
45
46
40
34
28
29
28
25
24
26
30
25
30
30
28
37
40
31
23
35
23
39
31
35
28
25
24
28
26
22
25
31
31
29
31
32
30
18
28
28
25
22
25
29
28
25
34
32
35
37
33
32
29
32
29
31
27
26
25
25
28
20
26
23
25
28
30
23
30
31
32
35
35
33
36
31
33
36
32
37
43
42
38
37
37
38
23
30
24
32
27
31
32
34
35
32
30
26
30
29
34
23
26
35
31
25
22
22
22
25
33
35
34
32
31
29
30
26
25
23
23
29
28
25
23
13
24
27
30
42
42
38
40
35
33
29
27
23
31
35
30
31
25
30
38
28
24
28
24
26
42
32
21
28
36
36
36
31
31
33
30
32
33
31
28
26
22
29
28
33
40
35
38
32
27
35
32
39
36
31
27
24
27
27
30
24
30
26
36
33
35
27
31
30
28
25
19
28
30
28
26
30
28
28
27
30
33
39
31
30
30
16
25
34
29
33
28
31
34
29
26
30
31
38
36
34
31
31
30
25
40
28
26
26
27
22
30
29
27
31
30
32
27
30
23
24
22
16
18
24
24
26
31
23
28
26
23
29
25
24
25
24
24
26
17
28
14
24
26
28
25
24
28
28
24
29
29
32
32
28
33
32
25
24
28
28
25
28
26
30
17
25
25
108
33
32
32
40
33
29
32
28
24
25
29
27
24
28
35
26
30
26
25
32
32
24
29
26
21
24
24
25
22
23
23
26
37
34
33
27
27
27
20
30
29
26
24
23
21
24
27
23
25
34
34
29
28
36
33
40
31
19
29
32
30
30
30
33
34
38
28
33
26
25
29
25
30
36
30
29
31
16
26
36
38
40
41
38
37
36
33
33
26
26
24
15
26
26
25
21
26
34
32
30
27
22
23
22
22
21
25
21
22
22
13
24
23
23
21
22
23
38
32
29
28
37
34
28
25
32
45
44
39
37
38
40
42
34
29
36
29
36
25
24
26
24
24
24
25
32
35
41
41
43
38
27
35
38
36
34
34
39
33
32
37
41
41
27
32
33
27
32
35
30
32
36
31
22
34
24
34
37
34
36
33
37
32
34
34
22
31
31
36
37
32
30
28
26
26
24
28
24
29
31
26
27
31
28
20
27
37
33
30
27
28
35
29
25
24
25
23
27
24
24
23
24
30
32
21
30
38
30
28
32
27
28
25
23
33
28
29
27
16
25
41
42
29
29
25
30
26
26
27
28
28
25
29
27
27
15
23
14
38
36
34
30
28
30
28
26
25
14
22
24
26
27
24
23
23
23
25
21
24
25
22
22
27
24
18
20
25
28
32
32
31
31
31
26
37
35
34
34
25
26
28
16
25
35
33
27
23
24
22
22
25
31
30
16
26
30
27
21
21
23
30
37
40
39
37
34
28
33
40
37
36
29
28
26
26
30
34
26
23
18
28
23
24
21
25
34
34
31
29
27
25
24
24
24
22
25
24
27
29
24
28
24
22
29
27
23
17
26
27
24
27
21
23
23
22
24
25
24
22
24
25
30
27
33
38
36
35
33
39
35
35
29
29
26
26
24
15
25
34
28
29
30
26
21
22
28
23
25
29
24
28
32
22
31
25
21
26
36
38
31
27
25
24
23
26
26
25
26
26
23
29
23
24
27
28
27
15
22
35
27
31
28
33
33
35
31
38
36
22
29
33
38
35
36
28
28
36
31
23
25
26
23
25
24
28
25
25
30
23
17
23
30
26
26
21
27
32
31
30
23
26
29
26
31
28
27
26
26
24
22
26
25
22
27
23
27
30
31
25
23
24
23
27
30
29
23
24
30
24
23
25
14
28
23
27
27
23
24
25
34
28
28
24
24
22
22
22
28
26
34
32
32
36
34
38
36
39
33
38
31
32
33
28
29
25
29
15
31
27
32
31
30
27
28
28
24
26
31
33
32
32
35
26
27
26
28
27
32
30
36
35
26
33
39
40
30
30
36
38
34
34
30
33
33
41
43
38
41
39
38
37
39
42
37
33
27
34
29
23
28
30
32
29
25
28
22
27
28
33
25
14
30
85
31
27
23
37
25
27
30
30
28
18
14
22
23
24
22
22
29
30
24
24
26
26
24
23
23
24
23
25
23
29
29
24
29
34
28
26
25
31
32
31
30
27
27
26
25
16
28
32
30
31
29
25
22
25
30
33
28
28
25
26
22
27
14
27
14
27
23
22
27
34
23
24
22
23
31
29
28
29
24
24
32
26
19
24
13
25
31
34
33
31
36
34
29
28
30
29
26
25
28
27
29
29
17
27
29
28
22
24
20
26
29
28
28
27
26
18
24
28
26
29
29
32
31
29
32
32
33
29
31
27
25
28
29
23
26
27
26
30
27
25
22
22
23
26
25
24
27
27
29
17
25
25
30
26
22
22
31
25
26
25
23
26
25
34
29
27
26
29
26
25
27
25
26
33
38
32
23
28
32
28
25
23
26
23
26
33
26
24
30
25
26
25
23
25
31
29
36
32
36
33
32
28
19
26
24
27
28
34
37
34
30
37
36
35
38
37
41
34
25
34
37
42
37
39
32
32
40
39
37
38
35
26
25
22
23
22
22
23
34
39
29
16
29
39
38
32
28
27
28
27
31
26
25
23
24
28
26
27
27
30
32
26
26
23
29
25
25
24
27
14
25
20
22
22
24
20
22
28
23
29
25
27
28
26
25
23
16
25
32
27
26
23
23
22
30
31
24
35
30
32
29
27
25
31
25
26
24
24
14
25
24
24
27
22
24
29
34
31
26
15
28
31
25
23
24
27
26
27
28
23
26
14
24
27
24
26
23
25
22
24
22
24
21
25
23
28
25
26
29
25
19
26
28
27
27
32
30
31
25
32
25
26
21
25
29
31
34
22
27
26
28
30
26
22
22
23
24
21
24
27
29
26
29
27
38
35
41
33
22
33
40
40
38
38
32
37
36
36
37
35
33
37
40
38
34
37
28
21
25
16
26
21
25
22
23
26
22
25
23
23
27
25
32
32
24
32
26
24
26
26
24
18
25
16
21
25
25
27
28
31
33
23
22
31
25
30
27
27
26
31
41
32
35
29
22
36
35
34
29
30
23
22
25
31
31
29
29
16
25
26
31
28
33
38
39
34
32
28
30
28
26
26
29
29
24
26
24
21
25
38
32
32
29
25
26
23
26
28
28
28
24
31
30
27
31
31
33
28
31
27
25
25
22
24
14
27
28
26
31
30
32
31
24
32
33
32
32
26
33
27
24
25
25
25
24
26
22
26
25
24
23
28
20
27
24
25
23
26
17
24
25
28
22
22
27
24
28
24
24
22
22
27
30
25
16
23
24
28
29
25
23
27
23
26
29
28
25
25
24
25
28
32
27
14
26
28
28
23
24
26
25
23
24
25
26
23
22
22
22
22
24
26
33
27
23
24
23
23
21
24
27
24
25
22
23
20
25
26
24
36
34
32
28
31
27
24
26
29
25
15
23
31
32
32
25
23
26
31
29
32
28
32
32
32
32
31
31
33
38
34
39
41
44
33
26
30
30
29
25
22
25
25
21
24
90
28
43
38
43
35
37
32
35
33
28
26
24
25
17
30
32
39
42
39
38
30
29
24
26
25
25
31
28
24
23
27
25
27
33
26
16
24
29
27
28
22
23
26
24
21
22
37
27
24
26
31
34
33
17
30
32
26
24
23
22
22
25
29
23
22
27
22
27
27
31
39
37
40
36
35
33
28
27
29
29
31
31
33
30
39
37
36
32
20
31
26
24
24
28
29
35
30
27
35
25
38
33
29
28
25
27
34
34
33
31
20
29
36
30
33
30
33
32
36
29
31
27
26
13
24
28
35
34
34
34
37
45
43
43
40
39
38
37
37
35
30
25
32
33
30
33
30
30
25
27
23
24
24
23
31
30
30
27
31
30
25
37
34
31
32
34
37
31
33
22
33
40
40
29
30
24
33
31
29
27
27
26
29
32
27
14
29
28
26
27
32
28
26
30
31
31
28
31
25
26
25
14
21
25
25
22
31
29
22
25
24
27
36
35
35
34
34
29
31
31
42
40
32
32
33
39
37
36
34
29
39
30
29
32
30
25
27
30
22
30
18
34
38
32
35
35
34
25
32
28
23
24
28
28
24
26
27
29
35
37
40
34
24
31
34
40
31
30
26
24
32
33
38
31
25
32
34
34
24
37
41
36
32
35
30
29
26
34
30
35
34
33
33
36
34
28
26
32
30
25
32
17
30
37
30
36
28
28
25
26
27
27
27
34
41
34
38
36
44
39
40
37
33
37
26
36
36
36
38
37
37
37
37
35
35
33
30
27
27
30
25
29
29
25
27
23
28
33
25
29
28
20
26
24
26
28
28
23
32
26
30
24
17
27
29
27
23
26
26
28
28
25
29
39
39
31
33
28
23
29
27
30
18
34
43
43
42
35
41
41
39
40
36
32
37
37
30
16
27
20
25
22
22
89
95
26
18
17
17
16
17
18
16
106
18
20
30
16
32
18
28
18
30
18
33
19
29
17
27
32
30
18
23
16
17
19
18
17
17
17
17
16
15
16
18
15
14
16
17
19
16
16
16
17
17
28
16
18
29
16
28
17
29
17
26
18
27
16
17
19
18
17
16
29
17
17
29
15
27
17
30
15
28
16
30
17
28
18
29
17
29
17
30
17
19
18
16
17
17
17
19
18
17
17
17
17
17
17
17
22
15
15
16
14
17
16
16
27
21
16
28
16
29
17
29
15
28
14
26
17
20
17
16
28
17
17
28
17
26
15
26
17
28
17
30
17
28
17
26
17
27
17
27
17
27
18
18
16
16
15
28
16
16
27
17
27
18
28
18
18
16
17
14
17
17
18
16
17
17
17
29
16
17
31
18
27
16
20
14
31
19
27
17
28
17
29
16
17
16
17
16
16
30
17
16
27
19
28
17
30
18
27
16
26
18
26
15
27
17
26
17
30
17
19
18
17
16
17
15
18
16
16
16
27
16
18
28
16
27
16
27
17
26
16
30
19
27
17
28
18
29
18
16
17
17
16
15
32
19
18
28
20
27
18
27
16
40
17
27
18
29
17
27
17
28
16
20
16
16
28
16
17
28
18
31
17
27
17
28
18
27
16
28
18
15
14
29
15
15
26
16
29
17
31
16
28
16
29
17
32
17
29
17
15
18
16
30
15
17
25
16
27
22
32
17
26
18
29
18
27
17
28
17
16
18
16
18
16
30
18
16
27
16
27
18
29
17
26
17
27
17
27
18
27
19
29
16
27
17
30
19
20
17
17
16
17
16
17
17
19
15
17
17
17
17
17
17
17
18
17
17
19
17
17
17
16
18
29
17
18
27
17
31
19
30
17
27
17
28
17
19
18
16
16
17
32
21
17
20
16
26
17
31
17
26
16
26
15
20
16
16
14
17
20
15
14
27
16
32
17
27
17
28
17
30
14
26
16
28
18
25
21
17
17
16
29
16
16
28
17
26
17
27
16
30
18
27
16
27
16
31
19
27
17
26
17
27
20
20
17
17
17
27
14
15
29
16
27
16
28
16
29
15
29
17
19
15
17
16
17
17
16
29
17
16
27
17
27
17
27
18
28
17
16
17
17
29
16
16
29
17
29
18
28
17
27
18
30
18
29
18
28
16
30
19
27
18
17
18
17
18
20
16
28
17
17
28
18
28
17
28
17
27
18
29
17
27
17
26
16
29
16
27
17
28
18
18
16
16
15
15
15
16
25
16
16
27
17
27
16
30
18
30
16
27
17
27
17
27
16
29
17
28
16
30
17
17
16
16
15
17
14
29
18
16
26
17
26
16
31
17
27
16
28
17
31
19
27
17
17
18
17
16
16
18
28
17
16
28
16
28
17
27
16
28
16
26
16
31
17
27
17
28
18
28
18
19
15
17
18
17
17
18
17
16
16
15
16
16
16
15
17
17
16
17
16
16
17
15
16
17
30
17
17
28
17
26
19
28
17
30
17
28
17
22
17
17
17
15
16
15
18
19
18
19
28
17
18
27
17
29
17
18
15
16
17
29
15
18
29
16
27
17
28
19
28
17
18
15
18
27
16
16
26
16
27
16
29
17
29
18
29
17
26
17
26
20
27
17
25
17
26
16
17
16
18
19
16
28
17
17
28
18
26
16
28
17
26
19
27
17
26
16
31
20
18
18
16
18
17
27
17
18
28
16
30
18
29
18
28
16
28
16
17
15
17
16
18
16
28
17
17
27
15
27
16
28
17
27
17
20
17
16
16
17
15
17
16
17
17
17
18
17
17
16
15
14
19
14
16
17
28
16
15
30
15
28
18
20
17
17
17
19
16
18
16
16
16
32
18
19
28
17
26
15
24
18
26
17
26
16
29
20
27
15
16
16
17
17
17
19
16
17
17
15
16
14
16
16
15
16
28
16
16
27
19
39
103
30
16
28
16
28
18
31
16
27
17
27
15
31
18
28
17
19
16
15
16
15
27
16
17
28
19
29
18
28
18
28
20
19
16
16
27
16
16
31
17
27
19
28
17
31
17
26
17
27
16
27
17
28
17
20
16
17
19
17
16
16
17
17
16
15
16
17
17
17
16
17
17
26
18
16
28
17
26
18
32
19
27
16
27
16
30
19
30
17
27
18
16
20
19
17
17
28
16
19
32
17
28
17
28
16
29
18
20
16
18
15
16
19
16
15
16
28
17
16
29
17
27
18
28
17
29
17
27
17
17
28
17
29
18
17
17
16
15
27
16
20
27
16
28
17
27
20
28
17
28
15
25
17
30
18
18
16
16
16
20
20
17
16
16
15
28
17
16
28
16
27
17
26
18
27
18
19
17
16
16
16
16
15
17
16
17
15
16
14
16
17
16
14
14
17
17
30
16
17
27
15
26
19
21
17
17
17
17
17
17
16
18
16
17
19
28
17
16
28
17
29
19
29
19
27
16
34
19
28
18
27
16
32
19
28
19
20
17
19
16
16
18
18
16
17
17
17
15
17
17
15
16
28
18
17
27
16
28
17
26
17
28
18
28
17
26
17
28
17
26
15
27
16
29
17
15
17
16
17
29
16
17
28
18
27
17
27
20
17
15
16
17
15
16
29
17
18
27
18
25
19
22
17
17
16
16
17
17
17
17
17
16
17
17
27
16
19
25
18
27
18
17
19
18
26
17
16
28
18
30
17
28
18
17
15
17
16
18
17
28
17
16
28
18
27
18
28
17
19
16
18
18
16
16
16
18
16
16
16
16
18
17
13
16
15
16
15
15
15
17
15
17
16
17
29
18
18
27
17
28
17
30
18
27
17
18
28
18
20
17
16
17
17
16
17
16
17
16
19
14
17
17
15
16
18
17
16
17
16
16
19
16
28
18
17
29
18
27
16
28
17
18
14
16
17
16
16
16
16
17
17
17
16
17
28
16
16
28
17
27
17
21
17
29
19
29
17
29
18
24
17
16
16
25
15
16
26
16
27
16
28
16
27
16
27
18
27
18
18
17
16
17
16
15
17
28
17
17
28
16
28
18
27
16
19
18
17
17
17
16
18
28
19
18
27
17
28
17
27
17
19
16
16
14
17
18
18
15
17
16
16
16
17
17
16
17
16
17
17
16
17
15
16
16
32
20
17
27
17
28
15
19
17
17
24
16
16
28
17
29
18
27
17
16
17
18
15
28
16
16
26
17
28
16
28
17
105
17
17
25
18
17
31
17
27
19
18
18
17
18
16
18
17
15
17
15
17
14
17
18
16
17
17
18
17
16
18
16
17
17
17
15
27
18
15
28
16
28
17
30
17
27
17
28
17
18
18
19
17
16
16
17
17
16
19
17
17
18
16
17
16
17
15
18
27
16
16
26
18
28
18
28
16
17
18
17
18
18
25
13
18
27
17
30
17
28
16
29
17
27
21
26
14
27
17
27
16
31
17
26
18
19
16
16
16
20
19
17
16
17
17
18
17
19
16
17
16
17
17
17
17
18
17
16
15
23
17
18
30
17
28
17
30
16
29
17
29
18
18
16
15
14
16
18
16
28
17
17
26
15
29
16
28
17
28
15
31
17
27
17
28
16
31
16
29
18
20
17
21
16
17
16
18
16
15
17
19
29
17
17
29
17
27
17
28
17
27
16
28
17
18
28
17
27
16
28
17
17
17
26
18
17
28
17
29
16
28
16
28
17
17
16
17
15
16
16
27
15
17
28
16
27
16
27
18
26
17
27
16
28
17
29
17
26
16
27
17
17
18
16
17
17
17
27
16
16
27
17
28
16
29
17
30
17
28
17
28
17
29
17
29
19
30
17
19
17
17
28
17
17
29
16
32
16
27
16
27
17
31
18
27
18
28
17
33
16
27
15
28
18
24
16
17
27
16
16
27
18
29
17
29
17
30
17
26
18
18
17
16
20
17
17
16
18
17
29
16
17
28
15
27
16
29
17
27
16
26
17
29
18
19
17
17
17
16
14
16
19
14
18
16
16
18
16
14
18
18
18
16
29
18
16
31
18
29
17
27
15
31
19
28
18
26
16
29
17
26
17
37
17
18
17
15
15
17
15
17
25
17
16
29
16
27
18
26
17
25
16
28
15
28
17
28
17
28
17
26
13
28
18
19
16
17
16
15
17
16
16
18
17
17
15
16
17
17
16
31
18
15
28
18
29
17
30
18
26
17
26
16
28
21
21
16
14
15
14
15
27
16
18
31
17
27
15
27
17
17
14
13
12
15
14
16
16
18
15
16
17
15
16
17
16
15
16
13
16
24
18
17
28
18
29
17
28
18
19
17
17
16
16
16
17
16
15
18
18
16
17
16
17
18
17
16
18
16
17
15
17
17
16
31
18
16
26
16
28
17
31
18
27
17
20
17
20
18
17
15
16
15
15
17
16
28
16
17
28
16
29
19
28
17
30
16
27
16
28
17
27
15
28
18
17
16
15
15
14
29
16
16
27
17
28
18
29
16
28
20
27
16
29
17
28
18
21
16
16
17
17
17
17
15
17
20
17
17
28
16
37
17
29
18
28
16
27
16
29
16
29
18
30
19
29
17
20
16
17
25
18
17
26
16
27
17
28
18
30
18
28
16
27
17
28
17
20
17
16
17
29
16
16
27
16
27
21
29
18
27
17
28
20
29
17
29
18
29
18
29
16
19
16
17
16
17
19
15
29
18
16
28
19
28
18
26
15
28
17
28
17
28
16
27
17
31
18
19
17
17
17
16
17
18
27
17
17
28
17
29
17
26
16
25
16
28
17
29
19
29
16
31
17
26
17
19
17
16
18
17
17
15
17
17
17
16
19
20
17
17
18
17
17
14
18
18
28
15
17
29
17
29
16
28
17
26
18
19
17
17
18
25
18
17
28
17
28
18
26
16
26
14
27
16
28
15
30
17
28
19
20
18
15
26
16
17
28
18
25
17
30
17
26
17
28
16
28
17
27
21
18
17
15
17
17
29
19
17
27
18
27
17
28
19
31
17
28
17
18
16
16
17
17
22
18
17
32
19
27
15
28
19
30
17
27
17
28
16
26
16
25
15
27
17
27
18
20
16
17
17
16
17
29
18
16
44
16
27
16
31
16
28
17
26
17
30
17
28
17
28
17
34
19
21
18
17
17
16
23
17
18
17
16
15
18
17
18
17
17
15
17
15
15
19
16
18
16
16
29
19
18
28
16
30
17
28
17
29
18
28
17
28
20
18
16
17
16
16
17
15
30
17
17
26
17
25
19
28
17
27
14
27
17
27
17
17
16
14
15
17
20
18
17
16
14
18
17
18
17
19
17
28
17
17
29
18
29
17
28
17
29
18
27
15
26
17
27
16
29
17
27
17
16
16
16
16
27
17
17
27
15
28
17
19
16
28
17
17
27
16
31
18
28
18
27
17
30
19
27
18
28
18
20
18
16
15
16
17
28
16
19
28
17
29
17
27
17
32
19
27
17
27
17
29
19
30
19
20
17
16
28
17
16
29
17
28
17
27
18
28
17
20
16
29
18
29
17
30
16
27
15
19
14
17
18
16
16
19
17
15
13
29
16
16
28
17
29
17
19
16
17
17
31
17
17
27
16
28
19
31
17
29
16
27
21
28
18
30
17
27
17
20
16
18
16
17
16
15
14
17
17
17
17
17
16
17
21
27
15
17
29
15
29
16
25
14
26
15
26
18
27
16
28
17
27
16
17
14
14
16
28
15
17
31
17
28
17
27
17
30
17
28
16
27
15
30
16
27
16
27
16
28
19
23
18
17
17
18
29
16
18
28
16
28
18
31
18
30
17
27
18
25
19
28
19
18
18
18
18
16
15
17
18
18
17
18
16
15
18
17
17
16
17
16
16
15
18
18
28
17
17
26
16
30
18
27
17
27
18
20
17
18
17
16
17
17
28
17
16
29
17
28
17
27
18
30
19
18
18
17
18
30
18
16
28
17
27
20
26
16
28
17
27
16
31
16
15
16
16
17
17
17
28
15
16
28
18
31
17
29
17
28
17
18
17
17
22
17
18
30
17
30
18
25
18
18
17
17
18
16
15
26
16
16
27
17
30
17
27
18
25
20
19
16
16
16
26
15
16
30
18
41
17
29
17
29
17
16
18
17
16
19
26
18
16
26
13
26
17
28
17
28
16
27
18
26
16
18
15
15
29
16
17
28
17
28
17
27
19
29
15
28
17
18
17
21
18
17
17
17
16
17
17
16
17
15
17
18
15
18
17
17
18
17
29
18
17
28
20
29
17
29
17
28
17
29
17
28
17
29
18
20
15
17
18
17
16
17
16
17
16
16
17
15
17
17
18
18
15
19
16
16
15
15
17
16
17
16
28
16
17
29
19
26
16
26
16
29
17
27
17
26
21
29
17
28
18
27
22
29
18
16
17
16
16
18
17
16
17
16
17
15
17
28
16
17
27
15
26
18
28
18
28
17
28
18
29
16
28
16
26
18
26
17
19
18
16
27
17
18
28
16
26
16
27
17
26
16
26
18
19
16
17
18
17
17
17
16
17
16
16
25
20
17
29
17
31
17
33
20
30
18
29
17
30
19
20
19
17
16
17
16
18
17
17
17
17
17
16
18
16
30
17
17
27
18
28
17
18
17
15
13
18
17
17
17
17
16
17
31
17
17
27
17
27
17
19
18
18
14
18
16
27
20
17
29
18
28
17
17
21
29
18
16
28
17
28
20
21
18
16
16
16
18
31
20
17
29
17
27
16
29
17
20
18
17
17
18
18
17
18
15
17
16
17
16
16
18
27
16
16
28
17
28
16
29
14
26
15
25
15
30
17
31
17
20
17
17
19
16
18
16
16
18
16
17
17
18
16
16
16
15
16
16
14
17
30
17
17
28
16
28
20
29
17
27
16
27
19
31
17
27
16
27
16
31
18
26
107
19
18
16
27
18
19
29
16
27
15
26
17
29
18
30
16
28
17
18
16
18
17
17
16
17
16
16
16
17
15
17
16
17
17
17
20
17
18
28
17
18
25
16
27
17
27
16
28
17
28
15
19
16
17
18
17
16
20
17
16
18
17
18
17
16
16
17
17
16
16
16
16
17
16
28
15
15
27
18
27
18
28
17
27
16
18
16
15
16
19
15
17
17
14
16
19
18
16
20
17
26
17
18
30
18
29
18
27
16
27
15
18
17
16
26
16
15
28
17
27
15
25
17
32
18
28
18
17
17
16
16
19
17
17
14
17
18
17
17
17
17
16
18
17
17
18
17
17
15
17
16
17
16
15
29
17
17
28
18
27
17
29
17
28
17
27
16
29
16
29
19
21
16
16
16
16
16
16
30
19
18
29
17
27
16
30
16
26
17
27
16
18
16
18
16
17
17
30
16
16
29
22
25
16
26
16
22
17
30
18
18
16
15
16
16
18
27
17
17
29
16
30
18
28
16
27
14
26
17
27
16
26
14
28
17
27
16
20
16
16
26
17
17
27
19
29
17
18
17
15
18
31
18
18
28
16
27
18
27
18
28
14
26
16
29
19
27
13
28
17
28
20
30
17
19
17
15
18
16
33
18
17
28
18
27
18
29
17
26
16
19
17
19
16
16
15
17
17
17
17
19
17
26
16
17
28
16
28
18
27
18
27
18
19
16
18
28
16
18
28
17
26
17
28
17
28
17
27
17
30
17
19
16
15
16
16
15
27
16
16
29
19
28
17
29
15
27
17
29
19
30
17
27
17
19
16
17
17
16
16
28
16
16
28
17
27
16
27
19
19
17
15
14
14
16
27
14
16
28
16
27
16
30
16
29
16
27
17
27
17
28
19
19
17
16
16
27
16
16
29
17
26
17
24
16
26
14
29
17
18
17
17
17
14
16
18
16
15
17
17
16
17
19
19
17
18
17
15
16
17
30
15
18
27
18
29
17
26
17
29
18
29
16
27
17
27
19
27
20
19
17
15
16
17
28
17
16
27
15
28
18
18
15
16
27
17
17
28
17
29
18
29
16
27
18
28
19
18
16
20
17
14
17
16
18
29
15
18
29
17
28
17
26
18
31
19
30
17
27
19
20
17
17
17
20
16
16
16
17
16
17
18
17
15
15
23
17
17
27
18
27
16
29
17
27
17
27
16
27
17
27
16
27
16
28
17
17
15
14
16
18
29
16
19
29
15
27
18
28
16
29
14
28
15
27
16
33
18
27
18
27
17
24
17
17
17
28
17
15
27
13
26
18
27
17
26
17
28
17
28
18
26
18
17
19
29
14
16
28
16
27
16
27
17
29
17
28
17
20
18
17
27
17
19
28
19
27
16
27
17
28
17
31
16
28
17
28
17
28
18
29
16
17
16
18
16
31
18
17
29
17
29
16
27
21
27
18
30
17
28
17
27
16
27
17
30
107
19
19
18
18
17
17
27
17
18
27
16
27
16
27
17
26
17
26
17
25
16
26
16
16
17
19
18
18
15
27
16
16
28
15
31
18
29
17
28
17
28
17
27
17
27
17
18
17
17
22
17
18
17
18
17
17
17
19
19
14
16
28
16
17
27
16
26
18
26
17
27
18
30
16
30
16
27
18
28
19
28
17
28
18
20
17
16
28
17
17
29
15
27
18
30
17
27
16
26
16
29
19
31
18
28
17
28
17
21
16
16
14
27
16
16
25
13
24
21
27
16
28
17
26
15
27
18
20
17
17
16
16
20
17
29
16
16
28
17
27
17
25
13
24
15
31
18
29
18
26
16
14
17
28
16
16
27
17
27
17
25
18
25
17
27
17
19
17
15
16
28
17
16
26
20
29
17
28
17
27
20
29
18
17
17
17
17
17
30
16
17
30
17
29
17
27
19
29
18
20
16
16
17
22
29
16
17
27
17
29
18
17
18
17
15
30
16
16
27
15
28
18
26
17
27
18
17
16
16
16
17
16
28
15
17
30
17
27
17
27
15
26
19
27
18
27
16
27
17
29
19
18
17
17
17
20
17
18
16
18
17
16
17
18
19
17
16
18
17
17
16
18
19
17
18
28
17
17
27
15
27
16
29
17
19
15
17
15
16
29
17
16
27
16
28
17
31
19
28
20
30
18
29
18
27
17
28
18
19
18
16
17
16
16
17
27
17
16
28
16
29
15
26
18
27
16
26
17
29
17
27
17
26
18
29
17
28
16
15
17
28
16
20
29
16
28
17
28
17
33
17
19
17
14
27
17
18
30
17
26
18
27
16
31
18
28
16
24
18
29
16
33
17
27
17
18
16
15
29
18
17
32
17
29
17
30
18
28
17
25
16
30
17
26
17
18
17
17
16
17
16
27
17
16
27
19
29
18
28
17
29
18
29
17
27
17
28
19
25
16
29
18
20
18
19
16
14
14
13
28
17
17
30
19
28
16
27
17
24
16
22
17
16
17
16
16
29
17
17
27
17
27
17
30
16
28
19
17
17
17
16
17
28
17
15
28
16
26
17
28
16
28
17
27
16
26
17
28
14
17
16
30
17
15
29
17
28
19
28
17
27
16
27
16
30
18
29
18
26
17
17
17
28
18
17
28
15
21
21
31
15
30
16
29
18
28
17
27
18
28
19
29
18
17
17
16
17
17
18
32
17
17
27
17
27
18
29
17
28
17
28
17
28
19
27
18
28
18
29
17
29
16
16
18
18
15
17
16
17
16
16
17
17
16
16
17
18
17
31
18
17
28
17
28
23
20
16
17
15
18
17
15
22
17
18
17
16
17
15
27
20
16
27
16
28
14
29
17
24
16
28
15
28
17
29
17
27
16
26
16
16
16
17
16
29
17
18
29
18
28
16
27
19
28
17
28
17
28
18
28
18
27
15
18
17
17
19
17
27
17
17
27
16
31
17
28
15
25
17
21
18
17
29
17
16
28
14
13
24
18
27
17
29
18
26
17
29
18
28
18
27
17
28
17
15
16
17
15
15
27
17
17
27
17
28
16
26
15
28
16
32
17
27
18
18
18
17
29
16
16
28
17
27
17
28
17
27
17
27
17
30
17
17
16
18
26
22
17
28
17
29
17
33
18
18
17
16
16
31
18
18
27
16
28
16
29
18
28
16
29
17
28
16
27
18
27
17
19
17
17
16
18
18
16
18
16
16
17
14
16
18
13
16
28
18
14
27
20
28
16
28
16
35
19
28
19
26
18
28
17
25
19
28
17
20
18
17
17
17
19
16
29
17
16
28
17
29
17
26
17
28
17
28
18
29
16
26
18
21
17
17
16
17
16
16
17
16
16
17
16
16
17
16
15
16
15
16
16
16
18
17
17
16
15
26
17
18
26
17
26
15
26
15
28
16
26
14
18
17
15
18
13
15
14
26
15
14
28
18
26
17
25
18
25
20
27
16
27
17
17
19
16
16
16
29
17
18
33
16
25
16
26
16
28
16
28
17
27
16
30
17
20
16
17
16
17
16
18
15
15
16
14
16
16
18
18
16
16
16
16
17
18
16
17
16
16
15
27
17
16
29
16
25
16
28
16
31
18
27
17
27
16
30
19
29
17
28
17
17
18
15
15
15
17
19
27
15
16
27
15
26
16
24
19
16
15
17
25
13
18
27
17
27
18
27
16
29
18
29
17
28
17
34
17
18
17
18
28
17
17
28
21
28
100
31
17
29
18
27
17
27
16
20
15
17
18
17
16
16
18
30
17
17
29
17
27
16
24
17
27
16
26
15
26
17
28
18
17
17
18
15
30
18
18
27
16
26
15
29
17
26
17
29
16
28
18
26
18
29
16
28
18
30
19
18
17
17
17
17
16
15
27
17
15
30
17
29
17
28
20
29
17
27
20
20
16
18
17
15
13
28
17
16
32
19
28
17
28
16
28
18
28
19
27
17
30
19
20
17
15
16
17
16
15
28
16
19
28
16
27
17
15
18
27
18
17
28
16
26
18
28
18
29
18
19
17
16
15
19
21
17
16
17
16
17
14
20
18
18
18
15
15
16
16
19
17
17
27
16
15
28
17
31
18
28
17
28
17
18
24
18
16
16
18
30
17
16
28
17
27
16
29
18
21
18
16
18
17
14
14
16
16
15
17
20
17
18
16
15
16
15
17
16
17
17
18
17
14
15
18
24
16
18
27
14
28
17
29
16
27
17
27
18
28
19
29
17
28
18
27
16
19
18
16
27
17
17
28
16
32
19
27
16
34
17
28
23
28
16
28
16
28
19
21
17
16
17
17
15
16
17
18
17
18
18
18
18
16
17
18
17
18
18
17
16
17
17
16
17
27
16
16
28
16
31
16
28
16
23
17
24
19
24
17
27
18
18
16
20
16
14
27
16
18
26
16
28
17
18
16
17
17
17
17
16
28
18
17
27
18
31
15
28
15
26
16
31
17
25
18
29
17
29
16
17
16
15
17
28
16
18
30
16
28
18
29
17
27
15
26
16
27
16
29
16
29
17
29
17
26
16
19
16
15
17
18
14
14
17
16
16
16
15
18
20
16
16
17
16
16
16
16
16
18
16
15
29
16
18
30
18
26
17
28
17
26
17
19
18
17
17
29
18
17
31
16
27
17
27
15
25
16
29
18
29
17
26
17
26
17
21
18
17
16
18
17
17
16
16
18
17
17
17
15
16
13
17
17
16
15
17
22
17
18
28
16
28
18
29
18
28
16
27
18
26
17
29
19
31
18
29
18
18
17
16
17
16
18
16
28
17
18
29
17
35
19
27
17
29
17
29
17
27
16
18
16
28
18
18
27
16
26
17
27
18
27
18
25
20
17
15
16
14
17
16
17
15
16
17
18
17
16
16
17
18
15
17
16
18
15
19
28
15
16
27
18
30
17
27
17
26
19
32
18
28
18
29
19
20
16
18
16
17
17
17
17
16
22
17
15
14
13
17
16
14
14
16
16
16
26
16
14
25
16
16
27
16
24
14
29
15
14
17
16
14
28
16
16
26
15
25
17
17
17
16
15
29
16
15
31
19
28
14
18
16
15
17
14
25
15
15
29
16
31
16
26
17
28
17
28
17
17
17
16
16
13
24
16
16
29
17
26
17
15
18
16
17
17
27
17
17
28
17
28
17
29
16
26
17
27
17
19
17
15
18
17
17
18
17
17
15
16
16
16
17
17
17
17
17
102
16
15
27
17
28
17
27
16
28
17
32
19
28
19
19
17
17
17
16
17
18
27
16
17
29
17
25
14
26
17
26
17
28
17
27
17
28
18
29
14
41
16
24
16
15
17
17
17
17
16
15
18
17
19
17
17
17
17
16
17
15
27
16
17
27
16
28
17
18
17
18
17
17
16
15
16
16
16
17
15
18
16
16
16
16
15
15
30
16
15
28
18
29
16
29
17
28
17
27
18
27
15
25
16
29
17
30
17
19
17
17
17
18
16
17
17
17
17
16
18
17
17
16
17
16
16
17
17
16
18
16
18
30
17
17
28
16
27
15
30
16
27
15
27
15
30
17
28
17
28
16
31
18
19
16
17
16
26
19
19
29
16
26
18
16
16
17
17
15
28
17
17
29
17
28
17
28
15
28
18
28
18
29
17
26
18
18
17
16
17
17
16
17
26
16
17
29
17
27
17
27
16
26
17
29
16
28
18
27
18
28
19
29
17
17
17
18
16
21
17
17
17
17
17
16
15
16
18
17
17
16
16
16
19
18
16
24
15
28
15
27
17
28
15
25
16
27
16
15
17
20
15
29
17
16
26
18
28
17
29
17
28
17
28
17
28
17
27
16
19
16
15
16
17
16
26
18
16
26
18
28
17
27
18
26
17
16
18
15
17
27
17
16
27
17
27
17
18
15
15
13
16
16
13
25
15
15
27
17
26
21
20
17
16
14
13
13
27
16
17
27
16
26
16
28
17
28
14
26
18
19
17
17
18
16
17
17
16
29
17
18
32
16
26
14
24
15
27
16
28
18
27
16
27
17
28
17
27
15
30
17
17
18
27
17
17
28
18
27
17
26
14
26
16
30
18
29
17
28
15
29
17
26
19
19
16
15
19
20
15
15
15
14
16
17
18
19
18
17
16
18
18
16
16
18
16
17
27
17
15
24
16
25
17
26
16
30
17
19
17
17
17
16
27
17
16
27
15
27
14
27
16
28
18
26
18
28
16
26
16
18
18
17
16
16
16
14
15
17
21
17
17
28
17
26
17
28
17
15
16
14
18
14
17
27
16
17
27
17
27
17
27
17
15
15
26
16
17
27
17
25
15
16
14
17
27
17
15
26
19
27
16
28
17
28
16
25
18
28
17
29
17
26
14
31
17
16
16
17
16
17
18
28
17
17
28
17
26
14
27
17
30
15
27
17
26
17
29
16
26
18
17
13
17
18
16
19
17
17
17
17
17
15
15
17
17
16
15
16
17
17
14
16
17
16
17
16
29
16
15
27
17
27
16
27
16
25
17
29
17
29
18
27
18
27
17
26
16
26
19
21
16
13
16
28
16
18
28
17
27
21
26
17
27
18
27
16
30
19
28
17
18
16
15
16
15
16
17
18
18
17
16
15
16
17
16
16
16
29
16
17
29
15
28
16
24
17
19
17
15
17
17
27
17
16
27
17
29
17
26
16
18
17
16
28
16
18
28
14
26
17
25
18
26
16
28
19
28
16
27
17
19
17
16
16
18
17
14
14
28
17
15
29
17
27
17
28
16
27
18
29
17
27
17
29
18
20
16
18
16
17
16
17
16
17
17
16
16
16
16
17
15
16
16
17
16
17
17
16
27
16
18
28
17
28
17
26
16
27
16
26
17
29
17
27
18
27
18
18
17
18
17
16
18
19
15
17
17
16
17
19
17
17
15
17
16
17
16
16
17
16
28
16
16
25
21
29
15
28
17
26
17
27
18
18
16
17
17
17
18
27
16
16
27
17
25
18
100
18
16
17
15
27
17
16
30
17
29
18
29
15
27
17
27
14
33
15
28
17
26
18
28
17
28
16
16
16
15
16
16
27
19
17
26
16
29
17
29
20
30
14
28
18
27
18
27
21
21
16
17
16
17
16
16
17
17
17
16
26
16
16
26
19
28
17
27
16
28
18
30
18
18
16
17
18
28
16
17
27
18
30
17
26
15
29
17
19
17
15
15
16
28
14
16
23
18
28
16
28
17
28
17
27
19
28
17
28
16
30
17
27
19
28
17
15
14
16
16
24
16
17
28
17
27
17
27
17
19
20
14
16
17
29
17
17
28
16
27
18
17
17
18
17
15
29
15
17
27
16
29
18
28
16
29
16
27
18
29
19
19
17
17
27
17
17
28
18
28
17
26
17
32
17
29
18
18
27
17
28
17
29
19
29
17
19
15
18
16
16
16
16
17
17
14
18
14
16
18
17
17
16
14
31
14
18
28
17
26
18
20
16
16
28
16
17
29
17
28
18
18
15
17
29
17
18
28
15
27
17
17
17
17
27
17
18
18
27
15
27
15
27
17
27
18
30
18
19
14
16
16
26
17
19
27
18
28
15
27
16
36
16
26
16
27
16
27
18
26
17
28
17
27
18
18
17
16
16
17
27
16
17
27
16
28
16
27
19
29
16
26
16
30
16
17
17
17
15
17
15
18
16
16
16
16
16
15
14
14
18
17
16
16
17
15
17
28
17
17
29
16
27
17
30
17
27
18
28
14
28
18
17
16
15
14
16
16
28
17
16
26
18
28
17
27
16
26
15
28
15
17
16
16
27
17
17
28
17
27
19
27
17
27
16
18
17
15
15
17
27
17
17
27
17
28
17
27
17
27
16
28
17
28
18
17
16
15
14
14
17
16
16
16
14
15
18
17
17
17
16
17
16
16
17
17
17
16
28
17
17
28
17
29
17
28
16
26
17
27
16
27
17
27
17
29
17
17
17
16
16
16
16
17
16
16
17
16
17
27
15
17
28
17
27
17
27
16
29
17
27
17
19
15
16
18
17
16
18
15
16
18
17
15
15
17
16
17
15
14
16
15
16
15
15
27
13
16
25
18
24
15
29
18
26
16
28
17
29
17
26
18
28
17
27
17
17
15
17
16
18
29
17
17
27
16
29
17
27
18
28
18
17
16
15
16
18
17
17
29
16
14
25
16
25
16
28
16
27
15
25
16
27
17
31
17
28
16
29
17
16
17
18
26
14
16
28
17
28
18
16
17
16
18
30
15
15
26
17
28
15
27
16
27
16
29
17
28
16
17
27
20
30
22
18
17
16
14
17
15
16
19
18
17
27
16
28
16
29
17
17
14
16
17
27
17
16
28
18
26
17
18
18
17
17
18
16
18
15
16
16
15
16
17
16
15
18
16
15
16
16
16
31
15
16
28
16
30
17
28
17
28
18
27
19
26
17
19
15
18
16
18
16
16
16
17
18
17
16
16
17
16
17
15
16
16
28
17
18
31
17
28
18
27
18
29
19
17
17
16
16
30
17
17
26
17
26
16
28
16
27
17
30
17
28
17
28
17
25
17
28
17
28
17
114
18
16
16
17
20
28
18
18
26
16
28
18
28
18
27
17
27
18
21
18
17
28
18
17
31
18
29
17
27
18
19
21
18
15
17
14
17
28
18
18
28
17
28
17
28
16
29
17
30
17
27
17
27
17
26
18
27
17
29
18
19
15
14
19
18
17
14
16
16
17
17
17
17
17
16
17
17
16
17
17
17
15
16
16
28
18
16
28
17
29
17
28
16
27
18
26
17
27
18
27
17
18
16
17
18
17
17
16
17
16
17
19
14
16
13
17
17
18
17
17
16
17
18
16
16
21
17
16
27
15
27
17
27
17
28
17
29
17
20
17
18
17
16
16
18
18
17
17
17
16
17
17
16
16
17
17
17
15
17
18
16
15
17
17
17
27
17
18
28
17
27
17
28
18
27
16
28
17
27
17
26
15
28
15
27
17
18
16
16
15
27
17
17
27
17
27
17
29
16
28
17
24
16
29
19
18
17
16
18
17
17
16
15
14
17
16
17
16
18
16
16
16
17
17
17
16
29
17
17
27
15
27
14
27
15
25
18
28
15
25
16
28
17
27
17
27
17
29
17
19
17
16
16
16
17
17
16
17
28
17
17
27
16
29
16
26
17
28
17
28
17
28
17
25
17
17
15
16
17
16
16
17
17
16
16
17
15
15
16
17
16
16
17
17
16
17
15
28
17
15
28
17
26
17
18
14
14
15
27
16
16
24
13
26
13
27
16
28
16
27
18
29
17
26
15
27
14
15
16
13
16
17
15
17
15
16
17
16
16
17
18
16
17
18
17
17
16
19
15
15
26
17
27
17
26
16
29
17
29
18
28
16
26
17
26
16
28
17
26
15
15
17
16
17
17
27
17
17
28
16
27
16
26
18
27
18
26
18
17
17
15
15
27
16
17
27
16
26
17
21
17
16
14
17
15
15
15
17
17
17
16
16
15
16
15
16
16
29
17
18
27
15
27
16
26
16
28
17
26
17
17
16
17
17
16
28
18
17
28
17
24
18
28
16
26
15
27
16
28
17
28
18
27
17
27
18
28
19
17
15
16
19
17
14
17
15
16
15
16
16
18
15
16
17
26
13
16
27
19
27
18
28
16
31
18
29
16
17
16
17
15
17
31
17
17
28
17
30
18
28
17
27
17
27
20
29
17
28
16
24
17
26
16
18
13
16
14
16
17
18
28
17
20
28
17
28
17
25
19
28
17
28
17
28
18
28
17
25
17
30
18
29
16
17
16
17
30
17
15
29
18
29
20
29
17
25
16
28
16
29
16
23
18
27
17
23
18
17
16
27
15
19
29
16
27
18
19
16
16
18
18
17
16
17
17
16
14
17
17
16
17
16
18
16
16
16
16
16
17
16
29
17
16
26
16
27
17
26
16
28
16
29
17
30
16
28
17
24
17
26
17
27
17
18
15
18
15
17
16
16
18
17
18
14
14
17
16
17
29
17
18
26
17
31
19
25
16
36
16
18
18
17
14
15
27
17
17
29
17
28
16
28
16
26
16
26
17
28
16
28
16
26
14
25
14
44
16
19
16
16
16
16
26
17
17
31
17
27
16
38
17
30
18
28
16
28
16
30
17
27
17
18
14
15
16
18
15
28
15
17
28
17
31
16
26
16
18
17
19
18
19
17
18
17
18
16
19
17
17
16
18
14
15
15
16
30
17
17
26
16
28
17
27
17
26
18
29
17
31
16
113
16
18
18
14
16
18
17
14
16
16
17
17
14
15
15
15
19
17
28
17
18
27
16
29
20
27
17
27
16
33
19
17
16
16
17
26
16
21
22
18
27
16
28
15
30
16
18
18
16
17
19
17
17
17
16
16
17
17
17
17
17
28
17
16
26
17
27
18
29
18
29
17
29
17
29
18
30
16
26
14
17
17
18
16
17
29
16
16
28
16
28
17
32
19
27
16
26
17
37
22
29
18
27
16
28
17
29
17
17
17
15
28
14
14
28
16
26
17
28
17
27
16
28
17
25
19
17
17
17
17
16
18
16
29
16
18
28
18
31
16
27
18
29
17
30
18
26
17
30
16
18
15
17
15
16
16
27
15
18
26
15
28
17
26
19
27
15
28
17
28
16
28
18
26
17
15
15
13
16
17
17
26
17
17
25
15
28
18
28
18
19
14
18
16
16
15
18
28
18
16
29
17
31
18
17
16
17
17
28
20
18
29
17
27
18
31
16
25
15
18
15
17
17
16
18
17
28
17
17
28
19
29
18
29
17
27
17
31
18
28
16
27
17
29
19
19
17
16
18
16
15
17
17
17
16
25
14
16
25
16
21
19
28
15
28
15
30
17
30
16
26
17
29
16
25
18
15
17
16
17
17
29
18
15
28
18
29
17
28
16
27
16
28
18
29
17
27
16
27
16
30
19
18
16
16
16
16
17
18
29
20
18
29
17
26
16
28
17
31
18
27
17
27
16
27
15
30
17
25
16
25
17
17
17
16
15
30
16
15
27
16
29
17
29
17
28
16
27
18
26
16
28
17
27
17
30
15
30
18
19
18
17
18
17
16
16
17
18
16
18
19
17
17
17
16
16
17
16
15
29
17
16
26
19
27
18
28
17
26
20
29
17
26
18
28
16
28
18
18
19
15
16
17
17
15
28
17
17
25
16
29
17
25
18
19
17
18
17
15
18
15
17
17
17
17
17
17
16
17
16
15
29
16
18
26
17
29
17
27
16
24
19
30
19
17
18
18
15
16
16
32
17
15
28
16
27
15
32
19
28
17
27
18
20
18
19
19
29
18
18
28
18
16
28
20
28
18
28
16
28
18
28
17
17
19
16
15
29
15
18
28
17
27
15
27
14
27
16
26
13
27
18
18
15
17
17
18
28
17
18
27
18
27
17
27
16
27
18
28
17
28
16
28
17
28
16
19
16
16
18
16
17
16
16
17
16
17
19
18
17
17
18
17
18
18
28
16
17
29
20
29
17
29
18
27
16
28
16
25
18
30
18
29
16
27
19
17
14
17
17
16
17
16
17
16
15
14
14
16
25
18
19
28
17
27
16
32
18
24
19
19
16
17
15
16
17
17
17
27
14
17
29
18
27
17
25
17
28
17
27
17
27
16
26
15
30
19
19
16
17
18
17
17
16
26
17
16
29
17
29
17
26
18
28
19
27
17
28
18
16
17
16
17
17
17
17
27
16
18
25
17
31
16
27
18
28
15
25
20
29
17
17
15
17
16
31
17
17
28
15
27
17
35
17
29
18
18
17
18
17
18
16
16
14
16
15
18
18
17
17
16
18
17
28
16
20
28
17
28
17
27
18
25
16
34
18
16
23
17
29
17
34
18
21
15
15
14
16
17
16
29
16
17
27
16
23
16
27
20
18
18
18
17
16
26
14
15
28
16
23
15
24
19
28
17
24
16
24
13
28
18
29
17
28
17
18
17
18
17
16
16
16
16
16
18
17
19
16
15
14
17
17
17
16
19
17
16
17
17
17
16
16
29
15
17
29
16
27
17
26
16
27
17
27
19
28
17
19
17
16
15
27
17
113
29
17
27
17
31
17
26
19
27
15
31
20
19
17
17
17
17
29
18
18
28
17
28
18
29
17
28
16
29
18
28
18
18
16
17
27
16
16
28
17
29
16
27
16
27
17
18
17
17
17
16
16
15
17
17
17
19
17
27
17
16
28
18
32
18
18
17
17
16
16
17
17
27
16
15
26
17
25
19
17
15
14
16
27
15
15
27
18
32
18
27
16
26
16
27
19
30
18
27
17
27
17
28
18
27
17
19
16
15
19
17
16
27
16
16
27
17
27
20
28
15
28
18
15
21
17
28
16
16
17
15
29
16
19
26
20
28
17
27
16
18
19
17
19
29
17
15
28
17
32
15
29
17
27
18
29
21
29
18
18
17
18
30
17
17
27
17
29
19
32
17
28
16
26
16
28
17
28
13
18
16
17
16
17
14
14
27
17
18
30
15
29
22
18
17
16
17
17
17
29
17
15
28
17
29
17
29
17
31
16
17
18
17
28
17
16
27
16
28
17
26
20
19
15
17
16
16
16
16
15
28
21
18
28
19
28
16
27
15
19
17
17
17
16
15
27
19
18
24
14
26
16
26
17
28
18
18
16
15
28
18
17
27
16
27
16
28
16
19
15
17
18
15
17
17
16
16
16
16
16
17
16
16
24
13
16
27
17
28
16
25
14
28
20
20
18
17
16
15
15
28
17
17
29
17
28
16
31
17
30
17
27
17
29
20
29
17
28
17
31
20
18
18
17
15
16
16
17
28
16
15
27
17
28
17
29
18
28
17
29
17
29
17
29
17
28
17
27
18
27
17
19
16
16
16
14
17
17
16
17
16
19
16
16
19
18
17
17
29
16
17
29
17
29
17
29
17
28
17
27
17
27
18
29
17
28
16
28
16
28
16
19
17
15
27
15
18
29
17
27
17
26
17
19
18
17
16
28
17
17
27
17
25
16
28
16
27
17
27
18
30
19
28
18
19
15
17
18
16
16
15
14
16
16
22
15
15
16
15
16
13
17
16
17
19
28
17
17
28
18
30
18
29
15
28
16
31
16
29
17
28
17
29
21
29
18
20
17
16
16
18
18
16
14
16
17
16
14
18
17
17
17
28
17
16
27
21
27
16
26
17
28
17
31
18
27
17
28
17
34
19
19
18
17
17
27
17
20
29
17
27
16
29
17
28
17
28
18
28
17
29
17
27
16
27
17
22
17
17
15
15
15
15
17
15
16
14
15
19
17
16
15
27
17
17
30
18
28
108
29
16
28
18
18
17
17
27
18
17
26
17
26
17
39
18
20
19
16
18
22
16
17
26
20
28
18
30
18
22
21
17
18
17
19
18
16
16
17
15
17
17
16
16
17
27
18
17
29
15
29
18
27
17
27
17
27
14
27
15
25
16
24
14
17
17
15
17
14
15
24
15
16
26
17
27
18
26
17
30
14
16
15
18
27
19
16
28
19
25
16
26
17
26
18
27
16
29
16
29
16
15
18
17
27
17
16
27
16
29
19
27
17
28
17
27
16
25
17
37
17
18
14
17
18
29
16
17
29
16
26
16
28
17
21
17
17
18
16
17
17
16
18
17
16
19
17
28
16
17
26
17
28
16
28
19
26
18
31
17
28
17
29
14
31
18
28
17
18
18
16
15
29
17
16
26
17
27
16
35
17
29
17
26
17
29
19
29
16
29
18
30
18
30
18
20
17
17
16
18
17
17
17
18
17
17
27
17
17
29
18
28
17
27
17
30
18
27
17
28
17
17
18
16
17
17
28
18
17
28
17
29
17
29
16
27
17
18
17
16
15
17
18
16
14
17
18
19
17
17
17
16
15
28
18
15
31
18
29
19
19
17
17
19
16
15
19
17
17
16
17
19
20
15
17
28
16
17
30
17
26
17
27
18
29
16
30
16
17
17
18
16
18
26
16
16
29
16
27
15
27
18
17
28
18
17
18
15
15
16
27
17
19
30
17
28
15
27
16
29
19
29
17
29
17
32
19
20
18
17
17
31
18
15
29
15
27
17
23
17
16
17
17
27
16
19
28
17
28
17
18
16
17
29
17
17
16
29
18
28
19
28
17
28
16
27
17
31
17
16
17
16
16
17
16
29
16
15
26
18
28
17
31
16
45
18
20
15
16
16
16
15
17
16
28
17
17
28
16
27
16
28
16
27
17
30
20
17
17
17
17
27
17
18
30
18
27
17
28
19
29
19
27
14
27
16
18
14
31
16
17
28
17
17
28
18
30
17
26
18
28
17
27
18
27
16
27
15
28
17
16
15
13
17
27
15
17
21
17
30
17
28
17
27
16
30
17
27
17
28
15
25
17
18
17
18
16
16
17
27
16
18
31
18
30
17
19
17
15
17
18
22
16
15
17
16
15
16
16
18
17
17
16
16
15
16
17
15
17
17
16
17
29
17
16
30
17
29
17
26
15
25
14
28
17
26
18
47
17
30
16
26
17
21
17
19
15
16
18
17
16
17
19
17
17
19
18
16
18
18
17
17
19
18
17
16
18
14
27
17
19
27
15
26
17
27
20
20
18
16
15
16
18
16
30
16
18
30
17
29
18
27
19
18
16
18
16
19
16
28
17
18
28
17
27
17
28
18
28
17
30
18
17
16
17
18
17
15
17
17
17
15
14
15
13
16
16
20
16
16
18
17
18
18
18
27
17
17
30
18
28
18
28
107
29
17
28
16
32
18
28
16
26
17
26
17
24
18
18
15
16
15
15
17
27
16
16
26
15
27
16
31
18
28
17
29
17
27
17
27
17
27
17
17
16
16
27
16
15
27
16
29
18
29
18
28
17
32
17
29
16
27
16
28
21
30
16
18
17
14
17
16
30
17
18
28
18
28
18
29
17
28
18
26
15
31
19
27
17
19
16
16
18
16
16
18
17
17
28
17
17
28
17
29
17
30
17
18
15
16
16
15
15
18
16
16
16
17
16
14
13
17
18
15
15
17
17
17
16
26
14
17
28
17
27
16
28
17
25
16
29
19
18
19
18
17
17
29
16
17
30
17
28
18
28
16
29
18
27
16
27
18
28
17
17
19
16
18
28
17
16
28
18
28
18
30
19
18
18
16
17
17
17
17
17
17
26
16
15
25
16
24
17
26
17
15
17
17
16
17
28
17
16
27
19
27
14
28
17
27
15
29
16
27
16
27
17
31
18
30
17
30
17
20
19
16
15
17
16
16
30
16
15
27
17
28
18
28
17
18
14
16
17
16
16
17
30
19
17
28
16
28
17
28
16
18
17
16
17
16
16
15
18
16
16
17
16
17
17
18
19
17
16
17
17
18
15
15
19
17
16
22
16
18
28
16
30
16
26
16
27
16
18
15
17
16
14
27
16
17
30
19
27
17
28
17
27
18
28
18
27
17
27
18
32
18
19
18
17
16
16
28
17
18
28
17
27
19
18
16
17
16
15
17
29
15
17
28
17
29
18
32
16
28
17
27
16
40
16
27
17
27
14
18
18
16
14
27
16
16
27
20
29
17
27
18
29
17
31
19
27
14
32
17
30
17
28
18
16
14
13
16
27
15
17
27
17
27
18
29
17
28
17
27
17
29
16
28
17
25
17
27
17
27
19
19
18
17
30
18
16
27
17
15
28
19
17
17
15
30
17
17
32
17
26
17
28
18
31
18
30
18
27
17
34
19
19
17
14
14
15
16
26
14
16
25
15
31
17
29
16
16
16
15
99
53
44
39
41
44
39
38
40
128
53
39
39
38
42
40
49
41
50
41
40
39
39
40
37
40
32
40
44
42
46
41
41
41
41
41
46
46
44
45
42
43
44
44
42
38
37
44
44
45
45
52
41
47
47
41
43
40
42
41
46
43
27
41
28
46
42
41
42
38
40
42
43
46
48
41
45
54
45
40
43
42
45
41
43
40
46
40
28
41
45
45
44
43
42
42
41
42
43
39
38
41
40
44
46
46
43
41
42
40
39
41
38
38
38
38
46
40
47
41
48
40
41
45
26
37
45
50
46
46
40
42
40
37
45
40
44
38
49
38
44
40
43
41
47
40
40
39
44
37
28
41
47
48
42
41
46
42
45
45
40
46
42
28
37
41
45
41
40
43
37
37
37
41
36
41
38
42
39
38
41
41
37
39
38
42
36
46
37
47
43
32
39
28
43
41
45
44
46
39
43
40
38
38
35
37
35
37
37
45
37
42
38
43
38
44
38
22
37
42
39
47
43
47
45
45
43
43
57
39
36
41
46
38
42
33
38
35
38
37
38
35
40
39
43
40
27
41
26
48
44
45
43
42
43
48
45
45
48
39
43
42
44
45
49
36
47
40
45
38
27
38
44
46
41
43
38
44
42
40
42
40
44
38
44
38
41
37
23
34
26
39
35
35
40
39
37
37
37
39
42
42
38
55
40
43
38
27
38
26
42
46
48
41
41
44
39
42
41
40
44
44
41
44
40
41
37
28
39
26
45
44
40
44
40
39
45
38
37
46
39
39
38
39
41
47
37
41
38
44
38
47
41
44
37
28
39
40
44
40
35
38
48
45
38
40
41
37
43
42
41
40
42
46
45
44
45
41
39
49
47
41
38
43
36
40
44
40
44
44
43
38
45
40
28
38
47
50
44
44
45
44
46
41
41
41
40
37
48
40
44
43
31
39
48
47
44
41
40
41
39
38
43
40
42
36
38
35
41
39
46
39
42
38
28
37
43
45
40
40
37
36
41
46
49
37
47
40
39
38
42
35
42
36
43
37
35
31
36
38
38
37
26
34
42
37
45
40
65
38
40
40
38
47
40
44
40
43
40
28
44
47
45
42
49
47
46
37
42
40
43
39
39
46
39
42
43
27
36
44
41
40
45
39
44
46
38
41
38
42
42
42
42
42
44
42
40
41
38
36
36
27
37
28
40
38
39
36
33
36
39
38
38
41
43
34
37
38
42
40
42
40
39
39
40
38
38
38
49
39
26
44
43
42
42
36
40
38
39
40
36
38
39
38
41
33
38
35
47
38
41
39
40
36
39
41
43
38
45
39
26
34
23
38
40
41
45
44
44
38
41
40
36
39
36
51
40
42
38
46
44
43
38
28
36
25
43
42
40
39
44
45
37
46
47
40
41
43
45
38
47
37
49
42
46
40
44
38
40
40
26
37
43
45
43
48
47
45
44
45
43
47
45
43
44
47
43
42
49
44
36
44
43
40
38
44
45
45
41
42
41
38
42
38
41
36
43
35
27
37
46
49
40
44
38
42
44
47
47
44
45
47
41
44
39
39
25
40
46
49
45
46
43
41
44
48
40
46
39
47
38
27
61
43
45
44
48
43
45
47
38
40
42
44
38
45
38
50
41
42
48
47
38
43
41
43
41
29
40
48
50
44
41
39
40
41
45
47
39
52
37
42
39
46
44
44
46
48
42
27
43
41
45
46
43
42
42
41
44
43
39
39
38
41
35
38
39
27
38
26
46
47
40
41
44
38
38
43
41
37
38
39
37
38
27
42
44
47
45
45
43
41
42
46
50
45
44
43
40
41
38
43
41
42
45
41
38
45
41
42
37
39
21
33
42
43
45
49
45
43
46
46
41
40
41
40
48
44
41
45
40
44
39
45
41
45
41
43
40
30
40
43
46
44
42
48
49
45
44
46
42
46
52
43
46
43
48
44
31
43
45
40
43
42
45
40
42
41
42
38
43
40
48
42
47
37
44
40
26
38
45
53
44
47
49
40
40
47
40
38
45
39
41
41
28
40
46
45
43
43
42
44
48
39
40
41
43
41
48
40
46
42
46
42
44
43
26
41
48
47
47
45
48
45
45
45
45
46
44
49
53
43
41
45
41
39
564
41
44
47
42
45
45
47
40
43
41
40
37
46
39
44
41
29
42
44
47
40
42
42
46
39
42
49
42
45
47
48
43
27
41
43
45
42
44
43
47
50
45
45
49
42
45
46
42
47
40
44
38
40
38
40
38
44
41
41
27
37
42
41
41
41
44
45
44
45
40
46
42
43
46
51
39
44
42
47
38
27
45
47
41
46
45
42
43
43
45
45
44
46
42
46
43
39
41
42
42
39
27
39
43
47
41
51
40
39
40
36
39
41
42
38
44
41
41
44
48
45
42
42
41
42
42
40
37
27
41
42
45
48
46
46
46
45
46
51
49
46
42
44
41
42
44
40
42
41
44
40
41
40
41
43
47
37
47
42
46
40
26
40
47
49
47
46
44
44
49
44
40
40
42
40
44
42
41
40
39
43
45
48
40
47
40
42
41
49
43
44
41
48
39
44
41
46
42
45
39
28
43
46
47
46
46
44
43
34
36
38
39
36
27
44
47
45
43
45
45
45
46
39
45
44
37
28
36
47
49
46
46
48
45
44
44
46
43
42
40
40
43
42
41
38
37
25
77
47
46
48
46
40
44
42
41
47
42
29
41
46
48
48
40
41
50
44
39
47
48
42
48
41
28
40
47
47
48
46
46
44
43
44
39
46
41
40
45
40
37
44
44
44
39
47
41
41
41
38
39
41
43
43
41
42
39
41
39
45
38
41
37
45
29
41
45
47
43
41
44
44
42
46
50
45
48
48
50
52
46
41
46
45
43
44
45
47
44
45
40
42
44
41
37
40
37
29
40
45
44
46
47
44
45
45
44
44
41
46
46
42
40
41
43
45
45
44
38
45
41
46
38
47
40
28
39
43
42
43
40
44
40
43
45
41
42
37
44
40
44
36
43
40
25
38
40
50
46
41
44
47
40
40
42
46
48
40
48
45
28
40
47
39
38
38
40
40
40
39
39
40
39
39
39
36
24
40
47
46
47
47
42
42
43
39
38
38
41
41
41
45
42
41
45
41
41
41
41
38
45
42
65
39
46
46
46
29
41
42
41
44
38
37
47
39
47
41
39
22
42
56
44
43
45
42
39
40
43
35
40
40
26
39
40
50
41
40
37
39
43
40
26
39
45
41
41
43
39
39
39
40
38
37
41
38
35
29
41
33
38
43
45
41
40
36
40
38
34
36
37
40
44
47
40
45
38
39
43
44
39
30
37
44
46
42
47
47
43
43
44
43
47
44
45
47
48
45
48
48
48
43
44
40
41
43
36
40
40
27
37
43
39
42
44
43
42
45
42
47
44
48
38
42
38
42
38
50
41
50
42
48
31
44
38
40
41
27
35
46
46
40
43
45
44
46
43
42
46
41
45
45
41
43
41
43
44
46
43
41
47
43
48
46
38
45
48
39
43
45
42
39
40
36
23
35
38
44
39
38
38
35
35
35
41
43
41
38
42
38
41
39
44
39
41
43
44
39
54
43
44
42
27
37
38
37
34
33
37
38
37
34
34
37
32
36
34
38
34
68
26
29
32
30
36
36
36
30
40
39
31
34
38
24
34
22
38
44
39
41
44
36
39
31
40
32
24
36
26
47
43
45
39
39
37
24
33
34
37
40
39
49
42
45
39
49
36
45
42
43
36
50
41
26
39
48
49
40
38
41
38
40
43
45
47
42
44
37
41
38
40
37
46
40
43
39
46
39
42
37
24
41
43
43
45
42
38
48
49
43
43
44
46
38
47
40
45
38
46
39
45
37
44
41
47
38
26
44
46
46
46
41
36
45
42
37
44
37
45
37
42
43
27
43
47
46
38
40
39
36
36
40
42
39
37
44
40
37
38
39
40
35
41
37
39
37
26
39
45
49
41
40
48
46
39
40
39
50
42
41
45
47
45
45
48
44
44
45
33
48
43
43
40
37
39
37
43
37
44
38
41
39
40
37
41
40
27
37
43
46
41
42
41
48
47
42
43
46
41
37
41
40
47
42
44
43
43
39
46
41
42
39
43
40
43
40
28
34
38
37
40
42
37
38
35
44
44
40
46
52
46
44
42
44
42
39
41
46
31
33
33
34
37
36
36
36
37
26
38
38
45
45
44
45
44
69
36
48
41
38
46
40
28
41
45
49
41
36
39
38
38
43
49
42
45
46
42
44
42
39
47
43
46
47
44
40
41
45
43
44
36
26
40
42
43
49
45
44
45
43
39
40
40
33
34
36
41
42
42
38
41
41
42
35
42
44
44
42
45
39
39
45
39
41
38
46
39
26
36
40
46
40
43
45
36
43
38
41
39
39
43
36
41
42
38
38
36
41
32
39
37
39
36
37
43
41
38
28
38
43
38
31
34
32
34
30
37
43
38
39
35
39
37
46
39
43
37
44
40
28
37
41
47
40
41
41
40
38
48
42
41
31
44
44
41
44
38
47
40
43
39
47
41
44
41
41
38
43
39
28
38
48
44
45
48
42
43
45
39
43
39
43
37
42
41
44
40
42
38
27
39
45
44
46
41
41
37
47
45
38
41
44
46
36
44
38
39
35
44
39
46
38
53
37
21
49
46
47
41
44
43
50
48
42
41
44
37
38
41
36
46
41
44
49
48
41
46
38
44
39
28
38
43
50
48
43
45
45
43
48
41
43
43
38
41
38
45
41
54
32
42
38
39
38
39
39
44
38
25
39
49
46
42
42
40
44
44
49
43
39
46
44
47
45
46
43
47
46
42
43
42
41
38
45
39
36
47
41
46
42
29
41
45
48
41
44
42
43
40
43
45
46
40
46
43
46
41
47
38
44
42
47
39
31
38
45
49
42
43
43
44
43
42
46
38
49
40
43
41
47
43
49
40
27
40
44
46
41
39
41
40
38
45
39
43
44
39
42
39
44
40
26
36
49
44
41
42
46
42
38
38
37
30
39
36
42
39
43
46
45
43
47
42
45
40
45
41
46
40
29
41
47
48
45
47
45
43
47
41
42
43
38
47
41
42
41
45
40
42
40
42
42
46
45
47
37
32
37
45
42
42
44
44
42
45
45
44
43
42
43
44
41
42
46
49
45
45
44
43
40
44
47
47
45
37
48
50
42
44
41
45
40
42
40
46
41
27
40
43
46
48
43
38
45
44
574
44
49
47
39
39
30
42
35
38
34
41
40
29
40
48
45
42
43
39
40
41
39
38
45
45
43
40
39
41
41
37
37
41
40
36
49
42
46
44
46
37
40
39
44
34
48
36
45
44
28
39
47
44
42
43
40
36
37
43
40
30
41
25
45
43
37
41
45
34
39
39
51
41
46
36
44
41
46
41
27
42
27
42
45
44
44
43
44
40
40
40
38
42
43
45
37
46
39
42
37
41
37
42
40
27
37
48
43
41
42
45
45
44
44
46
40
54
39
46
40
44
40
43
36
47
41
45
37
28
37
41
45
47
44
41
41
42
40
42
42
43
43
47
43
38
27
45
49
44
48
43
47
42
44
47
39
45
40
47
38
43
38
47
40
45
43
46
41
28
36
44
41
47
46
50
48
45
48
48
43
42
47
44
43
43
41
44
43
43
45
38
44
39
43
38
44
40
47
41
43
38
43
37
26
39
28
40
45
48
42
42
39
41
99
41
42
41
40
45
39
47
40
46
39
43
40
46
41
44
41
30
38
47
48
45
42
48
42
32
46
50
41
46
42
45
47
47
41
45
38
43
37
27
38
41
42
42
40
41
41
41
40
45
45
42
44
48
50
44
49
42
40
43
46
43
40
44
41
40
40
37
43
38
34
47
37
26
39
41
47
46
45
48
47
46
43
40
44
45
41
45
42
43
39
30
39
48
46
49
47
43
41
41
40
44
47
38
48
45
47
40
46
40
26
39
31
47
44
42
41
42
41
38
42
40
40
46
39
43
38
29
38
46
43
45
40
32
43
43
38
50
39
27
39
47
46
40
42
42
40
41
34
43
44
39
45
40
49
41
27
38
44
43
38
42
46
39
41
44
38
43
42
52
41
26
47
27
44
44
46
44
47
39
45
44
39
41
39
44
39
45
40
47
40
27
42
43
48
47
40
39
44
41
37
42
41
44
39
48
41
28
37
48
47
41
41
42
41
42
44
43
40
38
43
41
40
37
45
45
46
44
44
38
569
45
45
42
41
42
29
39
39
40
37
44
41
43
45
28
42
47
43
37
38
44
43
44
46
45
41
41
42
42
39
41
41
36
37
40
47
45
53
45
43
45
42
43
40
40
41
43
37
45
39
41
38
39
38
40
37
40
36
42
36
43
37
47
40
27
39
44
43
42
44
44
43
42
45
45
40
41
46
40
36
36
40
42
40
36
37
33
38
38
46
39
42
40
45
40
41
38
25
40
40
36
39
39
35
47
49
42
40
39
39
34
42
39
26
36
42
42
43
42
40
39
40
49
43
40
43
43
31
41
44
34
40
40
42
35
44
38
34
44
28
37
44
42
44
39
37
38
45
42
43
45
40
46
44
44
39
39
40
40
39
37
26
37
39
45
41
42
38
39
41
41
43
44
46
44
40
46
44
37
26
39
42
44
49
47
43
42
45
46
48
43
44
26
36
25
43
38
37
36
42
37
24
39
40
42
47
45
42
42
48
42
45
50
41
43
36
23
39
40
36
34
38
38
43
37
40
43
41
37
43
40
38
37
39
41
44
44
41
38
36
43
35
45
43
41
38
47
38
25
35
41
46
42
44
43
42
43
43
41
36
41
36
38
41
39
43
41
40
42
37
45
43
43
41
40
37
41
36
38
35
35
37
43
38
47
40
43
41
41
36
40
41
28
38
45
46
42
48
41
44
40
39
43
39
42
35
40
38
41
38
25
41
40
43
46
43
44
53
46
47
46
41
43
42
41
42
45
40
44
42
36
39
37
38
38
40
39
39
37
40
40
45
38
26
39
41
45
52
47
48
53
44
44
44
39
33
40
41
41
45
43
41
42
41
40
39
42
41
42
34
42
40
36
43
41
39
47
27
39
41
45
44
41
44
52
48
48
46
44
43
42
45
43
40
38
39
45
45
41
48
37
41
37
30
37
44
52
45
46
43
42
41
43
42
39
47
41
39
34
29
40
44
45
42
44
39
43
37
37
36
38
38
41
37
39
42
43
38
40
38
40
39
48
49
43
46
43
38
74
37
38
40
38
42
43
57
38
43
40
45
36
40
35
24
38
41
42
42
45
42
38
38
38
37
38
39
34
42
42
45
37
40
42
27
36
41
44
38
40
44
42
43
41
42
44
39
45
40
42
40
47
42
27
39
44
43
43
40
42
38
39
39
45
47
40
40
37
49
39
42
40
42
36
42
40
42
37
46
39
27
65
27
41
42
41
43
46
41
40
24
37
25
43
44
45
37
38
50
46
40
46
40
44
39
55
38
48
46
46
43
47
38
53
39
42
41
26
37
43
47
45
42
43
46
40
42
42
40
40
40
39
41
26
37
44
44
37
38
40
43
41
45
47
43
43
39
38
36
39
42
37
41
37
41
34
25
35
43
40
41
37
37
41
47
37
42
41
48
40
44
34
41
38
28
37
39
39
41
39
39
47
45
42
43
41
36
39
36
40
35
39
37
41
35
39
36
25
36
40
44
43
42
44
42
45
41
44
42
42
43
38
26
41
45
44
48
54
43
43
43
38
43
41
36
41
38
44
38
43
40
46
39
45
39
26
38
41
43
43
39
38
40
47
34
37
36
35
43
36
39
39
26
43
43
42
44
35
36
42
40
44
44
44
42
42
41
45
42
41
38
44
45
45
49
45
37
45
43
38
40
38
44
41
48
38
42
48
44
38
47
38
27
39
44
45
37
44
41
43
40
39
42
37
27
41
43
42
44
44
46
44
48
41
45
37
46
39
44
38
30
39
44
43
47
40
39
38
40
37
40
37
43
40
41
41
39
45
38
40
37
43
41
29
39
45
48
43
41
43
43
44
43
46
44
49
47
44
44
45
47
40
44
45
37
50
37
45
39
42
41
42
33
43
36
47
36
45
40
28
35
26
45
41
37
47
41
35
34
38
39
39
38
49
40
46
40
46
42
45
42
49
43
44
38
27
39
42
43
44
42
39
45
45
41
42
39
39
43
39
41
41
43
39
48
44
26
37
33
45
45
41
46
43
39
43
41
42
39
41
37
27
40
26
43
45
43
39
47
48
39
43
43
47
40
46
45
46
48
47
42
46
43
48
42
27
43
27
47
42
42
68
37
37
50
77
44
40
50
41
39
35
43
38
36
37
46
39
40
37
25
41
46
49
42
42
42
42
41
42
43
42
40
45
38
40
38
39
41
47
37
46
42
26
41
31
45
44
47
49
46
46
42
41
41
48
47
41
47
45
48
42
43
39
44
40
26
39
45
46
44
41
45
45
45
45
42
49
45
44
47
45
44
39
39
43
42
36
40
44
44
41
41
38
44
39
44
37
42
41
39
38
41
38
25
36
41
38
44
39
40
49
43
46
44
39
46
43
43
37
47
44
43
37
56
41
47
40
27
38
46
42
40
43
42
40
44
40
39
44
37
45
43
41
42
48
37
27
38
46
45
42
41
40
49
46
45
44
44
46
45
44
41
41
39
45
45
45
41
46
41
28
40
30
43
38
42
42
39
38
39
41
43
38
45
38
28
40
45
47
41
45
40
39
45
46
38
42
43
43
38
44
39
27
37
26
42
40
42
43
42
40
39
42
41
38
38
46
42
25
37
47
46
41
40
43
45
38
48
45
37
23
37
44
42
42
42
43
45
39
45
39
41
40
42
36
27
36
46
42
36
44
46
43
46
40
37
41
38
38
36
39
41
40
42
42
43
45
36
42
42
27
37
44
44
43
43
45
42
41
43
44
42
42
42
44
46
43
47
43
41
45
44
41
43
36
40
42
42
47
41
37
39
40
23
36
43
42
36
44
46
44
45
43
42
39
58
40
43
39
46
42
48
40
43
43
43
40
27
43
46
47
50
44
44
51
44
43
49
47
46
42
43
40
46
40
45
42
47
41
42
40
44
39
49
41
43
38
26
43
26
45
44
38
44
45
40
45
41
51
41
28
51
50
43
45
44
43
47
43
42
39
37
42
41
45
39
48
40
42
42
52
43
49
37
27
40
47
50
41
47
40
45
45
39
43
42
46
40
46
42
48
40
46
38
27
38
41
45
39
43
45
43
40
37
47
41
37
40
36
39
38
38
43
46
39
42
42
38
42
41
36
25
38
43
45
44
42
36
38
39
61
37
41
42
36
45
42
43
44
30
40
43
47
40
44
42
59
37
37
41
39
41
49
37
44
40
26
41
47
46
42
46
46
42
41
40
38
39
43
42
43
41
44
37
43
37
42
42
29
39
25
43
47
40
45
46
40
43
41
46
38
41
38
49
43
43
42
46
41
27
39
27
39
41
41
47
45
42
45
39
42
41
41
40
42
43
45
39
43
41
46
36
26
41
27
43
42
42
40
39
41
44
42
41
39
40
39
38
35
44
38
43
41
45
41
47
38
47
38
40
37
29
38
44
46
42
43
46
42
42
39
41
42
40
42
39
37
43
38
39
31
40
41
38
28
37
42
45
42
42
44
46
42
45
46
50
44
40
41
43
39
36
41
40
37
40
36
40
42
40
37
40
35
34
35
36
34
36
31
25
31
25
43
39
37
36
40
40
38
35
41
40
41
39
40
42
42
40
44
40
36
38
29
39
45
45
44
46
45
39
40
43
47
40
41
40
45
42
28
40
27
45
44
41
38
40
40
34
41
44
38
44
37
45
43
44
38
40
41
45
40
46
38
25
40
30
54
44
42
40
38
37
40
37
46
44
39
40
30
40
36
39
34
23
36
49
50
43
45
41
43
41
38
41
38
41
44
44
40
55
40
27
40
28
44
41
45
44
44
45
39
42
37
29
36
41
39
39
39
40
41
49
47
40
43
37
42
42
34
39
35
40
44
39
43
43
28
40
45
46
40
38
43
47
46
45
40
42
40
41
43
41
40
40
45
40
40
48
39
45
39
43
41
43
39
43
41
40
35
42
38
37
36
30
44
41
43
41
48
42
43
42
40
43
42
45
39
48
41
45
41
42
37
41
37
37
35
24
35
40
53
45
44
43
40
40
45
38
40
43
37
38
50
47
43
43
42
42
42
45
43
45
43
43
42
44
43
49
43
41
44
43
42
45
45
41
30
41
43
44
44
42
45
44
50
44
40
46
46
41
51
43
42
42
48
42
46
40
28
38
44
42
39
40
42
37
35
38
45
41
43
37
42
39
44
41
45
40
41
44
30
41
47
49
46
47
48
44
42
44
44
47
44
40
44
41
39
43
40
44
46
46
45
38
35
39
31
30
55
32
33
37
36
33
44
45
36
44
37
38
35
41
37
38
39
39
44
28
39
57
43
42
43
43
41
40
43
43
43
38
41
43
36
27
44
44
41
38
40
45
44
40
38
44
40
44
40
46
42
40
37
47
39
29
39
43
42
42
40
38
38
41
40
41
39
36
37
46
40
39
34
25
36
41
39
42
41
36
39
40
37
37
41
42
40
36
43
41
43
35
43
35
41
41
43
42
31
42
25
46
42
45
42
41
43
44
44
44
40
42
39
44
38
43
39
43
27
39
35
40
37
42
40
28
41
47
44
46
42
44
44
52
44
39
47
45
41
46
43
43
38
41
42
27
37
44
43
37
37
35
40
43
41
39
43
36
40
45
48
40
41
35
40
38
39
43
26
36
42
53
46
46
46
42
36
37
37
35
35
36
23
37
25
38
35
35
35
37
36
39
36
41
39
26
38
47
48
43
42
41
37
38
38
38
37
46
45
43
48
42
40
51
45
41
38
39
39
45
47
41
46
45
40
45
40
46
43
25
40
27
44
41
42
63
46
34
40
41
45
41
41
40
27
39
41
46
51
44
43
43
45
43
45
46
43
40
38
37
38
42
43
40
45
45
44
40
41
41
41
36
42
42
39
42
44
39
37
39
42
40
42
42
38
39
45
47
44
43
42
38
32
38
27
41
41
43
41
45
42
38
41
41
44
38
43
39
37
32
39
40
42
41
27
40
45
50
45
43
45
42
48
47
41
43
41
39
41
42
42
41
41
44
45
52
47
43
40
50
47
45
48
45
46
50
44
45
45
44
42
46
42
40
44
44
43
32
44
43
46
46
43
43
43
43
46
43
40
27
40
43
44
49
44
41
46
44
41
40
43
44
44
46
37
45
45
43
42
44
34
44
39
45
40
25
37
22
37
42
41
43
41
47
41
40
40
40
42
38
45
43
44
44
49
39
40
40
42
37
46
36
27
42
46
46
44
43
45
43
42
44
42
39
45
44
40
43
47
40
45
43
48
46
44
44
42
46
41
48
40
42
44
38
41
37
48
41
26
39
45
43
40
39
594
45
43
46
40
47
42
43
40
41
47
42
39
46
42
44
40
26
41
44
47
46
39
40
43
43
40
42
45
39
43
40
39
43
41
42
41
42
43
45
44
37
42
39
40
42
44
44
39
48
43
40
45
45
38
44
40
46
43
27
39
45
48
40
38
41
42
46
41
39
40
44
40
44
37
47
41
41
38
41
41
27
37
29
47
43
43
43
43
41
41
35
41
37
42
40
28
39
44
44
45
39
42
41
43
46
43
45
42
43
41
43
42
43
44
42
40
42
49
45
39
32
39
42
37
40
39
39
38
44
40
43
42
44
37
27
39
45
43
41
47
49
46
45
44
43
48
43
38
40
41
45
49
45
45
46
48
46
49
40
42
46
40
46
42
39
42
38
28
37
29
42
41
42
41
37
43
38
38
27
41
45
45
42
45
41
46
40
42
38
29
38
27
44
43
45
42
41
40
46
46
40
45
38
41
41
46
44
32
40
48
45
42
44
42
41
44
42
40
62
26
38
25
41
37
39
41
40
37
40
41
39
46
38
45
40
41
39
28
39
42
53
43
40
44
41
40
56
49
48
50
45
46
46
37
38
35
34
37
39
41
42
39
41
36
42
40
45
40
41
38
25
38
43
47
46
44
42
45
45
46
40
42
46
44
46
40
47
41
49
42
45
40
41
39
43
40
40
38
42
36
31
40
44
43
43
44
48
46
43
40
47
41
40
42
45
40
40
42
46
40
34
45
40
37
27
37
37
38
35
34
43
41
38
39
42
41
41
40
40
41
42
41
45
46
48
42
34
47
40
40
41
40
42
38
47
39
44
40
47
38
48
48
49
44
29
40
48
46
46
45
44
43
41
42
43
42
44
42
40
44
49
43
49
47
41
42
45
48
46
44
50
44
43
55
38
39
42
44
40
43
41
42
37
42
38
39
40
38
34
24
39
42
40
40
38
39
38
41
40
37
26
38
25
45
42
45
49
44
35
51
47
38
52
39
41
39
42
36
46
39
41
39
26
41
40
43
45
41
45
44
35
563
44
44
44
36
42
38
44
42
43
44
43
39
44
43
38
38
43
41
25
41
45
44
47
45
44
42
41
46
45
49
44
48
43
44
43
38
41
46
40
40
37
48
44
36
46
40
39
38
41
38
38
38
23
40
26
40
42
40
41
38
43
41
41
43
38
50
38
39
37
44
35
36
38
26
36
42
45
46
44
43
44
41
42
42
45
41
46
41
45
39
30
42
27
44
39
46
45
30
40
44
41
25
38
48
41
41
44
43
40
50
45
40
48
48
39
27
40
42
42
45
41
39
42
43
38
39
39
39
43
40
42
35
47
37
26
43
43
42
44
38
45
44
43
43
43
47
44
47
42
45
37
46
41
44
35
46
35
42
36
38
34
40
34
39
34
26
35
25
41
35
40
44
44
44
45
36
42
40
41
35
46
43
42
44
46
40
44
37
25
38
42
42
41
43
46
42
41
43
40
41
45
45
39
49
45
43
45
47
42
49
48
45
46
44
40
43
46
41
41
40
39
43
27
40
40
44
38
37
44
43
41
44
43
40
42
36
37
43
41
39
45
38
45
36
26
41
41
39
45
46
41
44
45
45
46
48
39
43
47
37
35
36
26
38
42
45
41
41
44
40
40
41
47
42
40
45
40
28
41
28
41
43
35
39
42
37
28
45
49
47
44
40
41
41
41
40
44
39
43
43
44
38
40
39
44
41
43
40
41
40
28
41
27
44
45
46
45
39
43
35
40
45
46
45
38
44
40
43
29
44
40
42
36
44
38
28
40
46
47
45
46
44
43
42
44
43
45
40
43
39
35
48
40
37
44
47
41
43
46
44
41
39
38
50
40
40
40
41
42
37
39
39
41
40
43
39
46
38
42
40
44
38
44
43
29
40
47
52
42
42
44
41
39
39
46
43
39
51
38
37
35
44
43
46
38
27
37
42
48
43
42
38
39
39
41
47
40
40
42
40
40
42
42
42
46
41
46
42
41
43
34
31
38
42
40
41
46
44
44
42
44
47
30
44
38
30
36
45
47
45
572
43
45
43
43
43
38
46
41
46
38
42
38
40
35
27
39
44
45
44
43
42
40
37
38
41
37
38
43
38
44
39
46
37
44
41
42
41
39
40
31
39
47
47
47
42
48
45
40
39
48
44
44
44
47
40
44
39
41
45
43
44
40
39
44
41
45
45
43
50
46
40
50
41
48
46
46
41
45
43
41
39
27
39
43
41
41
41
44
45
41
40
40
35
45
39
41
44
46
46
48
47
45
48
47
44
44
39
39
41
47
42
45
39
47
39
42
38
28
40
40
45
43
40
39
41
42
40
42
43
37
26
33
44
46
43
42
42
39
37
38
39
38
43
39
49
40
42
39
43
41
44
39
44
40
45
42
44
38
27
40
25
39
38
42
45
42
38
43
45
38
46
41
46
43
44
40
50
41
46
41
29
37
42
44
41
48
44
43
43
40
47
45
43
43
41
42
42
38
40
38
42
40
47
35
25
36
39
42
37
38
36
32
39
37
40
43
39
44
39
26
38
38
38
35
40
38
34
39
40
38
44
43
37
41
37
41
45
39
44
45
37
47
43
41
35
40
40
26
39
43
46
40
42
41
38
39
41
35
42
40
25
32
51
43
41
41
41
42
43
45
42
42
28
39
27
46
44
34
36
47
37
38
40
41
39
41
45
41
41
37
46
38
25
38
42
44
41
43
41
41
46
38
41
38
45
38
42
38
43
43
45
45
38
42
40
47
38
28
37
47
47
43
40
38
41
38
50
45
42
50
46
46
44
45
42
46
44
44
36
47
43
45
30
39
46
46
45
48
42
43
44
39
27
37
47
50
48
44
42
41
50
43
26
37
30
46
43
45
41
45
44
45
39
43
39
40
36
47
35
26
40
42
41
38
43
46
38
44
37
40
46
42
41
40
35
34
38
42
41
35
45
42
42
37
43
40
27
45
49
42
40
40
43
43
40
42
39
40
40
37
44
38
44
39
50
44
26
38
47
46
47
41
39
36
46
41
37
31
36
35
34
33
34
40
37
37
37
40
40
42
56
41
39
44
41
45
41
45
40
43
40
41
40
29
35
42
49
45
43
44
47
44
46
47
42
42
43
39
42
42
44
40
32
40
26
41
40
36
38
40
39
41
40
41
48
42
28
40
46
46
45
46
41
41
44
47
47
48
49
39
44
43
44
41
44
37
27
42
45
46
42
43
46
44
39
38
45
42
43
49
48
45
45
44
39
40
34
30
36
49
49
45
32
42
45
40
40
41
41
37
44
43
46
42
43
37
42
31
26
40
45
47
46
45
41
41
36
43
38
37
33
39
46
41
40
43
40
47
45
41
38
44
40
30
40
49
45
45
40
42
43
44
47
43
42
43
47
46
47
45
49
44
43
40
50
45
44
47
41
47
42
45
41
39
39
43
40
45
45
41
40
45
40
40
38
40
39
28
42
50
50
45
43
41
40
40
40
40
41
43
35
46
38
26
35
41
40
39
43
41
40
37
36
40
42
45
38
42
39
46
38
43
37
42
37
45
39
49
40
40
39
28
54
40
43
45
42
39
46
45
39
26
42
43
43
48
45
40
63
38
38
35
39
37
38
38
39
33
38
35
40
42
48
45
41
27
42
43
39
37
43
43
46
47
42
42
40
40
41
45
43
26
37
47
44
42
42
42
35
35
39
39
24
36
42
48
43
50
43
42
41
49
49
44
47
48
48
47
42
40
42
43
44
41
40
37
38
48
47
37
42
39
39
39
43
38
42
37
25
46
45
46
42
47
41
41
46
43
45
48
51
40
42
46
42
43
42
42
42
43
37
42
43
36
43
38
45
39
26
35
27
48
42
46
46
39
44
43
44
46
38
48
39
42
44
44
38
50
43
46
43
44
39
42
43
29
40
46
46
42
40
41
39
41
40
41
46
44
47
38
45
37
41
39
26
38
42
48
50
41
42
46
47
42
44
38
26
42
42
43
42
40
47
44
40
40
36
41
46
39
40
45
47
39
47
39
41
42
44
39
46
41
44
45
46
40
30
42
47
50
41
44
40
45
45
46
44
41
44
44
42
44
44
42
44
44
46
44
43
45
45
41
68
46
41
39
44
48
39
39
40
45
40
43
42
43
41
29
37
44
43
42
46
43
42
45
42
48
48
39
42
42
39
43
43
40
44
44
45
46
43
43
50
43
48
46
44
45
43
40
47
42
42
37
27
40
43
46
46
44
43
47
42
44
42
43
38
41
37
38
32
40
48
46
43
49
44
41
40
40
40
39
38
42
36
42
39
37
43
38
43
39
46
41
42
41
47
42
43
39
49
31
26
37
46
44
45
46
41
48
44
38
43
40
38
45
43
46
39
45
37
26
41
46
44
41
43
49
44
45
45
46
43
45
48
43
47
41
43
42
47
49
47
46
50
42
40
49
39
44
41
42
39
51
42
43
40
44
40
44
39
45
36
40
36
28
39
46
49
41
39
37
40
50
49
45
40
41
41
39
37
43
38
39
39
44
35
40
38
40
36
27
38
44
46
46
47
49
46
43
45
42
41
39
40
36
43
41
42
40
50
43
41
47
41
42
33
37
38
35
27
37
42
39
38
36
37
34
42
41
36
43
44
44
35
42
68
40
37
38
35
37
39
27
38
44
43
37
43
41
38
41
44
36
40
46
44
44
45
45
44
39
43
41
39
39
40
47
43
47
43
38
40
38
46
42
50
42
48
44
42
44
41
37
42
39
28
37
46
46
45
40
46
41
35
42
45
36
46
39
43
40
45
40
26
40
52
48
45
43
45
39
48
48
38
25
45
44
41
42
47
47
43
40
43
48
42
43
47
41
35
40
43
42
46
42
35
44
47
41
45
41
42
38
46
40
27
41
44
42
42
42
40
44
41
42
45
38
43
37
39
42
38
36
43
36
38
38
43
39
43
41
44
38
26
41
41
43
50
38
36
43
40
41
40
41
37
41
38
38
41
46
44
43
46
45
38
40
30
43
39
43
38
25
41
24
37
40
39
40
36
39
37
44
41
42
35
44
44
40
36
40
37
38
31
36
37
43
38
25
38
39
38
43
46
42
41
38
49
40
40
44
38
41
35
41
35
33
27
38
33
36
35
40
40
44
39
39
36
26
38
24
41
42
60
35
40
44
38
44
39
42
36
51
45
45
37
46
39
42
39
26
42
40
42
43
38
38
35
45
42
38
23
34
37
44
42
36
37
39
37
34
46
45
44
42
42
40
42
40
41
40
40
44
47
46
45
43
41
42
44
44
36
40
39
44
40
40
37
40
41
43
36
37
42
44
47
42
36
26
40
44
42
41
41
41
45
44
43
41
41
40
41
40
40
42
39
35
44
41
40
48
38
39
40
26
29
40
43
43
39
44
53
40
38
41
38
39
38
47
41
39
37
43
37
42
38
43
39
40
37
39
35
24
35
36
44
40
40
46
45
37
40
40
41
43
39
43
42
43
38
42
40
41
36
44
37
27
45
44
43
40
41
46
46
41
38
42
40
40
43
38
29
38
40
45
39
37
37
50
46
36
44
40
39
46
42
39
37
37
43
40
41
36
39
39
40
38
42
35
36
36
36
35
40
31
24
36
48
43
37
36
45
44
49
48
47
41
39
44
43
43
40
36
38
40
42
37
34
42
45
39
43
38
43
37
42
42
25
40
26
46
48
41
44
42
43
48
42
42
41
52
34
28
47
44
44
42
39
41
42
41
42
45
47
45
44
42
38
39
41
40
41
41
43
47
40
43
40
39
39
43
38
45
38
31
34
25
43
27
44
41
41
39
39
40
37
42
38
40
38
40
40
39
40
45
37
43
38
42
39
37
38
41
36
23
35
39
41
39
37
37
46
42
39
48
42
44
38
45
40
43
37
25
39
44
51
45
42
45
40
39
41
31
42
42
38
46
40
44
37
42
40
46
39
44
40
27
41
47
48
44
43
43
39
42
34
42
37
36
40
41
44
40
50
39
45
37
44
39
40
43
31
41
25
40
41
40
40
46
40
39
43
49
40
42
41
28
38
43
39
39
37
36
37
35
38
44
39
42
36
24
35
39
42
38
39
34
37
46
49
39
45
37
40
37
28
39
41
37
42
44
42
43
41
43
43
45
43
38
44
37
45
39
43
38
43
39
39
35
39
39
29
39
44
43
41
43
47
40
40
45
42
38
56
39
45
43
45
44
38
45
42
43
40
46
40
45
43
43
38
45
37
27
39
46
47
42
63
46
42
37
43
42
33
39
39
44
35
44
39
46
38
41
34
44
38
39
35
25
36
47
49
45
41
40
41
45
38
39
38
36
35
42
39
39
35
38
36
38
34
43
39
43
35
46
44
45
39
28
37
44
45
39
44
42
39
42
43
37
40
41
47
40
43
35
40
38
43
39
41
37
42
37
44
37
26
41
41
41
40
42
43
42
41
41
42
41
38
39
38
40
42
44
44
41
45
43
50
34
40
44
43
47
41
43
38
39
37
43
38
43
37
45
38
26
37
45
43
39
45
42
44
43
43
37
41
41
40
42
36
23
38
43
47
44
45
63
46
43
50
48
44
42
50
47
46
44
43
43
42
38
42
42
39
39
34
37
36
40
36
28
37
44
42
47
43
40
42
42
41
41
46
41
46
43
44
39
45
40
25
38
48
45
44
46
39
37
39
37
37
40
37
37
42
35
44
39
46
37
30
38
24
44
43
45
39
36
45
42
37
45
41
46
41
46
37
43
42
28
41
46
47
46
47
45
41
40
39
42
39
43
83
37
39
48
42
51
36
46
40
46
36
28
39
42
43
42
43
40
46
45
45
47
47
45
45
43
40
42
40
39
45
45
42
41
38
39
40
44
42
45
37
43
37
45
41
42
39
45
39
45
40
27
38
44
48
41
43
40
48
47
42
46
42
43
43
42
47
41
41
42
41
38
36
44
40
26
37
48
41
44
45
40
41
43
46
42
32
44
44
42
45
40
43
41
44
39
42
36
42
41
44
38
30
40
44
50
46
40
40
44
40
42
39
45
42
40
42
38
45
39
40
37
46
38
26
40
42
46
46
49
44
44
40
43
40
44
46
37
46
42
43
37
45
38
43
39
27
38
46
44
40
39
42
38
46
44
37
46
38
44
42
27
38
48
45
47
46
45
43
45
44
39
43
39
42
38
40
43
40
42
42
41
44
47
39
48
41
45
38
45
39
43
38
47
48
42
55
35
32
39
42
46
46
43
47
47
46
73
44
44
39
38
48
39
29
39
26
46
47
42
38
38
37
48
45
46
49
39
42
51
38
36
45
38
45
43
50
40
45
41
28
39
50
49
45
45
49
48
45
44
44
41
45
41
39
41
41
49
45
46
44
46
45
46
45
46
50
43
45
46
38
41
44
38
41
38
40
37
40
35
44
37
29
40
42
41
40
39
40
40
42
45
44
45
40
49
41
45
40
47
39
28
47
48
47
47
45
43
41
42
41
40
39
44
39
43
35
41
38
46
39
27
33
44
48
43
40
41
39
42
38
46
37
40
42
29
40
49
48
41
46
47
41
42
38
38
37
39
49
45
42
46
44
39
27
40
44
42
46
46
44
46
43
38
38
46
44
35
26
41
44
46
43
45
36
36
36
42
37
41
40
43
42
46
37
44
39
46
37
44
39
44
36
51
41
28
40
45
48
44
45
42
43
38
37
47
49
38
50
45
44
41
43
36
41
44
36
28
42
28
42
43
46
29
34
39
39
42
37
27
43
46
48
43
41
45
34
40
44
38
41
39
47
40
42
40
43
39
26
46
45
45
50
44
41
43
41
37
45
77
38
33
35
33
39
38
39
35
27
41
39
44
41
32
39
40
46
38
39
40
46
41
31
38
45
46
45
46
43
45
39
38
39
40
38
49
38
37
38
27
41
30
43
43
48
38
43
38
43
40
37
25
31
37
38
38
39
39
42
42
42
40
40
43
42
36
40
37
29
37
40
42
40
42
39
37
42
38
46
43
41
50
38
41
40
35
40
46
45
41
42
34
40
38
35
42
35
28
37
43
48
43
38
44
39
42
37
45
41
41
39
47
44
41
39
40
41
41
39
44
39
43
46
28
40
45
42
40
41
38
43
41
38
42
45
46
45
39
44
40
40
36
40
37
46
43
43
41
43
35
25
39
42
43
40
43
39
47
47
43
41
42
43
41
43
38
40
37
47
41
43
41
42
43
45
37
47
43
45
41
28
45
47
47
47
47
39
45
41
42
44
44
42
43
40
44
47
44
40
57
39
38
47
41
47
42
42
38
48
39
43
43
44
41
47
38
43
35
46
43
31
38
47
43
44
45
44
43
46
39
40
37
26
68
44
44
40
43
38
39
40
44
40
44
32
41
40
45
45
44
39
38
44
29
38
44
44
40
45
45
44
43
47
44
41
40
43
42
41
44
47
43
48
48
45
46
43
38
43
45
40
45
44
43
37
45
43
40
35
39
39
41
39
42
39
25
39
48
50
45
43
40
42
44
48
43
41
43
43
42
42
47
44
44
35
46
45
39
41
39
43
38
43
40
41
38
45
41
43
39
26
36
38
41
42
33
36
39
43
36
37
40
41
42
37
43
38
42
38
44
38
43
37
40
35
27
38
39
38
45
40
38
39
40
37
41
40
41
41
39
41
37
37
37
42
39
39
37
36
36
44
37
25
38
41
40
38
45
40
43
42
36
44
38
29
41
41
39
42
38
40
36
40
36
38
50
36
27
39
43
41
42
40
44
40
39
38
44
41
43
42
41
45
42
46
46
40
46
44
36
46
46
47
45
44
44
42
43
41
41
45
39
29
38
42
45
44
41
39
45
44
41
40
41
38
41
41
48
40
26
38
27
45
46
40
42
39
40
77
33
35
39
36
40
36
41
35
41
35
29
40
28
41
42
38
39
42
42
37
42
44
46
41
50
43
43
38
44
42
28
39
44
41
47
47
42
39
41
37
36
43
38
26
37
41
44
42
42
40
40
44
43
38
41
47
40
41
43
42
47
47
42
42
37
41
40
40
36
46
39
42
43
42
37
45
34
27
66
44
48
42
41
42
41
42
40
40
39
40
45
40
41
36
40
39
40
35
35
40
39
38
42
44
30
40
42
53
44
45
47
40
42
40
41
40
36
34
35
36
46
39
36
35
38
38
41
40
49
42
25
37
42
41
38
43
40
38
38
43
37
36
47
36
40
38
23
35
49
44
42
42
44
47
48
42
41
39
42
38
36
39
38
28
27
36
26
30
31
18
35
40
37
37
37
37
41
43
43
42
41
40
40
37
45
42
38
39
42
47
43
39
38
38
39
38
30
25
40
27
45
45
43
47
73
41
44
44
43
45
37
46
40
45
28
44
42
47
43
47
41
42
44
45
43
38
44
39
43
40
42
39
39
36
46
40
25
128
44
47
41
45
42
38
50
49
41
29
37
55
47
43
43
39
36
45
45
41
46
27
39
39
43
39
43
40
43
45
44
36
44
42
38
38
40
36
42
41
27
41
45
46
44
47
44
38
40
40
40
43
40
45
38
39
41
28
38
41
43
43
42
46
48
42
44
40
39
40
44
28
40
36
34
35
44
40
27
40
50
47
41
44
50
42
48
45
43
43
42
45
42
42
39
45
38
25
42
29
42
41
42
41
46
40
46
47
41
43
45
49
40
50
41
41
36
41
37
45
38
28
41
31
46
43
44
43
40
45
46
40
45
41
46
41
47
40
44
47
48
41
43
41
26
39
46
46
45
47
44
41
46
41
46
49
42
27
38
46
42
43
44
43
50
47
45
40
41
41
40
40
41
46
42
46
46
41
43
42
43
47
40
44
44
45
36
44
46
41
43
39
39
43
48
38
44
42
45
41
46
40
42
37
26
41
44
48
44
44
41
46
44
42
44
40
41
41
41
39
41
43
46
51
45
45
42
42
55
36
34
36
37
42
42
38
42
35
26
36
39
42
38
37
44
43
45
45
40
44
45
39
42
39
32
39
48
51
42
42
48
44
46
42
43
46
42
48
41
47
40
42
40
27
39
47
45
40
41
48
43
44
44
45
42
43
43
46
48
49
43
40
46
45
43
44
42
42
46
35
43
47
44
47
41
48
38
44
40
42
43
48
40
43
38
46
40
49
38
25
39
44
47
46
40
41
44
41
40
39
39
46
39
37
46
41
44
36
43
41
44
38
45
37
29
39
44
44
44
43
44
43
40
40
42
38
43
42
45
44
43
37
40
35
39
37
39
35
22
38
40
41
40
39
39
40
39
40
46
39
43
44
48
39
47
39
42
47
44
39
28
39
42
46
46
46
45
44
43
43
44
42
42
44
45
44
44
38
28
39
51
50
44
45
43
48
47
43
45
47
45
47
46
47
44
46
47
44
45
45
44
45
67
38
36
44
39
43
43
45
41
45
43
32
37
46
49
44
44
50
46
41
43
46
41
45
48
44
46
48
38
42
38
41
37
29
41
46
46
44
43
43
43
42
42
42
39
37
29
39
41
51
44
42
38
43
39
39
40
40
41
38
42
40
41
41
26
38
48
45
45
41
38
37
43
48
44
41
49
39
43
39
41
39
43
42
43
39
41
42
42
38
44
40
25
41
46
48
44
47
44
42
39
45
39
44
43
39
45
43
30
39
45
46
48
45
40
41
44
43
40
43
50
39
39
40
29
37
41
43
40
46
44
50
45
45
44
41
44
42
38
41
45
45
47
44
41
49
49
46
43
40
42
42
44
44
42
40
38
43
40
41
41
27
39
25
38
42
40
40
43
40
43
42
38
42
39
47
42
43
38
45
41
44
42
45
41
29
42
45
43
53
45
40
43
39
42
39
38
28
40
47
48
40
42
37
40
40
35
41
42
41
39
37
44
39
43
38
36
40
41
42
46
40
27
40
27
42
48
43
39
39
45
49
40
48
44
45
39
43
39
41
41
48
38
42
35
39
34
24
36
41
43
47
45
41
43
40
44
41
45
38
42
38
48
40
50
42
40
47
46
36
45
39
43
40
31
38
41
41
40
43
41
45
46
40
43
27
36
46
48
41
43
37
38
41
36
46
37
43
39
34
42
41
37
44
36
24
35
40
40
42
42
41
41
44
42
41
41
38
41
28
16
31
19
25
26
23


==> benchmarks/txt/lpm_benchmark_dvdstore_e2e_ms_no_opt.txt <==
30
27
39
28
24
29
28
28
29
49
31
29
25
29
28
24
23
24
28
23
25
40
41
41
41
39
28
35
44
45
36
40
46
49
47
36
35
28
35
34
32
35
45
37
31
39
44
43
46
40
39
42
43
40
45
40
42
41
46
39
40
38
28
34
22
35
34
30
33
33
30
43
47
38
42
33
34
32
35
34
43
36
38
41
37
31
41
35
24
34
36
38
29
40
38
29
39
35
34
28
39
39
39
47
46
39
42
41
39
46
41
50
42
39
41
38
42
39
46
38
44
38
44
37
24
35
41
41
40
35
32
36
38
30
46
39
41
44
46
43
45
37
46
38
42
40
45
40
42
36
28
38
46
44
42
42
36
42
44
43
37
38
35
25
37
41
38
37
32
33
37
29
31
33
30
30
28
31
28
34
33
35
34
43
41
45
40
47
44
39
26
25
35
21
35
45
35
35
30
35
35
31
33
29
26
32
29
30
27
34
32
32
41
35
36
36
37
25
40
38
39
38
37
37
45
45
43
47
42
43
39
43
37
39
43
39
42
38
42
38
41
38
42
38
37
34
21
34
22
40
38
35
44
41
36
42
39
36
35
83
50
35
36
37
33
39
42
31
40
32
22
34
38
37
43
50
37
37
37
35
40
35
45
35
43
38
37
34
24
39
25
36
34
27
31
36
36
37
36
33
38
43
36
41
33
38
35
24
32
23
45
39
35
35
38
45
37
42
33
45
38
43
38
39
35
33
32
28
41
24
44
41
42
41
40
32
36
38
39
40
37
39
39
39
34
45
35
34
32
32
32
40
39
40
38
22
28
34
41
45
45
42
40
45
46
43
40
38
40
38
34
37
40
37
38
37
43
46
40
39
44
41
48
45
41
41
41
51
45
41
44
35
38
29
22
31
36
41
33
30
45
40
39
41
36
40
41
34
38
37
41
34
18
34
46
49
43
39
37
36
40
40
42
35
39
39
42
39
42
37
40
36
41
32
24
38
43
49
45
44
43
41
30
40
36
35
39
41
39
40
46
37
44
40
43
43
42
35
41
35
36
40
25
38
50
48
40
42
43
38
39
43
36
46
35
37
34
36
32
20
30
35
37
32
37
39
45
42
40
40
42
39
36
39
31
37
33
21
32
42
45
46
47
34
33
32
34
35
27
35
36
35
35
49
42
51
36
42
39
46
39
38
38
23
46
41
37
40
37
55
40
37
35
36
43
35
44
37
39
38
38
37
37
33
43
36
40
39
44
37
25
36
42
44
45
43
44
44
44
40
43
45
43
38
48
38
45
41
44
42
43
42
45
38
46
39
44
45
45
42
32
39
28
48
41
44
39
45
44
39
43
41
39
41
36
45
33
47
35
39
35
33
30
26
32
21
29
36
42
41
37
37
35
41
39
33
41
34
37
34
42
39
43
35
46
40
41
42
44
40
33
40
49
52
48
43
40
45
36
41
52
45
47
45
44
42
46
41
37
38
34
36
34
36
41
47
46
45
41
43
44
38
37
37
41
35
32
36
24
40
47
47
44
43
44
37
42
36
37
42
47
43
37
46
41
35
27
34
36
34
37
44
43
48
45
47
46
50
43
41
37
25
35
43
43
38
36
33
33
29
25
30
29
27
30
30
33
38
29
35
31
36
35
40
35
37
37
26
33
35
39
44
42
46
37
39
45
45
41
39
32
29
32
42
37
42
37
42
42
25
35
41
40
41
44
48
43
44
36
46
32
30
36
30
30
28
27
21
32
20
36
34
37
33
45
36
34
42
37
32
40
32
40
39
25
36
41
46
41
41
37
34
35
36
36
41
44
41
33
41
39
34
42
35
39
42
45
41
45
43
42
29
20
29
27
30
31
30
37
32
28
42
48
45
47
38
42
46
38
48
43
47
43
44
42
44
35
35
37
28
37
47
46
43
45
46
45
46
42
40
39
43
40
40
46
45
42
44
37
39
32
36
32
35
39
40
38
39
48
39
47
43
42
40
40
37
46
46
27
47
50
47
46
44
44
42
40
43
41
36
49
37
42
45
27
34
38
38
32
35
34
44
46
36
40
38
37
34
42
33
32
27
33
32
28
27
27
40
38
44
44
45
45
50
38
38
36
40
42
39
36
44
45
41
44
38
39
46
36
43
49
49
43
45
42
46
38
50
39
41
44
45
41
30
40
44
42
41
40
39
39
40
41
44
43
45
43
43
36
24
31
33
40
42
43
37
34
35
41
41
33
40
29
24
33
31
30
41
43
40
38
35
34
39
49
34
29
37
36
35
44
44
69
38
47
49
32
38
39
44
44
46
43
45
37
42
39
27
41
45
45
41
44
50
44
42
40
40
44
42
38
44
43
41
49
43
46
37
30
36
46
43
44
45
44
43
45
50
45
47
38
42
41
39
46
43
45
46
46
44
40
38
42
35
35
23
39
41
40
39
39
38
41
37
40
38
37
39
47
41
40
41
45
42
51
40
42
38
39
42
45
41
45
40
47
42
45
42
29
34
32
33
38
45
44
42
45
46
42
42
38
33
32
32
29
41
39
41
50
42
37
44
39
41
36
38
36
49
39
45
44
46
40
42
39
41
37
26
37
44
49
40
39
36
34
33
29
25
30
30
22
29
38
45
43
41
47
38
37
44
37
42
44
28
36
36
31
30
33
36
40
38
39
38
38
28
22
29
33
30
35
34
30
14
23
28
30
29
41
36
41
46
36
43
40
26
32
32
28
29
31
35
30
29
36
35
36
29
44
39
26
37
39
36
42
38
40
44
48
48
49
43
46
40
49
47
40
43
44
42
47
50
46
44
35
34
42
35
45
39
39
46
41
45
39
42
39
38
34
40
26
36
39
50
44
42
43
42
46
40
38
42
44
41
43
45
47
45
45
46
42
36
37
33
29
36
37
37
50
43
34
36
30
19
32
39
32
28
30
28
33
35
40
44
52
39
43
43
32
36
34
29
32
38
37
38
36
39
37
46
38
27
30
35
36
39
43
41
37
40
41
35
40
38
42
36
37
32
34
32
25
35
42
44
40
46
42
38
43
41
37
47
43
35
44
37
30
40
42
45
40
37
41
39
39
40
35
30
32
35
39
33
17
33
42
41
35
35
37
43
41
46
47
42
42
44
40
38
43
44
42
45
45
44
44
43
42
44
40
40
39
42
39
25
35
45
44
43
40
39
49
47
37
40
44
26
35
48
48
42
49
44
39
41
46
35
35
35
26
30
31
29
28
32
32
35
41
36
27
35
36
38
32
25
23
29
23
30
24
23
28
27
33
46
47
48
43
46
41
44
35
40
41
36
39
39
32
40
41
40
42
41
37
42
40
46
40
28
38
46
38
30
40
46
41
43
46
44
49
48
49
43
45
41
43
44
45
41
73
40
43
51
41
49
36
27
37
45
40
47
40
37
41
33
40
39
35
36
38
41
38
43
40
45
32
35
34
41
37
41
38
33
34
22
35
45
38
36
33
33
31
40
39
39
43
41
37
39
45
40
40
47
34
36
38
40
36
35
34
39
38
38
44
35
33
33
36
31
35
39
20
37
43
44
45
47
41
41
41
41
43
44
42
41
46
41
44
41
45
41
38
38
46
37
34
39
38
32
22
37
37
44
34
35
37
41
41
37
40
44
47
40
38
45
42
35
43
47
43
44
45
42
43
42
40
42
41
35
37
26
32
21
30
46
39
40
37
33
39
39
42
34
25
37
28
42
46
43
42
42
37
39
31
39
37
39
39
46
42
50
41
41
38
36
32
33
39
38
41
26
40
46
47
40
37
36
35
40
37
35
40
37
44
43
41
41
44
39
38
35
38
35
31
37
41
37
24
31
36
45
36
30
37
37
32
31
34
30
43
39
46
38
43
40
38
41
47
40
41
38
40
34
24
33
39
36
27
21
33
31
33
36
36
30
42
38
37
38
21
30
30
37
30
30
28
29
27
27
33
40
41
42
42
40
43
41
37
35
48
38
43
48
26
33
35
36
39
28
32
31
33
28
29
30
35
31
33
34
29
29
31
29
28
29
35
30
33
44
45
44
47
39
45
36
45
37
40
41
43
38
49
44
28
41
37
38
31
33
34
26
27
36
28
31
41
43
41
35
40
34
45
38
45
41
44
39
45
37
41
41
45
36
29
35
50
47
47
47
49
46
47
48
45
51
50
49
47
50
43
45
44
38
39
40
45
41
39
41
37
45
38
37
36
22
31
38
45
48
39
41
41
48
41
43
39
35
41
32
22
35
39
33
35
35
46
51
42
36
44
42
43
48
45
44
41
45
49
50
37
37
27
33
29
25
31
36
38
26
41
47
48
47
35
38
43
34
33
29
33
36
44
39
40
39
39
38
33
35
34
32
32
41
31
33
40
28
29
28
28
33
36
35
28
16
24
31
28
27
32
38
41
45
44
37
32
26
29
32
27
30
32
43
37
48
42
45
43
44
38
38
35
33
31
20
34
42
38
39
43
47
39
42
41
42
35
38
35
46
40
43
39
44
39
48
38
27
37
47
39
46
46
41
37
32
37
40
60
38
36
35
35
43
38
48
48
43
34
33
33
40
31
37
32
40
38
26
39
47
48
41
45
38
34
43
33
41
32
27
27
22
34
32
32
32
35
17
29
41
37
42
44
41
39
43
39
35
37
31
35
32
33
33
44
35
36
33
34
32
28
26
21
27
36
44
39
39
35
43
40
36
37
41
40
35
40
34
41
38
39
35
40
37
39
47
40
40
27
31
39
37
33
31
36
41
39
29
34
39
34
33
35
36
38
39
36
36
46
39
42
39
38
34
39
34
25
36
49
43
35
32
37
29
31
32
29
35
32
28
30
37
41
44
51
42
41
40
31
38
41
41
45
37
39
37
50
38
34
38
43
38
41
48
45
35
46
49
40
55
38
42
40
38
39
41
40
46
38
45
39
27
37
41
38
38
37
37
36
37
35
46
37
41
38
44
38
46
37
43
36
26
39
47
46
44
43
40
46
38
38
43
38
46
63
47
41
40
40
25
34
41
39
37
47
45
42
45
42
35
35
37
33
45
36
37
33
45
39
43
37
48
35
39
35
43
36
23
35
38
36
44
43
39
45
43
42
46
45
38
39
35
48
40
43
39
38
39
29
27
26
33
39
39
23
36
56
50
43
47
40
38
34
41
39
39
41
40
43
41
41
44
55
34
33
30
26
27
25
26
28
27
29
25
27
27
27
41
24
21
25
24
30
33
20
32
40
47
44
37
41
36
39
29
30
32
38
38
43
38
47
44
40
38
43
37
25
38
39
44
46
39
36
43
41
40
50
42
46
49
44
44
48
45
50
44
40
38
34
32
28
27
26
27
33
36
44
43
38
40
40
44
44
28
39
48
43
47
48
40
39
45
38
28
22
32
19
30
40
35
42
42
39
38
44
37
36
37
33
32
28
28
27
22
43
29
43
42
40
40
37
34
42
44
42
36
51
40
40
42
45
43
36
35
35
28
42
46
28
38
43
42
40
46
31
40
36
33
38
41
44
40
46
40
41
40
43
41
48
36
42
39
28
42
46
43
35
34
36
46
39
32
39
35
39
44
46
41
35
27
36
41
44
30
37
36
33
45
39
36
44
39
45
41
42
39
41
37
31
40
51
41
27
43
47
50
44
45
45
44
43
42
40
47
42
39
40
36
29
35
58
37
34
33
33
32
32
31
32
35
43
37
36
34
38
52
39
28
41
30
44
42
49
43
41
46
44
40
40
35
35
37
37
34
37
36
45
42
38
37
44
39
46
47
28
41
47
48
48
44
46
44
40
39
41
39
45
42
43
40
42
47
48
38
39
36
25
33
40
36
36
31
30
27
32
37
37
41
40
39
41
37
37
33
44
40
42
50
42
45
41
47
42
35
33
34
38
28
38
40
28
40
44
48
43
38
43
41
41
40
39
45
42
36
43
36
38
36
22
35
37
36
35
45
46
39
41
44
38
44
35
41
36
47
40
46
43
26
42
31
46
41
37
40
28
45
40
45
54
41
45
39
47
39
28
39
40
46
44
45
40
45
44
32
45
38
27
37
43
39
42
45
43
49
45
40
46
44
37
45
38
44
39
28
37
43
42
37
42
29
31
34
42
36
39
37
47
39
27
42
25
42
43
44
43
43
41
49
52
44
50
40
46
40
42
30
41
43
28
33
48
45
45
44
42
45
42
38
47
41
50
42
42
34
23
35
43
37
42
40
45
46
45
41
44
38
39
43
50
53
39
48
44
42
45
40
34
37
27
29
26
28
35
33
45
45
44
43
42
36
43
39
24
35
51
49
48
42
47
44
43
36
47
42
38
44
39
38
41
42
40
37
43
38
30
40
39
38
42
47
43
43
35
40
46
40
40
42
40
39
44
39
43
42
47
45
47
44
47
43
44
36
28
43
45
48
45
42
44
39
35
38
34
40
47
41
41
38
45
47
40
45
41
43
40
47
39
46
40
45
44
40
39
40
35
28
37
45
45
38
46
41
56
48
37
48
37
43
42
43
44
25
34
44
36
44
33
28
32
32
41
41
34
35
30
36
30
28
26
29
27
33
28
41
35
34
34
22
28
33
34
30
33
32
39
32
30
35
31
27
44
39
40
38
41
36
44
42
35
23
38
40
43
41
38
42
47
44
42
43
36
40
29
29
36
39
34
24
30
40
38
46
43
42
43
39
39
45
43
41
26
38
29
42
36
41
39
37
36
23
37
43
44
39
41
38
44
41
32
31
36
30
36
35
25
36
40
36
35
44
41
35
45
42
38
48
49
47
42
49
35
61
37
47
38
47
39
33
45
41
47
39
39
37
41
41
27
40
46
40
38
38
38
41
36
32
29
31
44
42
44
49
45
38
40
38
38
35
34
35
30
36
41
47
43
42
42
37
43
43
37
35
33
33
38
40
50
42
38
39
27
38
37
32
31
34
34
37
33
34
25
27
29
37
43
43
45
39
25
40
46
47
43
44
40
44
42
40
39
38
36
38
41
38
38
37
45
34
35
40
36
35
34
32
32
42
36
39
36
33
34
27
38
36
41
32
28
37
32
32
40
31
26
32
32
34
30
29
30
30
23
25
31
29
39
36
39
40
37
37
33
41
35
35
33
21
30
36
34
39
34
36
38
34
40
40
33
37
38
42
40
38
38
39
41
44
27
32
34
30
31
21
32
32
36
38
34
34
43
42
36
35
29
27
34
35
35
21
39
49
39
39
37
34
42
34
31
32
29
29
36
43
43
37
38
31
32
33
33
30
41
36
31
36
43
46
41
39
38
40
42
47
38
42
35
38
40
41
43
44
40
32
40
43
41
45
50
46
48
47
39
47
42
41
42
43
38
33
38
49
40
26
36
37
41
38
37
31
41
38
41
46
49
39
38
36
38
37
36
35
23
30
36
34
41
35
38
39
34
35
34
33
37
39
43
34
38
49
43
46
45
46
41
46
44
43
41
24
40
30
39
37
40
35
40
40
39
28
37
22
40
40
42
35
37
38
43
37
40
36
37
31
33
34
47
41
42
43
40
40
45
36
45
53
24
40
41
41
37
39
38
40
40
41
34
33
33
39
40
44
27
38
48
45
41
47
43
45
47
41
40
44
43
44
39
37
34
37
36
41
36
47
38
26
38
44
41
38
37
35
33
33
31
27
33
42
33
34
33
37
29
22
32
31
35
33
31
31
34
29
31
35
29
30
31
35
49
37
39
34
38
35
41
44
27
38
43
42
41
43
43
41
37
28
27
36
40
41
39
25
34
36
36
31
28
33
25
23
26
32
40
37
42
35
36
37
39
33
49
39
46
40
29
41
42
43
40
42
43
42
42
41
43
44
42
42
37
43
39
23
35
36
44
36
43
39
43
46
40
37
37
35
37
42
43
45
33
34
44
40
40
34
42
35
24
27
37
35
36
35
32
39
41
38
33
36
39
38
33
22
29
32
29
28
35
40
39
37
42
45
32
24
36
43
48
44
41
38
49
45
35
45
42
39
43
30
30
17
32
30
36
45
44
43
43
41
44
44
37
34
30
29
41
40
34
35
39
31
42
37
28
37
38
37
44
48
46
47
44
40
36
32
26
37
29
34
33
32
40
33
43
40
41
40
41
42
40
38
38
34
33
34
35
33
22
33
21
36
21
32
39
39
38
37
39
40
43
61
39
41
43
40
42
38
41
38
42
45
38
36
33
37
22
36
42
41
42
40
44
40
38
37
39
31
29
40
37
38
39
43
41
46
36
24
35
25
42
34
31
31
36
33
34
38
43
46
40
41
24
34
26
46
43
38
34
43
42
52
44
41
43
44
43
31
45
39
44
41
49
40
42
36
24
41
22
34
33
39
36
33
33
40
34
44
32
33
37
29
32
37
33
32
35
39
36
47
38
27
40
44
44
36
35
40
40
34
46
45
46
37
41
44
41
33
34
35
25
30
37
33
26
37
20
36
40
37
34
38
33
35
33
30
30
29
37
39
38
38
40
43
35
38
37
21
33
36
31
33
40
42
37
40
36
38
33
34
32
32
40
36
36
37
41
41
41
39
42
32
30
33
35
31
32
45
41
45
45
44
37
48
43
27
35
35
38
43
39
36
39
44
45
38
32
37
37
32
35
45
39
42
41
44
37
41
36
27
41
43
44
45
41
40
47
46
48
42
45
41
44
43
43
43
49
43
29
46
50
49
47
48
50
49
42
39
44
41
36
42
40
38
37
34
34
39
36
33
30
31
22
32
20
30
31
30
39
41
38
45
36
39
39
40
40
24
40
45
45
37
44
41
46
40
38
39
40
36
37
41
43
40
28
42
32
48
43
40
37
32
37
35
33
35
33
35
49
39
21
34
44
35
33
37
38
37
37
30
38
46
25
35
37
43
35
37
27
22
30
28
36
29
31
43
32
23
29
38
39
28
29
23
25
27
32
33
30
30
35
37
37
33
33
36
35
33
29
34
25
29
21
32
31
26
40
34
34
36
39
35
39
31
32
39
40
43
47
50
41
38
39
44
42
38
36
42
37
37
40
45
38
44
36
25
37
50
40
45
47
44
68
41
43
46
38
42
37
44
46
44
43
46
38
41
38
40
35
26
37
44
35
39
39
46
45
44
48
42
48
47
45
40
35
37
39
41
37
46
37
35
37
50
36
44
35
44
39
29
39
33
44
40
36
42
48
41
44
39
45
40
25
34
39
42
40
38
43
42
41
38
39
43
40
43
46
37
48
40
42
41
34
38
34
34
20
39
40
40
46
34
36
43
46
40
47
40
41
42
44
37
41
39
35
36
28
32
40
37
31
30
29
32
27
28
27
30
25
30
29
25
27
29
37
45
32
31
35
44
39
46
37
25
40
42
46
46
45
46
38
37
30
31
24
27
37
30
33
33
43
24
35
45
36
31
39
54
37
48
39
42
45
38
50
40
42
38
26
40
46
44
46
36
29
30
35
29
35
29
30
25
30
31
38
38
41
36
50
41
28
42
28
41
37
34
34
40
37
37
45
48
42
48
41
50
43
44
39
40
34
20
36
30
38
35
38
36
45
37
33
38
42
41
46
41
40
38
42
37
44
38
33
32
21
30
19
34
41
44
46
43
39
38
44
43
37
38
38
33
40
49
40
46
35
42
40
45
38
42
41
53
41
27
45
43
53
46
45
45
40
41
39
41
45
48
42
45
40
46
46
40
54
44
42
40
24
38
47
46
47
43
47
45
47
44
43
45
44
40
42
40
39
31
33
41
39
43
40
41
38
48
37
44
39
44
42
47
41
47
38
34
39
26
51
48
49
44
40
46
45
37
42
38
42
43
43
38
39
39
43
42
44
39
28
38
35
36
32
24
34
27
30
25
45
42
46
41
46
39
26
34
17
28
31
32
42
50
45
42
44
38
34
40
36
32
41
29
32
39
41
46
45
41
41
28
38
24
37
36
47
41
44
37
43
38
37
45
37
40
39
38
37
46
39
29
38
34
32
33
33
34
31
31
35
38
36
41
39
41
39
37
32
26
20
18
28
32
25
30
29
29
31
47
45
28
40
49
45
43
40
42
45
43
49
42
43
45
46
45
42
36
34
35
40
36
35
34
23
32
25
34
28
30
28
30
29
30
30
31
28
30
36
37
30
30
30
31
31
34
30
32
31
30
30
33
38
44
39
43
39
38
34
33
29
25
29
36
30
33
37
39
42
39
54
33
35
33
32
36
37
31
33
49
39
46
38
43
36
27
41
44
46
39
44
47
45
46
50
45
46
48
49
46
46
43
50
47
47
45
45
42
42
46
39
40
41
39
46
40
49
31
40
42
43
41
43
41
28
40
37
47
40
34
33
29
28
28
37
34
41
37
38
36
38
37
41
38
39
37
30
37
40
51
45
44
44
42
41
43
41
38
39
35
40
38
43
38
36
35
44
41
28
41
44
48
47
45
51
46
40
46
44
44
45
42
43
49
47
49
49
41
38
37
36
39
40
39
50
51
44
42
43
41
40
43
39
39
38
47
43
45
36
44
40
42
37
45
37
25
37
49
48
49
44
43
44
40
37
42
40
40
45
45
45
28
42
47
43
42
34
35
40
41
38
44
35
36
34
44
38
46
38
43
37
25
69
48
48
44
44
41
45
39
37
37
40
44
37
48
37
44
37
26
38
46
45
42
42
46
43
45
45
41
38
38
36
33
34
31
35
45
42
37
42
34
36
38
20
28
21
29
34
28
32
37
31
43
38
34
31
34
31
35
32
31
27
31
31
43
35
38
37
37
29
21
32
29
33
36
27
31
29
38
30
37
37
39
34
36
34
28
32
29
33
24
30
36
41
43
34
44
36
37
38
47
48
39
50
40
44
40
36
36
41
29
39
41
28
33
28
33
46
47
42
38
37
41
31
36
33
28
24
34
25
45
48
41
39
43
37
41
40
41
35
26
30
41
48
39
38
42
41
41
44
41
39
41
43
43
39
37
40
41
40
43
40
41
37
36
39
39
47
42
37
56
40
40
35
25
36
20
34
41
47
41
37
34
32
34
43
34
36
44
23
36
47
42
35
38
37
32
39
36
36
39
41
39
37
44
45
41
44
44
39
41
35
35
35
33
30
45
38
34
38
42
40
40
42
42
43
35
44
37
45
45
41
34
33
35
34
37
26
30
27
41
41
42
42
49
43
35
46
39
46
44
41
42
46
40
42
36
46
39
24
33
45
43
39
44
47
45
42
49
47
39
41
45
47
45
47
42
43
42
37
41
31
32
32
31
32
35
42
38
42
37
34
41
35
38
38
33
28
32
33
26
36
27
37
41
43
42
42
36
51
31
33
42
38
26
33
36
35
39
46
44
42
42
40
38
42
44
41
44
40
40
41
35
32
35
30
33
32
38
34
22
35
21
34
40
42
36
34
36
39
40
41
40
44
37
43
39
38
26
33
33
45
39
40
39
48
36
30
40
45
38
34
31
34
33
30
29
37
36
38
43
43
44
43
42
38
35
43
44
45
49
46
47
44
44
45
46
55
41
46
46
48
46
29
39
51
50
43
43
39
42
48
46
38
44
40
42
39
44
38
44
45
44
40
43
38
27
37
39
45
42
40
35
38
37
40
43
47
49
44
43
45
43
41
37
44
52
49
43
38
43
42
32
32
34
32
29
37
30
26
42
38
34
37
39
38
41
35
23
30
38
36
32
30
36
40
42
37
27
32
47
38
38
38
41
41
44
40
45
41
25
36
26
45
43
40
44
37
41
44
41
40
35
44
37
25
36
46
49
52
43
42
46
44
48
44
43
49
45
48
50
43
46
37
36
34
29
29
41
44
43
44
44
38
40
55
43
36
42
35
47
44
46
38
25
38
42
46
46
42
41
36
36
38
41
36
35
33
43
35
33
34
43
42
37
39
44
43
43
41
44
38
34
36
36
40
39
23
35
25
43
44
40
36
50
40
52
36
25
37
47
50
48
44
41
61
37
35
41
27
35
22
39
39
36
36
37
36
29
29
31
33
34
36
33
30
41
28
37
43
39
39
42
37
36
32
35
36
36
27
40
26
42
40
45
37
34
35
35
45
36
38
43
49
37
35
33
20
33
30
30
30
38
36
34
45
45
47
43
44
44
42
43
40
35
30
28
38
37
39
38
40
45
39
44
38
42
39
41
37
26
33
42
45
44
40
47
45
42
42
39
41
44
39
42
44
43
35
43
45
42
46
48
41
44
38
42
36
38
35
23
34
41
37
43
43
37
38
35
36
35
39
37
33
38
39
38
46
45
44
45
40
50
40
26
38
43
43
42
46
39
49
44
40
46
40
45
44
46
49
45
48
43
42
49
37
43
44
50
40
44
44
42
41
38
34
31
35
34
33
37
33
36
35
23
33
40
38
45
41
40
28
29
32
37
40
45
42
42
45
46
46
44
42
46
50
47
50
39
46
60
34
29
32
30
32
33
29
34
47
46
44
36
42
38
40
35
36
35
23
32
41
44
38
42
38
36
30
25
31
19
26
23
38
42
36
41
43
39
45
43
31
41
34
49
39
45
40
47
41
42
37
27
35
48
47
47
41
39
45
45
41
38
34
32
38
39
37
48
41
39
47
45
40
27
26
35
35
39
33
27
37
41
38
42
41
41
38
37
41
36
41
44
40
39
45
43
44
38
40
45
45
45
47
45
40
48
39
42
39
41
36
39
39
25
35
23
41
38
41
31
32
28
25
34
27
25
24
27
27
25
25
29
28
26
14
37
40
33
36
36
37
44
37
32
33
38
35
42
33
44
38
26
35
21
35
35
31
31
34
36
36
31
16
39
47
42
37
32
28
34
27
27
23
23
39
33
21
36
36
37
29
33
27
30
30
35
36
30
33
33
28
33
34
45
38
24
33
40
35
25
28
37
31
29
43
40
42
44
51
42
46
38
49
42
45
42
47
42
51
40
47
38
42
38
37
26
16
28
20
37
36
38
37
38
36
37
40
37
35
38
33
39
43
45
40
45
36
42
35
21
29
32
38
42
47
47
51
46
45
47
48
42
39
34
29
33
40
40
35
34
24
33
36
30
30
31
35
39
35
36
36
37
37
28
35
37
37
33
36
41
34
33
34
42
43
41
39
46
42
42
34
41
35
48
39
29
45
46
47
45
41
47
48
49
45
41
46
39
42
43
37
55
38
26
35
47
46
43
42
39
37
35
40
42
39
39
42
42
26
40
27
43
39
42
43
38
35
21
29
38
38
34
32
38
39
37
38
45
43
45
39
48
40
45
46
48
44
47
42
45
37
30
36
26
40
46
41
42
48
36
46
44
47
40
46
44
47
41
48
42
45
37
39
40
37
36
23
35
38
49
47
47
48
41
44
42
44
44
42
45
44
44
46
44
44
48
41
45
48
49
47
49
47
46
44
33
47
44
38
44
49
48
41
43
39
44
42
36
34
31
30
32
28
39
38
30
39
42
43
47
38
38
39
35
39
35
39
32
38
35
39
41
39
37
41
44
29
38
46
50
45
50
49
46
42
43
43
38
42
49
47
46
46
45
56
71
37
36
35
36
44
41
29
33
36
37
37
36
37
39
42
39
50
43
43
38
25
36
36
31
38
39
29
33
30
38
37
28
30
30
38
34
36
35
36
36
29
37
43
45
40
38
29
43
30
35
44
25
30
32
39
33
41
39
39
42
40
50
38
40
37
28
52
45
46
44
42
45
42
37
45
45
45
41
42
44
41
41
38
36
32
36
38
36
40
39
34
38
39
37
45
38
34
33
39
37
36
40
35
46
45
45
45
29
36
46
50
36
37
32
41
40
39
34
35
39
37
32
29
28
30
29
31
29
32
35
36
33
27
35
38
39
37
39
38
45
38
45
38
27
34
36
45
46
42
36
36
39
35
36
41
44
28
38
52
48
51
49
40
46
43
41
43
40
48
40
46
46
35
40
38
34
42
38
49
41
46
39
43
37
25
36
24
34
33
29
39
37
39
36
40
37
38
34
41
35
39
36
42
39
42
33
27
37
45
38
36
32
32
26
28
32
38
46
46
41
45
42
46
40
42
43
38
40
51
45
27
40
45
43
39
42
44
38
37
38
41
38
36
40
34
29
37
32
36
32
41
40
42
39
36
31
29
33
35
34
38
37
36
43
36
46
36
40
37
39
37
40
40
26
33
43
47
38
45
31
28
31
31
28
28
31
22
31
35
31
41
32
38
41
33
35
34
37
21
29
22
39
32
38
33
31
37
38
37
37
42
38
34
36
40
34
45
32
22
35
47
47
38
33
32
36
32
33
32
31
35
40
37
36
34
33
34
29
33
34
34
32
38
32
36
47
48
48
43
42
40
40
39
39
38
37
39
39
45
46
39
36
38
31
32
31
28
34
19
32
30
41
43
37
30
31
30
34
23
30
32
32
31
26
33
32
44
36
23
33
24
35
33
33
29
29
34
37
37
34
38
39
37
33
35
22
33
34
34
33
34
31
33
40
46
38
42
39
47
36
39
36
37
35
36
38
41
42
39
32
29
31
21
32
27
40
34
33
28
33
38
44
49
39
47
36
44
41
37
36
39
34
15
38
40
46
34
36
36
36
36
35
34
32
26
37
43
44
38
40
35
39
39
44
39
35
28
40
34
39
38
37
36
34
35
42
37
37
42
26
37
44
41
32
32
36
33
29
33
38
43
39
45
38
43
40
42
39
26
40
25
38
38
64
38
32
34
37
34
35
33
33
25
38
42
38
33
34
37
32
39
36
41
38
46
38
43
37
36
33
33
39
26
37
46
37
40
47
43
44
40
33
47
39
39
35
34
35
35
39
33
35
31
37
37
31
26
28
34
31
27
34
30
34
45
42
44
40
48
40
39
39
42
38
25
39
40
42
38
38
40
40
38
45
49
44
41
37
32
34
36
34
37
37
33
37
39
35
39
23
38
42
37
34
35
32
39
38
33
38
37
34
38
35
32
26
29
33
34
37
36
42
42
46
43
37
39
39
36
36
33
35
37
29
31
36
40
41
35
37
34
37
33
22
69
35
31
37
44
39
41
43
38
36
39
33
36
43
36
26
39
36
33
29
30
35
38
31
33
35
36
29
37
39
36
50
39
45
34
42
44
41
31
39
37
34
38
27
42
43
40
39
32
34
41
36
33
23
36
41
47
47
42
43
39
39
42
46
39
43
44
42
46
43
46
40
44
36
38
41
38
24
35
44
39
44
44
35
34
27
31
31
29
31
35
34
45
26
37
45
40
39
38
33
34
33
31
35
22
33
33
36
34
31
36
40
35
38
39
31
35
31
34
36
38
42
46
46
45
44
41
41
37
41
41
40
37
37
47
39
47
42
49
40
32
39
47
50
41
42
43
44
37
40
41
46
43
47
49
45
42
40
46
42
39
34
30
33
39
38
41
36
45
37
24
34
24
31
29
35
26
31
36
44
38
47
42
42
43
42
45
43
39
49
44
43
45
45
40
48
39
39
37
41
49
46
42
43
43
48
39
40
39
29
41
31
39
37
46
43
27
35
36
37
34
39
36
40
30
33
39
40
26
37
42
42
41
43
39
39
42
38
40
47
45
38
52
43
44
43
47
44
43
36
47
37
37
32
34
32
33
32
21
30
35
42
42
47
42
39
46
35
34
37
48
42
44
39
49
45
44
48
37
46
43
42
44
42
41
32
44
40
37
43
35
44
38
35
36
38
26
37
35
20
35
39
40
39
32
35
42
39
41
39
44
39
50
38
41
38
34
38
39
38
42
41
43
41
38
36
41
43
39
40
40
35
42
38
45
39
24
45
47
44
41
40
38
31
31
34
29
44
41
38
43
40
41
41
48
50
51
49
51
43
38
35
31
32
39
52
37
53
43
41
41
38
43
37
40
36
37
32
29
33
30
31
44
40
27
39
43
40
36
41
39
37
31
28
31
30
35
40
37
39
34
38
39
27
35
46
47
37
46
44
40
44
48
43
47
45
36
35
34
44
49
49
47
45
44
48
37
42
39
45
42
45
43
44
40
42
35
38
38
47
39
48
42
47
37
36
34
22
34
47
43
44
44
42
40
42
38
37
40
39
43
43
37
42
33
40
37
37
27
37
35
30
31
16
24
33
43
39
34
38
42
40
47
49
47
45
40
46
43
39
46
46
46
48
41
47
44
38
37
41
44
38
26
35
32
28
27
29
34
34
40
41
37
49
37
44
39
41
39
44
35
47
32
46
43
29
38
51
43
46
44
47
43
47
46
47
41
44
48
48
40
43
40
39
40
42
44
47
42
43
44
36
36
40
34
35
48
39
46
41
48
40
47
40
40
45
44
39
30
37
44
46
45
43
50
41
37
34
36
37
39
39
38
38
43
38
23
27
44
43
32
36
34
37
31
29
38
25
35
51
50
36
35
38
31
34
39
35
37
34
42
41
38
47
42
38
31
28
36
36
40
37
44
40
45
38
45
38
25
33
29
36
32
32
35
40
43
42
45
40
47
43
43
40
44
38
48
29
39
35
37
33
35
34
29
32
24
35
44
41
47
46
47
41
38
42
39
41
38
44
45
49
44
48
41
43
38
36
36
46
48
43
40
43
36
27
37
27
40
39
36
42
34
34
30
37
39
40
36
32
33
37
36
37
39
37
33
39
38
37
35
25
35
41
47
46
46
44
38
40
42
40
45
41
34
36
36
40
40
40
36
35
35
36
38
31
30
38
34
41
38
18
35
23
46
42
40
36
36
44
39
39
40
43
36
45
39
43
47
42
38
38
39
24
33
32
35
30
32
26
23
32
42
37
22
39
42
43
33
44
47
47
43
37
36
36
41
41
40
37
39
29
32
32
40
37
39
40
47
41
42
43
37
44
40
42
38
46
39
45
38
44
39
45
41
44
40
46
41
45
39
28
37
40
42
36
39
44
40
32
35
34
54
48
46
52
47
36
64
37
43
46
40
44
33
39
37
22
32
32
32
33
32
33
40
43
48
50
42
44
39
48
43
43
41
50
40
49
41
42
39
39
36
44
36
24
34
44
31
37
40
46
36
44
42
50
38
40
42
46
40
40
73
33
31
50
46
50
47
26
41
46
48
43
41
41
41
37
31
39
38
37
36
38
29
35
39
42
44
41
42
42
42
45
41
43
44
43
44
45
45
41
38
42
42
40
40
38
39
38
38
36
37
35
37
35
39
33
26
38
32
37
37
38
33
40
41
37
31
40
38
40
45
35
35
37
42
38
40
42
40
43
31
33
32
32
33
32
43
32
28
31
23
29
29
37
28
31
28
25
31
35
33
29
32
20
24
30
31
39
34
36
38
34
38
41
44
43
38
45
41
40
38
34
39
27
26
43
40
39
35
37
33
36
34
32
38
36
36
24
47
27
42
40
38
38
32
28
30
37
36
39
37
46
37
43
37
41
41
37
35
39
34
38
34
40
40
24
33
41
42
46
39
40
43
42
42
50
39
40
41
43
45
48
41
22
37
48
46
47
46
44
50
51
45
41
38
44
43
43
41
43
42
42
36
46
35
39
36
25
33
39
42
41
40
33
37
37
36
32
40
33
31
36
36
39
52
40
42
38
45
41
46
38
27
39
27
46
47
41
45
43
45
31
47
42
37
46
34
25
37
46
42
42
32
30
30
29
34
37
26
42
39
25
37
41
36
31
25
25
28
33
32
30
38
34
41
38
23
32
44
42
38
38
44
44
47
41
39
40
40
37
42
32
31
27
33
29
28
28
30
30
31
30
24
32
29
37
38
38
45
45
38
36
35
37
38
35
37
49
34
35
33
37
38
38
37
38
37
44
37
37
38
37
32
23
30
26
37
37
40
40
40
36
38
37
38
40
32
30
33
33
37
42
41
47
35
43
37
38
36
25
38
42
38
38
31
26
44
41
38
44
45
40
30
40
38
45
37
30
39
44
36
36
34
35
37
32
32
30
26
19
31
42
46
44
40
40
39
36
33
33
35
30
39
30
43
35
42
38
44
37
43
39
47
44
44
36
27
35
43
43
40
41
43
38
35
44
42
37
43
48
44
47
45
41
45
35
36
36
52
42
42
44
46
39
34
35
31
36
34
37
32
33
37
48
37
26
36
44
45
45
43
39
38
38
42
41
41
45
40
47
41
26
38
44
42
39
45
46
42
40
42
43
40
37
35
36
28
34
39
44
35
35
34
29
31
32
37
37
36
40
37
27
43
49
45
49
46
40
38
43
38
39
44
39
44
38
43
42
42
39
25
36
39
43
39
41
37
38
41
40
33
41
45
40
50
40
42
38
41
35
26
44
28
36
37
33
33
35
43
41
42
42
36
46
38
43
39
34
34
23
44
44
45
41
40
37
34
38
39
44
40
42
39
44
39
47
40
38
37
49
41
39
37
27
36
45
48
46
44
43
41
45
45
38
41
39
39
40
45
42
29
32
33
32
40
33
38
46
38
48
41
46
40
49
41
39
35
40
38
50
47
46
40
26
39
45
44
40
39
40
37
38
37
36
34
32
30
31
30
27
28
29
34
43
37
44
37
26
40
46
50
47
43
41
36
37
39
37
42
47
46
37
43
39
41
38
38
33
29
29
34
43
41
37
24
36
38
40
39
36
33
38
35
33
42
41
48
36
45
39
41
34
39
36
30
33
24
30
25
34
31
31
29
31
39
33
32
37
38
33
29
39
45
40
40
33
41
34
22
31
36
35
39
35
31
34
35
34
34
40
36
36
38
23
31
32
32
28
37
36
34
43
52
47
53
44
43
45
44
40
40
29
23
21
26
29
24
30
35
42
59
41
39
44
37
51
36
30
40
37
22
34
41
50
47
49
44
42
43
42
39
43
43
41
51
41
28
43
27
42
45
42
38
39
32
31
37
30
28
41
37
29
29
36
37
35
39
36
43
38
50
38
28
42
43
48
40
44
45
40
42
41
40
42
40
34
28
35
31
35
32
29
32
35
31
32
29
39
43
46
39
35
35
37
42
40
40
40
45
36
42
35
44
35
22
36
33
35
42
42
36
36
44
45
37
45
38
52
44
41
27
42
35
27
35
43
50
43
46
47
42
46
45
43
46
46
39
45
37
45
43
50
41
26
38
41
38
44
40
37
33
37
37
40
42
42
40
24
30
40
40
35
43
36
36
46
37
32
40
31
34
72
43
52
46
43
24
36
45
44
40
45
41
49
48
41
41
48
46
38
25
40
41
37
44
48
44
44
45
46
41
48
42
48
41
42
39
43
36
39
39
40
31
36
36
36
37
22
33
34
40
38
37
31
30
26
34
38
38
42
43
42
43
37
47
39
41
40
38
25
35
22
42
44
45
36
35
34
33
32
37
24
35
39
40
30
32
25
34
42
34
33
38
38
38
43
48
43
48
42
28
40
41
44
42
39
40
46
48
47
47
42
47
39
43
37
32
32
27
35
22
31
29
30
30
30
29
31
34
29
34
30
39
41
25
37
45
50
42
45
44
47
44
39
47
46
41
46
41
44
40
28
40
26
41
42
36
35
35
35
37
37
38
28
43
43
49
41
36
38
33
30
34
34
38
42
38
36
42
34
27
34
37
34
39
43
41
51
44
35
43
37
38
55
32
39
36
22
33
40
45
42
41
35
38
39
35
34
33
21
33
36
44
44
42
47
43
35
34
36
43
35
37
45
46
46
45
36
41
40
36
41
39
42
38
28
41
48
52
44
49
45
41
39
35
31
36
36
42
37
36
42
42
35
37
35
43
40
40
38
44
35
25
37
35
32
32
33
34
33
36
34
36
47
41
42
43
35
37
34
37
36
40
38
44
44
43
40
48
37
41
36
27
39
38
48
49
46
48
44
45
51
38
42
40
47
44
41
51
50
38
46
42
40
42
29
39
38
41
45
45
42
41
40
45
39
47
43
43
42
48
51
26
39
42
41
38
46
38
48
46
41
44
40
27
35
39
38
35
31
27
37
45
41
40
48
38
41
45
39
35
36
36
38
41
25
36
50
52
47
48
46
47
40
43
44
45
48
44
46
50
44
46
39
36
33
40
39
39
42
44
40
37
30
38
41
38
37
36
42
43
47
42
44
38
48
41
23
38
39
34
38
41
45
47
51
46
39
45
45
43
40
36
42
44
39
42
41
42
38
41
31
43
38
45
46
48
43
44
38
50
40
26
39
45
47
47
44
40
38
39
44
40
45
35
35
40
37
41
46
40
46
41
47
42
45
45
30
39
46
41
41
40
45
47
40
36
44
47
35
32
38
33
30
28
45
26
25
31
30
35
38
43
37
26
40
52
43
41
40
39
42
46
39
41
41
26
38
50
43
38
43
37
38
43
40
35
39
33
26
38
49
46
48
47
50
47
43
50
47
52
48
50
42
44
44
40
36
36
33
42
40
50
41
43
40
38
34
41
33
36
40
40
41
27
38
47
46
46
41
36
45
40
44
42
42
39
46
46
38
36
23
32
21
34
33
28
31
45
43
42
47
39
45
37
40
40
46
37
46
41
27
41
27
49
46
39
49
44
50
45
45
36
35
34
31
31
46
36
39
34
24
36
36
40
38
34
38
38
40
38
39
46
43
26
39
45
48
46
46
45
43
48
45
46
48
50
45
43
41
42
46
48
42
45
45
39
42
41
36
44
37
39
37
36
32
36
30
18
41
45
43
42
39
40
39
42
42
36
41
34
37
38
45
36
40
35
43
45
43
43
45
40
48
42
26
38
41
42
44
41
36
37
37
48
46
47
45
42
41
43
44
41
43
37
41
45
36
31
38
36
24
40
45
41
37
38
44
38
44
42
38
41
40
35
37
40
27
34
35
35
44
50
44
48
41
35
40
43
38
39
40
45
47
43
43
41
35
38
39
22
38
26
36
31
30
42
38
35
41
36
33
35
33
35
39
40
40
44
46
50
42
42
43
41
30
42
37
23
36
24
51
46
51
57
40
39
39
32
30
29
29
40
34
41
26
35
42
41
46
47
48
41
37
39
46
42
49
41
45
68
39
38
35
32
36
33
23
34
42
37
30
30
28
35
41
33
30
25
35
46
50
43
44
46
43
37
44
40
35
26
32
46
47
45
38
40
46
43
45
40
47
40
46
41
46
37
45
36
24
35
44
41
40
39
44
39
36
40
39
38
35
38
32
35
29
18
26
31
38
37
34
36
35
43
44
43
42
46
48
43
52
40
46
43
44
42
25
37
46
55
45
50
46
35
36
42
39
37
28
42
38
46
37
46
42
28
39
29
43
36
35
34
34
31
31
31
35
36
33
41
35
33
34
33
34
28
28
31
31
21
34
27
43
44
38
44
36
37
41
37
44
42
43
44
47
37
59
40
45
36
45
38
21
34
48
45
46
47
44
40
53
41
37
40
37
26
36
45
44
41
43
41
37
45
46
48
44
47
48
44
45
43
45
42
38
42
47
43
49
44
38
45
42
39
40
34
35
38
45
50
51
44
52
41
48
38
49
39
38
34
40
39
29
35
47
45
41
41
39
42
41
45
46
42
43
41
42
44
41
49
42
37
40
48
41
38
35
34
41
35
27
31
40
39
41
37
28
48
40
47
41
36
50
44
48
40
37
46
48
42
40
42
26
35
45
46
50
45
45
43
45
36
35
37
36
40
41
37
39
41
39
28
37
40
44
43
47
48
45
40
46
43
37
38
38
40
40
49
45
43
46
46
39
48
46
47
40
40
41
37
35
38
34
40
36
47
42
42
42
43
35
39
36
41
36
40
38
29
40
44
48
38
40
42
41
42
39
43
44
40
44
41
45
41
37
33
43
38
41
41
47
39
30
36
43
45
40
40
39
41
45
46
49
40
54
38
44
39
40
39
35
32
37
35
42
45
27
36
46
43
38
36
32
25
33
38
45
41
39
39
44
41
46
43
37
34
32
36
26
38
33
37
36
38
32
30
33
29
28
36
36
41
47
38
42
40
27
36
39
40
37
38
34
32
39
42
38
40
43
38
44
42
44
46
37
35
40
43
43
50
36
38
33
32
36
36
35
42
36
46
38
26
35
40
46
43
46
39
43
35
39
47
38
44
40
41
38
47
40
42
39
43
38
25
40
41
47
40
38
34
33
35
39
31
61
37
28
33
28
42
38
35
31
34
44
43
45
36
39
43
38
38
34
33
22
31
40
35
31
30
32
40
37
33
30
33
31
31
42
37
43
38
40
35
50
40
42
34
38
33
38
37
26
36
40
43
39
50
46
46
43
38
35
44
43
43
47
44
27
38
49
50
44
48
39
39
40
36
45
45
51
45
43
40
27
41
44
40
48
43
45
48
46
45
43
44
38
41
40
43
50
46
49
51
48
45
43
38
41
45
44
36
42
33
42
49
37
40
38
35
29
18
36
22
32
41
44
43
42
34
35
40
38
42
40
37
37
43
39
47
42
51
43
45
35
31
36
33
38
37
39
40
60
41
37
42
41
26
35
38
30
32
45
43
41
34
36
38
30
26
34
35
35
32
33
37
41
34
32
32
36
32
22
32
21
29
29
32
31
34
47
44
36
41
36
34
39
36
33
30
38
41
47
42
40
36
34
23
31
30
39
32
29
33
32
34
44
39
40
39
45
38
42
35
43
35
39
36
42
40
41
37
42
35
25
34
38
36
29
27
33
32
44
39
43
26
39
40
39
38
34
40
40
47
42
50
37
34
35
28
31
30
33
27
39
30
41
49
51
49
45
49
43
41
37
35
36
37
45
39
27
41
26
36
34
31


==> benchmarks/txt/lpm_benchmark_dvdstore_e2e_ms_with_opt.txt <==
65
52
43
43
42
42
38
39
38
108
48
36
44
39
46
36
42
43
46
43
46
38
48
38
46
34
20
33
31
32
34
39
37
42
45
44
43
45
46
44
46
44
48
41
42
44
46
38
39
38
43
52
37
43
40
44
47
42
49
36
45
39
27
44
25
35
41
47
41
48
37
40
42
35
44
35
39
36
38
38
48
38
44
40
42
36
37
33
27
40
42
44
45
43
45
40
39
38
39
33
44
46
43
44
43
45
47
45
44
40
39
46
47
42
37
43
39
36
45
37
42
41
47
49
31
37
47
43
37
36
31
30
39
34
44
41
45
37
45
40
42
39
43
37
46
34
30
37
34
29
25
36
44
47
43
41
40
42
40
39
40
35
33
24
38
42
42
39
36
32
35
28
26
30
48
39
44
42
44
46
41
40
38
44
38
50
43
48
35
41
38
21
36
21
33
34
42
42
39
40
42
37
37
34
32
28
30
31
29
32
25
27
26
34
31
42
34
25
31
39
42
29
31
28
31
30
39
38
36
40
36
35
36
35
39
36
41
34
42
39
42
41
39
34
37
35
23
31
24
32
32
28
31
25
28
29
30
37
42
39
43
37
44
40
45
37
39
35
42
42
27
40
48
44
39
39
35
40
40
34
40
38
42
40
44
36
41
33
27
37
25
31
35
32
34
35
31
33
34
37
31
39
35
39
33
39
32
21
34
25
47
45
45
45
45
49
39
49
40
42
41
47
40
44
35
38
34
26
37
23
36
34
33
37
30
35
40
44
39
44
40
43
37
43
34
40
36
43
37
41
34
36
38
43
33
19
34
33
46
36
30
39
47
40
44
41
39
37
38
36
37
36
33
26
38
34
30
32
29
30
29
34
36
31
33
48
44
36
39
37
35
39
41
37
28
37
42
49
40
38
37
34
35
35
36
32
31
33
31
30
41
36
25
37
42
41
37
38
35
33
30
31
39
34
36
37
41
31
33
35
40
36
36
33
39
33
42
49
47
42
38
37
34
35
33
31
40
39
40
35
43
37
40
35
37
38
43
37
37
38
44
40
28
37
46
47
44
41
41
38
39
43
37
46
42
40
32
34
33
22
34
35
35
41
42
40
46
40
45
42
36
32
37
34
35
31
32
24
28
27
39
38
72
35
37
36
36
44
35
44
41
44
39
43
36
45
38
45
37
45
39
31
39
29
47
45
47
45
42
38
37
46
48
35
38
44
46
42
46
37
48
37
44
44
41
39
53
37
45
37
28
38
40
38
33
31
34
32
29
29
34
43
39
32
32
32
28
37
41
36
41
38
41
42
38
36
27
34
33
27
21
31
17
24
31
32
32
37
31
38
38
43
36
34
30
34
36
35
38
34
29
44
34
23
31
24
47
46
50
45
40
41
38
46
46
43
40
38
45
36
42
38
40
36
41
40
44
34
37
32
16
35
43
43
42
43
44
45
45
40
42
39
38
40
35
42
45
42
43
45
41
38
36
33
28
35
44
48
39
44
46
40
49
39
42
44
36
32
22
32
31
36
36
40
48
50
45
45
45
36
39
42
38
40
43
40
28
35
43
43
45
38
35
37
43
44
35
46
39
44
37
25
39
45
39
34
35
33
33
35
32
42
35
34
32
30
31
29
29
24
38
31
25
32
39
43
43
25
33
46
37
36
40
38
30
20
40
44
34
45
37
35
33
36
32
36
35
44
31
21
33
43
41
43
36
39
42
66
35
40
50
40
44
39
36
39
39
27
36
25
50
43
42
46
39
69
38
41
46
35
44
36
45
42
29
43
42
44
50
47
40
46
42
44
41
39
40
48
40
44
45
40
40
39
38
39
36
29
31
36
29
35
22
34
31
39
41
40
38
31
32
33
29
40
40
38
38
31
36
32
31
33
31
27
27
35
38
46
42
29
38
43
41
35
47
38
35
38
34
50
42
41
40
43
37
36
42
34
31
36
37
42
40
39
43
36
39
33
34
32
31
38
43
36
45
40
46
43
24
37
36
38
38
37
40
43
40
38
42
37
44
40
38
34
24
33
38
35
35
37
37
35
30
28
32
34
34
37
31
37
42
37
42
42
48
38
29
40
44
48
44
41
46
49
47
47
43
46
44
45
43
35
36
29
34
41
37
37
39
44
38
41
36
38
36
37
33
35
41
42
42
41
39
24
35
38
40
37
36
28
34
41
36
41
39
47
42
46
42
30
40
43
39
40
42
46
40
38
35
36
43
40
37
41
38
44
41
47
37
39
39
43
39
50
42
38
32
39
41
44
39
40
68
36
47
38
44
46
39
46
40
44
42
44
41
56
40
25
40
47
47
37
47
46
51
47
48
51
43
55
42
43
33
35
31
27
25
26
14
29
38
40
42
42
44
48
43
43
44
43
44
41
35
31
34
39
42
45
44
45
42
44
43
41
40
26
38
50
45
39
43
34
43
36
32
38
30
30
39
48
37
42
41
36
49
39
49
40
38
42
44
36
48
37
42
37
41
36
26
33
35
35
48
49
46
42
38
34
42
43
45
44
45
46
47
46
41
40
43
37
38
37
36
35
38
47
42
44
43
43
35
51
42
45
42
41
46
30
37
51
49
47
44
32
38
33
30
35
45
36
27
36
48
48
44
43
43
43
41
37
38
38
39
23
36
43
46
45
41
41
46
40
44
42
42
45
45
42
43
38
43
47
41
27
42
46
45
49
44
43
47
48
39
45
46
24
41
44
39
43
47
50
44
45
36
46
40
32
38
26
15
32
35
40
40
38
36
43
46
44
40
41
39
36
34
39
39
37
35
35
36
47
43
40
38
42
38
43
41
38
41
46
29
45
37
45
43
45
41
44
29
39
49
44
46
50
45
42
43
41
46
35
36
45
40
44
47
45
39
41
38
33
41
41
29
34
35
40
48
47
42
42
40
24
31
31
36
34
30
34
42
38
38
36
35
41
34
27
35
34
42
31
34
44
40
46
37
49
40
47
42
24
38
47
47
46
48
44
38
41
41
35
46
35
46
36
45
43
48
41
28
29
40
41
43
39
47
43
47
47
39
42
42
34
40
39
23
33
38
38
43
42
39
48
44
44
44
33
39
35
32
33
27
38
43
48
36
28
26
26
29
23
30
29
29
31
27
39
50
44
43
44
42
38
37
39
29
35
27
34
39
35
29
22
29
32
32
27
26
33
35
30
30
32
35
25
32
45
44
37
31
35
31
28
31
30
29
32
21
38
37
37
37
31
32
31
38
34
21
33
41
40
41
42
40
40
51
46
41
44
44
37
41
47
44
60
42
41
45
49
44
52
49
42
44
49
39
38
43
37
30
36
36
46
39
44
37
21
34
40
42
41
37
43
36
39
44
39
47
43
45
45
41
37
31
33
33
30
51
33
27
31
32
43
36
26
38
46
43
45
43
40
47
42
45
50
38
45
45
47
50
47
43
44
44
48
40
48
39
45
42
44
41
28
37
51
49
49
42
39
44
38
37
38
38
41
47
43
43
45
42
39
37
35
35
37
38
34
36
41
38
32
43
36
46
40
41
40
34
34
25
41
50
53
42
47
50
44
45
42
39
37
47
39
46
41
47
35
48
45
45
44
42
44
42
40
39
37
26
36
38
41
42
39
43
45
46
46
43
40
41
41
40
44
40
40
48
37
40
41
46
39
42
37
40
42
41
42
45
30
38
37
38
43
45
49
46
42
48
43
47
42
28
44
27
46
48
47
42
43
39
38
43
42
36
38
42
41
38
48
40
43
45
45
42
50
39
45
42
27
39
47
46
52
51
44
48
44
37
43
34
32
41
36
34
44
43
40
39
35
37
36
30
40
34
40
28
37
48
47
50
45
33
40
38
35
41
37
41
45
46
41
46
38
46
39
40
43
37
42
43
41
28
38
47
48
41
46
40
38
41
41
45
73
48
42
42
46
28
38
51
45
48
41
42
45
40
36
31
34
32
26
33
34
38
40
44
39
42
39
44
39
23
39
38
39
40
40
41
32
31
35
38
42
40
42
45
42
40
35
42
45
38
36
40
36
38
38
38
35
49
41
46
43
41
39
33
31
33
33
33
31
22
35
43
40
33
32
30
31
30
29
41
31
32
34
35
34
26
35
35
38
40
38
44
31
41
41
42
41
44
38
30
36
40
44
44
46
46
48
49
47
48
47
49
37
34
38
31
30
33
38
27
34
33
36
37
34
36
47
37
41
40
27
36
37
36
30
43
38
37
39
38
39
41
35
37
37
23
39
42
47
46
45
50
42
37
47
42
43
47
39
44
45
42
45
46
41
41
52
42
45
45
51
39
48
44
26
35
51
48
48
49
45
47
46
50
42
43
43
38
41
43
40
42
45
48
43
42
44
43
39
38
38
37
37
43
48
37
40
40
42
39
26
31
26
33
29
22
28
50
45
50
44
42
47
40
44
43
37
39
37
41
41
38
50
39
39
37
38
36
45
41
28
38
41
44
36
43
41
65
36
38
38
40
45
36
33
31
43
34
34
30
32
33
25
30
39
42
45
45
42
42
45
42
43
40
36
40
47
34
41
41
41
42
38
37
43
38
40
40
47
41
31
28
21
36
34
33
28
34
29
27
39
38
44
41
42
37
48
37
46
41
46
40
28
41
51
47
43
38
40
43
43
41
40
48
39
46
36
42
38
45
39
47
40
46
43
44
44
30
38
47
47
38
48
45
38
41
46
38
49
48
38
46
39
35
36
38
39
44
39
45
43
43
40
26
35
36
36
37
41
35
35
39
42
40
49
43
40
47
38
42
43
45
38
48
38
41
37
44
36
32
36
21
37
39
52
49
47
48
49
53
49
41
40
53
47
49
47
45
43
43
48
47
45
49
44
43
45
47
42
44
37
40
40
26
38
41
41
46
38
36
39
32
31
31
40
34
32
31
43
36
40
42
45
40
39
25
20
29
39
35
31
29
33
28
47
38
39
37
37
30
38
35
33
41
33
31
25
37
36
27
42
30
29
30
37
32
37
33
34
36
38
35
45
40
24
35
43
42
32
31
31
26
32
31
27
34
30
33
37
40
30
32
30
27
29
32
30
31
26
29
45
38
26
43
42
40
45
44
40
42
41
32
43
42
35
38
31
32
39
40
33
37
47
44
42
47
46
48
40
27
38
45
42
40
49
45
53
45
40
40
41
43
41
42
46
45
43
50
46
47
44
41
38
39
47
49
47
43
46
50
40
48
32
44
45
41
43
37
41
28
47
45
47
46
40
42
39
32
35
35
32
38
38
43
40
41
40
38
34
36
35
17
24
23
24
37
44
44
42
47
45
40
40
39
39
46
46
45
45
37
41
39
41
32
40
31
29
36
41
38
40
36
31
33
33
40
33
32
28
33
38
39
46
38
37
38
38
33
36
24
32
24
36
31
31
39
42
38
44
40
43
40
38
36
34
26
25
32
26
39
24
38
37
38
40
39
34
37
34
36
32
33
44
43
36
41
34
40
38
41
37
47
36
24
45
47
46
50
45
34
50
44
42
41
33
34
38
32
36
32
33
34
38
45
38
40
36
23
34
48
41
43
49
45
45
46
40
38
38
66
38
42
38
37
28
39
48
54
44
40
38
45
47
44
41
49
40
45
41
41
45
43
40
48
41
49
45
29
47
48
51
49
49
51
42
47
39
42
38
39
40
40
35
43
46
40
45
44
42
35
43
43
41
38
43
41
44
42
44
42
49
41
27
39
26
49
41
46
40
40
44
41
37
45
35
35
32
39
36
54
41
43
43
61
37
45
41
44
41
30
45
48
47
45
46
47
41
41
40
41
42
45
38
39
32
36
31
29
32
31
31
17
32
29
36
39
39
39
39
42
37
41
41
33
40
39
33
35
47
43
44
42
42
44
48
40
53
39
46
45
38
43
38
37
39
21
33
40
37
28
25
36
35
30
33
36
35
39
39
40
41
39
37
31
38
42
49
45
49
43
37
43
40
36
38
36
47
43
48
42
36
36
25
37
23
35
37
41
42
47
43
39
35
34
36
36
29
26
31
26
36
37
52
49
39
41
38
36
40
52
41
31
43
48
49
46
39
45
42
44
38
41
34
32
30
31
44
38
27
39
39
44
41
40
38
38
43
46
40
47
39
44
44
28
37
27
43
43
36
39
35
35
40
47
34
33
32
33
33
31
29
30
30
22
42
44
50
42
44
44
42
43
43
47
42
46
43
44
36
29
36
43
39
37
43
38
38
46
42
46
45
41
37
35
36
33
42
46
39
48
46
42
42
37
37
38
35
32
32
30
33
44
37
44
42
49
41
31
40
49
43
38
50
46
44
54
47
41
40
42
43
44
43
44
44
46
42
42
39
35
34
39
43
43
41
43
44
40
40
42
40
42
35
41
36
31
36
39
32
30
36
42
37
40
36
45
39
27
44
47
43
45
51
44
40
42
39
34
41
44
42
45
42
37
37
32
31
31
31
30
26
32
39
33
40
39
35
33
37
40
26
36
41
48
47
41
39
48
42
37
43
40
45
41
46
40
29
38
46
46
44
37
35
30
30
36
37
37
37
38
40
51
42
38
43
37
38
47
41
50
47
42
28
41
42
50
42
38
43
40
42
43
41
46
45
48
49
47
40
44
26
44
42
37
29
41
44
44
42
40
37
38
44
45
42
40
45
52
34
29
32
33
29
32
29
31
29
34
36
34
41
29
34
37
28
21
40
27
43
37
34
35
39
35
31
38
46
50
48
43
46
47
46
39
42
49
42
46
41
28
37
44
47
40
37
34
41
45
40
47
43
47
48
42
42
38
36
39
43
41
40
35
28
37
35
35
38
40
31
31
33
26
39
45
47
48
39
45
48
43
47
37
41
44
44
46
44
40
40
33
38
35
37
39
42
35
49
43
41
46
42
41
40
43
36
49
39
46
38
45
41
44
39
44
40
32
39
45
45
38
32
39
39
37
37
40
42
42
39
49
46
39
45
28
38
44
44
45
45
40
44
40
40
38
42
40
39
34
36
33
32
34
41
42
44
41
39
47
48
40
42
38
45
40
51
38
26
38
36
38
32
32
34
34
44
41
42
37
36
46
49
37
33
33
44
32
38
28
34
39
41
42
39
32
35
29
33
39
44
41
30
43
49
49
45
47
45
38
36
42
43
44
47
41
45
45
43
42
33
44
42
41
47
42
45
40
25
40
47
44
41
35
39
40
37
40
51
41
44
42
38
39
28
35
44
43
37
48
43
47
36
33
39
42
43
43
39
34
44
42
45
46
45
45
46
49
46
44
43
44
45
42
38
36
39
34
38
34
37
42
40
35
50
41
43
38
27
38
49
46
39
47
44
43
49
42
39
45
40
43
40
34
36
30
41
45
27
38
36
34
32
36
35
30
24
41
37
37
39
41
43
45
37
40
37
27
34
34
42
40
36
41
40
41
41
32
36
36
41
39
40
36
34
35
41
37
39
41
36
34
35
32
21
31
21
27
27
36
39
44
44
37
26
38
18
38
28
29
29
32
31
33
43
36
37
36
33
32
36
36
35
36
37
40
34
44
40
38
33
24
34
34
38
31
38
35
34
45
45
47
39
39
38
43
38
25
37
42
45
51
50
47
49
49
49
42
46
42
42
40
41
43
49
41
49
38
36
38
23
35
38
40
40
43
42
40
43
40
42
34
36
34
37
39
39
41
29
40
40
42
42
41
42
42
44
38
44
43
39
45
43
44
43
45
45
46
41
50
41
31
40
43
43
36
33
34
32
560
42
47
48
42
44
38
23
37
38
38
42
40
33
40
27
27
23
33
35
35
34
39
37
40
41
44
38
39
41
24
34
38
35
31
41
36
32
33
31
30
45
35
43
41
46
38
30
38
41
42
39
39
46
42
38
45
43
42
42
45
39
35
37
34
45
47
38
35
43
42
41
45
43
38
42
39
45
41
39
41
31
31
35
33
32
33
24
37
38
40
44
41
35
36
35
34
32
32
22
31
37
36
38
38
39
37
35
33
31
27
36
36
39
36
23
32
46
44
45
44
39
37
46
45
43
46
44
45
41
43
38
40
35
35
35
37
35
24
33
31
42
35
38
38
35
46
41
41
43
45
45
41
47
42
38
40
46
44
36
42
38
39
35
48
41
38
38
40
43
42
37
45
40
25
39
27
31
27
26
25
29
29
30
33
33
39
27
30
32
40
39
39
36
39
36
37
40
43
34
24
40
40
34
42
31
29
31
28
30
25
37
28
31
30
37
38
36
35
47
41
27
39
28
44
40
39
39
29
34
36
29
41
36
41
35
23
33
18
37
35
30
40
39
37
36
47
44
48
38
46
41
45
44
39
40
41
37
42
38
25
39
27
44
46
38
32
33
35
28
35
36
41
43
41
43
38
46
37
41
39
40
42
39
35
24
33
29
34
37
34
31
34
29
30
28
36
37
38
36
41
37
44
40
47
43
46
41
31
44
27
50
40
38
38
36
34
38
32
32
33
34
39
30
34
30
30
29
32
31
37
25
35
37
34
41
44
37
36
31
38
36
30
29
30
27
30
32
27
28
46
46
41
45
40
40
38
38
37
45
38
48
45
49
42
42
44
38
42
27
39
49
46
34
37
38
37
37
33
36
40
37
36
40
39
44
41
43
39
47
37
41
37
25
35
36
38
41
45
41
42
45
47
42
48
40
43
38
44
36
36
34
22
32
30
34
31
31
31
37
36
29
35
40
35
37
40
32
48
43
43
41
43
39
45
41
26
35
26
44
46
38
40
41
38
46
42
41
40
39
35
24
31
42
39
43
42
44
42
48
48
41
48
53
42
32
45
36
26
36
21
47
43
38
44
41
40
47
45
38
46
35
42
42
24
35
47
43
42
44
48
566
43
47
38
41
29
39
43
49
43
44
41
34
32
42
40
36
35
38
38
26
34
49
45
40
37
41
45
41
35
36
36
33
35
37
43
37
38
30
41
41
45
40
44
37
26
35
30
40
42
35
35
35
34
34
30
35
30
27
35
32
34
38
38
34
38
41
38
46
43
39
44
37
42
38
39
40
37
26
36
45
47
40
34
38
41
36
37
40
33
38
32
32
31
30
28
31
31
28
28
25
32
21
33
29
36
34
29
28
31
28
36
36
45
42
43
47
40
43
41
42
40
41
38
45
42
34
37
39
36
50
39
24
34
22
34
30
33
39
37
34
32
32
25
33
29
40
47
49
43
41
42
39
36
36
39
36
48
36
41
40
42
39
41
34
42
29
30
37
24
41
49
47
38
43
37
33
45
33
40
35
42
37
45
36
42
37
44
38
30
37
37
45
42
42
47
42
41
38
39
38
35
40
33
36
39
45
39
42
36
33
32
34
28
26
26
23
32
24
33
40
28
24
27
34
37
38
39
36
28
36
38
44
46
24
36
45
40
45
45
44
41
44
40
39
44
35
34
30
37
40
25
31
35
31
29
25
25
30
37
40
31
33
28
26
29
34
37
36
38
39
47
69
25
34
21
38
38
39
36
36
42
38
37
36
41
50
41
42
43
44
39
44
34
22
31
25
43
40
43
37
31
37
31
35
44
43
42
42
44
39
45
39
47
35
45
34
18
34
28
30
33
28
35
38
33
41
38
42
38
40
38
35
35
29
38
45
38
44
39
48
39
39
41
46
40
25
38
46
54
44
42
41
39
38
41
42
44
50
45
51
45
48
45
39
42
33
33
38
26
38
49
48
51
45
46
46
43
35
40
41
42
47
41
37
32
32
30
41
38
46
38
42
36
46
40
46
43
46
42
47
36
40
38
25
40
28
43
50
46
40
40
33
35
35
31
32
32
35
31
38
30
36
41
37
44
39
26
34
49
39
44
45
43
45
39
41
47
39
40
40
43
39
29
35
25
43
46
40
39
44
42
40
37
43
36
41
38
36
30
37
33
42
39
39
35
45
43
30
45
31
53
47
53
48
45
43
44
52
41
50
36
47
44
46
40
43
37
27
39
47
46
38
54
31
32
37
35
43
35
40
35
43
40
40
35
27
34
24
31
29
25
32
30
33
32
47
65
24
38
37
46
43
41
38
40
40
42
44
43
36
49
41
47
40
43
42
45
46
49
41
31
46
40
36
38
37
39
42
39
46
38
42
42
40
38
37
36
41
39
40
47
48
41
50
42
46
37
41
39
33
32
32
30
47
40
47
42
25
37
40
40
41
38
38
37
35
37
40
37
45
34
42
41
39
40
40
46
48
47
49
49
27
36
41
47
45
41
39
46
45
48
46
41
40
34
34
35
38
38
39
43
43
44
48
40
40
39
44
40
38
37
37
41
36
39
32
33
37
27
29
23
34
34
37
36
37
39
38
38
35
38
35
33
39
39
35
41
39
46
41
44
42
25
36
44
42
42
48
41
44
42
39
39
41
42
38
40
34
33
29
35
37
42
41
26
40
53
49
44
48
48
49
45
46
44
43
43
37
36
35
29
24
32
31
29
37
44
38
40
43
39
44
36
26
37
42
34
42
38
47
43
40
35
37
31
32
32
38
32
43
41
28
42
44
48
44
42
45
44
45
44
44
48
46
39
46
38
27
35
41
44
42
39
41
45
46
37
47
43
37
44
39
36
43
38
44
42
28
36
42
30
25
23
29
25
31
29
34
26
25
30
47
39
42
39
24
38
43
44
37
41
44
44
44
41
45
36
38
40
36
44
40
38
34
44
39
44
38
41
32
24
36
23
48
40
36
34
34
39
42
35
35
33
36
18
26
29
42
39
36
37
47
43
46
45
43
37
32
47
48
45
40
47
49
45
38
36
29
30
31
31
30
31
24
35
30
36
29
35
35
44
40
44
42
40
37
41
49
42
39
43
38
46
42
45
40
46
42
45
40
26
44
46
46
42
41
44
41
43
39
37
49
42
39
34
37
26
46
45
39
45
45
46
45
38
40
35
27
38
46
42
45
39
43
45
46
47
42
43
36
35
32
35
44
43
43
49
46
44
43
42
44
39
43
41
42
37
40
42
44
42
26
36
30
47
41
52
38
42
47
40
39
45
37
40
34
19
30
30
30
35
36
33
35
33
36
34
29
26
25
30
26
25
25
30
24
26
23
35
45
38
35
36
33
37
558
39
40
44
37
48
36
35
35
31
32
38
48
39
36
35
34
41
37
25
46
28
45
41
34
36
41
36
34
25
40
48
41
45
39
45
37
39
37
32
27
21
31
25
39
36
38
43
38
42
40
41
35
37
35
37
39
45
42
45
49
45
46
46
46
48
39
50
49
50
40
41
46
38
41
37
37
39
41
37
46
40
47
41
26
36
48
42
40
41
42
39
40
38
35
38
25
34
32
32
30
35
38
45
38
35
35
37
34
39
37
35
40
41
33
34
44
34
39
42
39
37
24
29
23
29
32
30
31
29
40
46
41
35
42
44
37
41
32
41
30
29
35
42
41
39
35
42
31
24
33
37
40
38
33
34
46
40
36
34
35
31
35
41
38
37
43
44
48
50
46
47
44
42
38
38
33
37
44
48
40
43
39
44
43
29
35
44
45
39
40
41
35
39
40
32
37
32
34
35
38
34
44
38
45
41
44
37
32
40
43
39
37
43
37
36
46
43
41
43
40
45
40
38
37
28
29
30
42
50
46
45
42
45
44
47
39
36
36
33
44
45
47
42
49
37
46
41
41
42
23
34
48
41
38
44
50
47
45
51
39
37
40
38
36
35
40
35
37
34
27
33
23
30
24
32
31
32
27
24
25
25
26
29
33
31
32
21
35
34
37
34
42
37
43
45
47
41
40
45
46
46
37
39
45
34
26
32
31
41
38
34
38
36
45
42
48
43
39
37
35
28
35
25
29
36
27
34
32
40
41
33
40
30
32
31
31
31
31
37
31
32
31
29
36
39
34
36
43
39
39
37
45
40
43
39
39
47
38
26
38
24
38
35
35
36
30
36
37
34
28
37
40
36
36
35
32
37
28
35
37
27
38
26
47
46
47
40
32
34
46
41
37
43
36
37
42
48
39
27
37
41
35
34
37
35
40
34
42
45
41
26
35
24
33
37
33
32
32
32
25
32
34
48
38
40
33
42
43
26
39
44
44
50
51
48
50
44
49
49
38
41
48
41
50
47
44
51
49
47
37
42
46
40
43
45
45
37
46
41
40
37
27
36
37
40
42
41
48
44
45
75
39
41
42
36
42
37
45
42
41
40
48
38
42
41
40
38
43
44
45
38
43
38
41
37
25
36
32
33
40
34
47
45
45
42
36
42
41
44
40
38
50
37
38
38
23
32
31
28
27
25
30
41
37
43
38
39
37
39
37
38
40
38
41
41
43
39
39
37
38
32
45
36
31
34
27
29
40
34
37
38
41
40
38
32
24
32
39
38
34
31
33
29
24
31
29
40
41
33
37
33
25
38
49
42
45
40
42
44
43
44
40
35
40
44
38
42
37
41
38
42
37
44
39
36
42
45
32
37
32
21
36
43
45
47
45
39
46
44
43
44
24
39
22
43
47
39
40
45
33
31
38
34
33
33
31
31
35
42
42
37
38
37
27
37
38
33
33
31
30
30
44
46
39
42
38
29
39
38
36
36
37
34
38
40
40
40
42
41
43
36
27
35
47
39
35
44
37
37
41
43
39
38
36
38
37
37
45
51
47
47
45
39
38
37
30
33
43
35
40
41
47
42
48
37
26
26
22
31
30
27
26
27
31
45
39
42
40
43
39
44
37
36
34
35
34
26
44
46
45
44
44
45
35
36
37
38
42
47
48
42
50
40
33
42
28
46
43
36
46
40
37
40
32
26
39
42
45
43
47
39
43
45
41
37
42
44
41
25
37
39
34
33
34
53
45
32
36
42
41
37
39
33
46
41
46
38
29
35
38
41
44
40
48
42
38
36
39
39
47
43
34
42
40
41
31
36
33
38
33
47
40
43
37
38
37
42
42
26
37
26
39
37
39
45
41
34
39
29
38
38
41
34
36
35
38
39
43
38
44
38
27
32
39
42
39
37
38
46
47
49
43
45
42
45
49
53
45
51
45
45
45
45
36
37
39
37
37
37
37
35
50
36
47
43
27
35
40
40
36
37
38
44
42
46
46
41
40
40
34
38
44
36
42
40
45
40
25
36
42
37
38
35
38
33
33
41
38
43
37
43
47
40
49
43
26
39
45
52
45
41
41
44
40
37
37
32
31
37
34
27
41
26
41
42
34
33
29
32
21
32
40
41
39
48
39
41
41
34
37
25
38
39
33
32
33
32
37
38
33
35
39
36
25
29
23
30
34
42
36
32
567
45
47
46
43
47
40
46
41
44
36
41
36
44
38
40
35
23
28
27
40
39
38
46
48
40
44
42
42
42
42
40
46
45
46
50
44
45
45
40
38
36
40
42
32
30
39
47
43
35
42
34
36
39
54
40
52
40
45
38
42
38
41
40
44
41
26
34
39
46
43
45
43
39
43
43
42
48
40
40
35
36
32
40
38
49
47
27
38
38
39
40
42
46
49
45
44
45
40
34
36
30
31
31
24
31
38
39
39
35
44
43
39
31
29
34
39
31
39
48
44
41
44
42
39
42
35
29
39
43
46
40
36
35
34
31
28
34
32
33
31
29
31
35
34
44
36
27
32
30
35
33
31
30
33
26
30
30
36
45
41
40
42
36
36
34
46
39
39
40
41
43
29
38
50
47
48
49
46
39
33
32
38
43
45
43
38
41
46
43
40
40
43
40
40
41
44
39
39
41
45
36
35
34
40
44
49
44
47
37
44
32
49
39
29
45
47
47
41
47
47
49
54
42
43
41
49
47
49
41
41
44
41
43
39
47
47
44
47
46
37
40
38
37
32
37
32
34
38
34
24
35
32
27
23
30
32
39
33
33
39
43
35
24
36
49
49
42
46
38
35
32
30
33
37
37
36
42
43
44
45
42
80
40
40
43
39
47
42
48
40
27
39
24
42
40
38
39
40
39
43
45
44
49
38
44
40
37
34
41
41
46
44
27
39
48
52
40
36
30
34
42
41
43
51
46
40
45
44
45
37
35
36
40
25
37
35
23
34
34
33
30
36
41
40
43
36
36
45
42
44
41
27
39
46
44
40
38
44
39
41
44
45
44
47
38
41
37
44
48
42
39
45
40
44
38
43
41
46
47
29
35
42
54
52
48
45
45
47
43
42
44
47
28
40
51
51
43
46
51
45
37
35
29
33
29
42
31
46
50
44
42
36
33
27
35
40
32
34
31
34
32
34
35
37
25
38
44
45
40
37
37
39
43
35
32
32
32
29
36
32
31
35
39
43
46
45
40
46
30
29
37
38
48
40
29
36
35
38
35
32
34
38
34
28
35
41
34
29
37
54
37
32
31
31
22
29
32
33
33
32
33
40
35
40
24
33
33
34
37
34
45
43
35
39
27
34
28
46
43
41
33
38
45
38
40
41
35
45
40
43
45
29
44
45
49
48
38
42
37
44
42
37
42
36
42
34
36
75
41
37
34
36
42
39
32
34
34
35
24
37
39
44
40
35
40
40
34
36
32
34
41
34
34
37
35
37
39
52
27
37
44
51
46
47
41
33
40
37
43
45
49
44
47
42
42
46
47
43
47
46
44
46
39
30
35
41
37
35
39
38
37
46
39
45
38
28
41
43
50
41
41
42
39
46
45
45
49
32
47
44
46
47
46
43
31
40
30
44
41
46
39
47
47
37
46
41
40
43
24
38
43
42
38
43
36
34
35
32
35
37
35
32
32
32
30
36
34
34
25
29
43
36
48
43
45
40
35
43
39
39
37
34
33
43
43
44
44
40
40
44
36
40
38
30
36
33
40
37
42
37
38
42
37
28
34
31
32
32
34
34
27
37
38
38
30
32
27
30
33
31
31
29
25
31
39
40
41
40
36
31
28
26
32
28
30
22
29
33
38
41
43
41
37
40
35
37
35
31
32
29
34
37
44
43
39
44
36
32
29
27
37
36
32
34
36
46
38
31
31
42
34
34
33
30
33
34
35
38
38
27
33
38
42
41
46
41
34
41
42
44
39
44
39
40
37
27
37
41
37
40
43
47
43
50
42
38
42
43
39
41
42
40
40
41
32
42
35
43
35
35
37
41
38
27
38
43
44
48
42
35
40
43
39
31
37
36
40
36
41
42
39
44
41
52
36
27
39
36
40
36
46
43
38
41
41
35
40
24
35
40
37
40
36
43
37
45
31
35
29
34
33
32
32
19
29
29
25
27
40
34
37
41
37
39
26
38
38
41
40
36
46
48
44
42
44
44
35
38
35
41
44
39
47
37
28
29
36
27
26
30
31
25
39
44
43
42
43
33
37
34
21
28
38
31
42
41
39
41
45
43
46
40
39
41
44
45
46
42
41
43
46
42
42
39
44
39
43
38
43
37
29
37
23
39
42
38
34
36
34
36
37
39
34
42
38
45
36
37
33
36
39
39
40
40
33
42
37
28
41
44
46
41
46
43
41
38
36
45
47
41
44
43
45
41
49
42
28
40
45
47
49
569
44
43
45
34
39
41
28
35
39
46
47
47
50
39
41
37
33
39
43
38
44
44
46
36
36
32
29
33
30
25
23
26
29
32
41
46
20
32
37
36
32
41
37
34
38
35
31
33
42
43
48
47
48
48
40
39
44
45
40
50
47
42
38
43
41
37
29
37
36
41
36
36
32
31
40
34
37
27
36
39
44
43
46
52
42
43
45
43
42
43
39
48
42
37
44
38
26
24
26
40
32
35
30
33
37
28
26
29
39
41
33
33
28
26
16
27
26
31
28
26
30
32
44
35
32
48
44
34
39
47
42
47
43
40
38
44
46
43
42
39
42
38
41
44
40
46
47
42
46
40
44
35
46
35
42
44
38
34
39
38
37
34
22
31
38
32
32
38
33
36
31
36
34
48
39
43
41
40
34
35
35
20
29
25
38
33
38
36
40
38
29
26
31
35
31
36
37
42
39
45
45
41
45
39
40
30
33
39
39
36
34
33
36
41
41
41
39
48
49
39
45
46
39
49
44
28
43
45
48
47
41
38
42
33
29
33
40
37
42
48
35
44
39
39
35
40
36
43
38
47
41
26
39
48
48
46
43
45
45
50
44
47
48
44
41
46
43
40
38
44
45
52
49
49
46
44
39
43
38
35
33
31
44
53
46
46
44
38
37
42
37
33
41
44
37
42
38
48
43
49
39
38
33
22
35
41
46
41
40
39
40
39
43
44
41
41
41
33
33
30
30
29
31
37
34
41
26
41
45
39
41
36
34
43
39
37
39
34
49
44
39
42
36
33
46
39
24
32
34
34
30
31
33
32
35
40
38
34
43
35
41
39
43
38
30
35
40
45
43
44
45
40
49
47
38
28
37
44
46
47
42
46
38
41
47
48
48
49
45
49
46
49
47
43
42
45
38
45
43
34
43
38
39
41
42
36
25
35
32
41
35
34
26
34
31
34
40
39
45
39
39
35
44
37
41
38
44
36
42
35
43
38
38
37
27
39
39
39
34
33
32
41
40
42
49
43
40
47
50
53
49
52
48
43
52
47
43
44
41
44
42
48
39
27
38
26
39
42
38
37
48
34
42
43
39
47
40
47
40
47
38
39
35
42
39
46
40
46
40
28
38
44
37
41
37
41
32
36
43
34
41
36
36
42
37
35
37
31
39
40
31
35
31
46
44
42
39
48
34
20
26
18
31
40
34
33
38
34
30
33
30
34
31
32
26
31
32
33
30
42
35
28
36
45
42
41
42
35
35
47
40
37
26
33
32
37
36
33
30
36
38
48
47
45
49
45
59
41
49
45
31
43
49
47
47
36
39
39
42
32
36
44
38
40
42
48
43
43
37
35
32
31
30
26
28
38
38
50
39
29
38
38
37
40
37
34
34
35
31
32
44
34
34
33
42
46
40
38
34
37
36
30
28
48
34
24
35
32
34
31
34
33
36
37
37
32
38
32
32
33
34
34
31
26
31
30
37
38
36
40
38
41
37
26
33
35
42
38
33
35
30
34
39
39
39
44
36
35
34
42
36
42
35
39
37
36
37
28
40
43
46
46
39
48
44
34
44
42
46
48
51
45
30
39
50
50
34
43
40
50
47
43
40
36
44
43
44
43
37
40
51
43
39
35
35
38
38
34
35
36
39
35
44
38
37
36
25
35
44
42
36
41
33
33
31
34
33
39
45
42
38
42
43
43
39
35
39
36
34
34
32
31
31
37
33
31
34
33
24
33
27
38
40
34
36
38
39
30
38
40
35
38
37
25
35
46
42
43
43
44
38
38
34
36
32
34
35
34
41
35
30
36
34
36
38
45
39
42
42
30
38
42
41
42
44
48
35
33
38
25
44
48
50
49
40
46
45
46
36
48
43
47
43
48
37
49
38
45
41
42
31
46
37
37
42
30
42
49
46
43
38
37
37
50
34
34
42
43
37
40
36
42
39
25
35
39
48
43
48
46
50
50
41
45
43
47
42
43
50
51
45
49
42
44
39
43
40
24
36
44
49
50
43
44
46
42
41
35
36
31
32
32
46
39
42
37
43
38
42
36
39
37
26
32
25
39
38
34
43
38
38
37
35
34
35
33
36
30
35
36
38
35
35
43
45
40
51
39
41
49
40
27
39
45
41
37
33
28
27
33
29
32
38
38
39
36
27
35
29
35
37
38
45
39
40
73
37
35
33
36
42
38
48
38
41
36
39
38
37
39
47
40
26
40
51
51
44
40
45
39
41
44
41
43
49
38
40
45
35
44
38
38
38
34
34
36
38
47
42
46
38
47
38
26
37
36
34
37
34
30
29
33
30
25
32
30
35
48
37
39
38
37
37
37
65
44
37
48
43
29
46
43
46
39
39
45
36
31
32
36
37
41
44
40
38
35
32
39
34
48
36
37
37
48
42
44
41
42
42
29
41
51
48
44
42
42
40
37
37
41
39
35
46
36
44
40
38
39
41
34
36
33
39
29
35
37
24
34
48
51
46
53
47
50
50
51
46
54
56
52
44
42
38
42
43
36
40
31
27
33
46
46
38
46
37
35
36
37
36
38
32
25
33
43
38
27
38
44
46
44
40
43
40
41
40
39
45
46
38
44
34
27
36
31
28
28
32
35
47
45
43
51
42
49
56
48
48
37
47
44
49
38
38
35
37
30
29
39
42
40
38
31
38
40
43
45
42
43
43
39
31
33
38
42
37
36
44
38
48
33
21
37
37
41
40
42
33
40
25
25
25
38
37
31
40
35
31
37
41
39
33
37
25
43
39
36
43
39
40
43
38
46
39
39
37
38
35
39
36
26
33
44
49
52
46
45
40
40
45
38
35
38
35
43
37
42
41
48
38
39
38
42
40
26
38
51
51
47
43
40
33
39
33
46
37
37
42
35
36
39
38
34
31
31
28
32
31
30
31
25
35
31
32
50
43
47
42
42
35
44
40
39
37
26
34
46
41
36
31
34
34
40
29
32
36
36
37
43
41
44
43
47
38
48
38
46
41
26
41
48
52
44
43
45
43
37
38
39
36
43
50
41
47
38
36
32
41
38
39
38
37
26
35
40
26
36
46
42
44
42
44
44
45
35
36
38
43
35
38
37
34
35
39
36
38
35
28
40
46
46
39
46
37
44
40
37
40
39
36
39
42
41
40
42
40
31
37
39
25
37
38
34
39
33
30
35
33
42
34
42
34
33
33
24
32
34
36
35
35
39
36
37
34
34
30
35
28
32
26
36
32
39
37
34
35
32
37
26
25
29
27
33
37
42
38
42
42
37
51
38
24
33
32
31
34
32
30
36
30
49
37
38
39
36
42
34
21
34
30
43
43
41
37
33
33
36
32
32
40
41
44
43
48
41
49
43
39
36
37
35
29
29
22
33
30
35
45
43
41
45
41
38
38
43
35
43
39
29
39
44
43
43
47
42
48
41
35
33
35
40
46
50
45
49
43
41
47
39
46
44
50
49
43
40
30
36
37
39
42
43
36
33
47
46
40
44
40
46
39
46
35
42
37
27
39
46
49
46
46
46
39
35
37
42
45
47
49
50
47
47
38
44
36
23
41
44
49
48
48
43
43
42
40
44
38
41
30
23
41
39
41
37
36
36
38
35
40
39
31
35
46
44
38
44
44
38
26
34
35
32
29
30
34
38
50
44
38
42
42
40
25
32
41
45
32
36
38
36
37
46
37
40
36
40
37
45
39
38
38
40
36
44
39
39
39
33
29
22
32
30
31
40
41
41
38
35
34
37
39
33
38
37
38
40
47
39
42
36
38
27
40
25
38
44
36
32
40
44
36
43
39
25
36
36
35
35
34
33
33
35
40
38
45
37
37
35
46
47
47
42
27
39
52
48
40
38
37
46
46
38
47
37
48
44
47
42
39
39
47
39
24
35
34
30
29
44
37
37
42
41
33
31
35
34
24
39
47
44
44
44
43
39
39
41
42
35
32
33
35
31
44
26
36
26
34
37
37
34
28
36
31
29
39
22
30
38
37
37
39
44
46
39
44
39
34
44
51
42
49
58
26
37
40
37
31
31
31
33
30
39
40
43
36
44
39
43
40
26
35
41
33
39
41
38
39
40
40
46
38
27
35
38
47
46
45
45
44
45
49
46
38
42
43
50
47
47
52
43
46
47
41
40
37
35
37
28
41
47
38
35
37
38
39
35
38
41
35
37
34
38
38
38
41
39
43
41
44
42
42
37
48
40
26
43
42
34
33
34
41
38
37
37
38
39
42
41
46
44
48
43
41
38
50
39
42
37
32
33
47
43
39
36
25
37
44
43
47
40
37
40
35
36
35
34
41
37
34
30
49
41
45
33
38
40
39
39
38
36
49
39
47
48
38
42
43
40
43
35
44
41
42
38
29
38
46
45
36
33
35
36
36
33
32
33
19
38
42
38
39
37
61
36
44
40
39
45
38
45
43
48
39
40
34
34
33
17
33
46
42
40
42
38
38
38
35
30
34
33
28
31
28
30
34
41
37
37
34
29
31
31
29
37
32
31
33
27
30
46
37
44
40
43
37
33
34
34
32
22
32
36
49
44
47
47
39
41
47
39
40
39
43
48
48
45
47
43
41
40
36
35
51
40
49
46
45
36
46
42
44
37
38
34
18
31
37
47
39
35
34
37
36
39
29
40
35
34
35
45
41
43
34
43
38
42
39
38
33
22
29
27
45
45
41
44
34
34
35
39
34
41
38
37
45
43
41
40
39
48
38
30
34
30
37
40
24
41
45
43
42
43
41
44
48
38
40
38
28
37
48
45
42
42
39
42
41
46
38
42
40
27
37
43
47
45
41
42
42
41
40
49
48
39
41
37
39
36
38
29
35
40
34
35
47
40
46
41
38
37
39
35
39
44
42
41
31
40
45
43
40
40
52
46
53
42
45
49
42
46
40
40
39
27
35
27
38
45
38
40
36
45
38
39
36
40
34
30
34
37
34
42
38
27
36
23
41
34
30
33
38
29
27
30
33
35
38
49
41
44
43
41
39
27
37
47
46
49
48
40
40
44
48
41
38
38
23
34
40
48
44
44
49
45
43
46
36
39
42
42
48
48
39
46
45
40
44
41
43
39
41
42
43
39
45
42
45
41
44
39
23
31
38
45
43
49
39
39
36
44
72
35
33
41
43
53
42
44
45
48
51
52
40
42
37
48
36
32
39
43
43
45
38
43
39
40
50
46
43
40
38
27
29
35
37
43
39
44
41
50
42
48
37
26
35
49
41
41
39
42
38
34
43
40
34
43
38
37
34
29
37
40
47
43
39
46
44
42
43
41
42
41
43
50
48
41
36
46
36
45
44
39
28
39
44
51
51
43
43
42
43
46
45
45
46
46
49
45
43
37
32
34
34
35
40
35
42
39
46
40
26
36
26
41
33
33
46
39
35
40
44
40
43
40
42
41
37
26
46
50
45
47
48
44
39
36
39
43
27
37
31
35
38
46
41
48
40
48
39
29
35
48
45
43
36
61
39
40
38
31
17
34
29
30
28
31
40
45
40
36
38
34
24
40
43
48
42
33
37
37
29
36
38
42
38
38
35
37
36
36
31
20
49
31
34
44
47
41
44
36
40
38
38
37
38
40
44
36
24
37
43
43
44
42
45
46
45
41
42
33
31
29
25
24
25
31
30
26
31
15
25
38
44
34
34
33
34
40
44
38
43
39
38
34
48
48
38
35
24
37
22
33
28
26
26
30
34
36
34
34
38
34
40
37
47
39
45
41
37
33
36
34
27
34
28
50
48
45
40
34
34
36
30
32
31
31
30
40
30
33
31
37
36
41
35
26
34
41
43
35
39
40
34
32
34
33
39
36
25
34
41
47
41
43
33
42
35
36
35
43
35
32
35
41
38
39
41
46
43
39
42
40
42
40
43
34
40
39
46
39
35
22
31
29
30
25
31
33
34
34
34
34
38
38
35
28
38
45
39
44
39
40
42
43
49
45
47
47
46
47
39
47
47
44
53
47
58
44
45
51
45
46
41
40
44
50
39
43
39
24
36
30
30
32
29
24
32
29
27
37
35
38
43
43
38
25
33
44
41
41
47
47
49
42
41
41
47
36
41
35
40
43
51
41
27
44
45
44
46
47
49
46
41
47
50
48
51
53
45
42
48
44
49
46
48
43
45
47
44
39
45
46
47
41
47
42
44
37
40
36
42
36
41
39
40
35
36
32
31
33
24
31
34
32
30
31
30
34
30
28
23
29
44
41
43
42
38
43
37
48
39
45
39
48
32
21
29
38
33
38
42
34
32
33
32
32
24
37
38
39
34
44
39
44
29
35
36
41
37
22
43
42
42
41
43
44
38
37
39
32
39
41
39
46
38
41
35
41
38
38
34
23
35
37
38
44
42
34
34
34
38
38
32
32
30
37
25
25
45
28
37
43
41
42
38
37
32
28
39
44
39
44
38
29
29
29
33
31
34
42
40
43
37
27
40
42
44
38
44
40
41
38
41
37
18
37
51
51
46
45
47
43
40
43
42
37
43
33
36
32
36
38
30
27
30
30
17
26
34
38
43
52
48
42
54
42
42
36
27
23
27
38
43
32
44
53
45
42
45
45
42
38
34
38
37
42
37
25
60
43
37
42
39
44
40
38
31
51
38
45
45
45
38
45
36
35
36
38
33
40
38
40
42
40
36
24
30
40
45
39
41
43
45
40
71
36
34
38
33
41
40
21
32
39
38
33
32
33
36
41
38
33
34
41
39
42
43
28
37
41
42
36
36
32
31
28
42
40
34
43
40
38
40
36
33
38
29
26
33
29
30
37
36
45
42
39
38
40
45
38
40
36
45
39
26
42
26
49
36
29
42
41
36
29
43
40
50
40
49
38
34
31
28
28
29
21
31
26
17
30
40
44
49
44
43
42
35
26
28
27
23
39
38
40
36
48
48
43
35
38
34
35
44
44
32
42
39
49
44
45
39
45
37
46
41
24
36
29
42
46
44
41
44
45
46
38
45
42
52
41
49
43
47
44
45
37
42
37
41
33
25
34
45
42
38
45
40
35
39
47
37
35
34
37
38
32
32
35
34
30
30
35
35
34
37
38
36
29
42
46
53
43
48
41
44
44
37
40
31
41
47
45
41
37
43
43
45
37
36
36
43
39
43
34
41
37
42
29
25
37
41
38
38
43
43
45
41
39
37
42
38
34
37
24
45
27
46
41
44


==> benchmarks/txt/lpm_benchmark_dvdstore_noproxy_e2e_ms.txt <==
56
66
49
30
29
26
26
23
26
62
131
44
47
29
24
23
22
23
24
22
22
22
21
22
22
23
49
22
26
25
23
22
21
23
33
29
35
40
31
36
41
37
28
25
27
34
35
41
44
45
43
61
37
41
37
34
40
33
42
38
44
36
25
34
23
40
40
36
31
30
33
29
35
30
42
38
44
36
41
35
41
35
39
35
40
35
40
36
25
33
40
49
37
36
33
30
32
28
27
32
30
36
37
35
38
33
36
36
46
38
35
37
30
31
35
40
34
34
37
33
39
36
35
27
16
25
32
29
29
36
28
38
33
33
39
27
35
32
33
34
34
31
30
36
43
36
42
38
42
36
24
33
35
32
33
31
37
34
34
35
34
35
37
22
30
45
40
34
36
45
41
41
38
37
38
43
35
29
29
31
32
38
32
40
37
44
37
41
37
41
35
25
35
22
36
42
40
41
38
29
39
34
33
39
33
35
33
35
34
38
37
42
33
40
33
32
32
24
33
41
39
37
38
40
35
38
37
35
39
35
32
34
30
33
34
30
39
35
38
32
39
34
38
32
41
35
19
31
19
30
29
40
33
35
32
36
32
33
35
36
35
30
36
35
33
33
40
33
41
34
20
33
38
34
36
36
33
33
34
30
39
41
39
33
32
33
34
28
21
27
18
32
34
32
33
40
34
36
37
42
33
36
29
34
30
32
31
14
23
15
23
26
22
28
26
27
29
33
31
30
34
28
27
27
33
38
32
25
36
25
39
33
28
31
27
27
29
27
29
31
29
28
24
31
34
44
35
34
33
35
31
27
26
24
23
13
25
25
29
31
27
38
43
39
36
36
35
39
43
38
39
37
36
43
31
29
31
37
39
35
33
30
25
29
30
38
40
38
39
32
33
29
30
34
20
30
42
33
33
32
35
40
33
40
37
34
31
28
32
30
29
25
19
29
23
24
28
36
36
36
28
31
37
34
27
28
24
31
38
31
36
33
44
29
29
35
36
41
40
34
30
27
26
26
26
25
25
36
38
33
35
29
35
29
37
32
37
32
38
30
41
36
26
34
34
35
33
30
35
31
30
35
33
35
27
34
31
42
32
23
30
38
27
26
35
24
23
21
20
24
23
23
25
31
31
34
31
19
28
87
36
32
29
31
27
28
24
30
26
31
26
23
25
26
23
21
23
29
28
22
25
17
28
14
26
24
37
28
26
24
28
24
22
22
28
26
30
30
25
24
28
23
26
27
24
34
31
26
28
26
19
25
31
36
30
29
23
22
22
28
27
30
32
31
32
28
31
29
37
35
36
32
29
28
26
30
25
25
34
32
25
32
24
35
30
27
24
23
39
29
26
23
24
28
24
27
28
25
28
27
31
30
27
17
26
17
23
24
28
27
23
28
24
29
33
35
34
30
24
28
29
28
28
29
28
29
29
32
26
29
24
32
31
34
27
26
26
24
21
28
30
26
23
31
29
30
25
25
28
24
25
26
27
24
25
25
26
25
25
22
22
23
24
25
28
26
35
34
19
29
31
37
32
33
35
31
26
25
27
23
27
22
28
37
34
29
23
30
30
32
26
28
23
26
28
34
33
38
28
38
29
19
25
29
24
21
21
26
25
24
24
27
24
29
30
30
28
36
31
29
31
28
26
24
25
27
27
14
24
23
23
21
23
22
23
26
35
31
24
26
22
31
28
23
24
31
28
31
34
22
29
35
38
43
39
37
34
30
31
26
30
28
27
30
27
27
32
15
28
16
23
21
21
21
23
25
27
34
29
29
28
25
23
24
14
29
29
35
34
37
34
37
38
35
34
35
37
37
31
23
23
24
36
33
34
31
34
30
32
31
31
28
19
25
34
31
30
32
43
38
34
36
36
37
35
31
40
32
29
31
29
39
33
35
31
34
35
40
31
23
29
30
33
37
40
46
47
45
40
35
34
31
35
32
31
34
26
25
30
37
33
29
30
32
34
33
34
35
33
28
35
33
36
31
47
36
45
34
20
31
31
30
22
27
26
24
24
22
24
24
21
22
22
24
13
22
32
29
24
24
26
24
27
24
22
24
26
23
26
24
38
29
30
31
31
24
15
19
27
27
28
23
30
31
26
27
35
34
38
34
28
36
26
26
29
25
23
26
30
26
28
28
24
22
29
37
26
24
24
28
31
31
29
19
26
38
32
28
31
33
24
28
23
24
25
28
27
28
26
18
24
24
83
30
26
23
37
33
31
29
34
34
29
27
30
31
32
39
34
29
32
42
37
37
37
35
21
34
43
38
43
39
33
29
26
22
32
26
28
29
27
29
27
29
26
24
26
17
25
28
25
25
22
23
28
29
30
30
27
28
26
22
25
25
27
25
26
24
14
30
23
27
33
31
41
41
37
33
28
28
29
26
24
22
27
29
26
24
23
40
38
34
31
32
30
18
27
27
35
29
31
23
23
28
33
37
38
33
24
25
32
33
32
25
36
35
38
30
28
31
41
42
43
39
41
39
38
41
24
33
36
38
39
34
40
42
40
36
41
37
36
35
26
25
24
22
21
33
25
22
24
22
24
27
24
21
27
32
32
37
32
28
31
27
27
31
31
19
33
33
28
25
25
27
28
28
21
26
23
23
17
24
30
36
30
26
23
22
23
29
21
23
23
15
24
31
29
22
22
21
23
22
30
28
30
32
32
28
31
25
30
26
32
18
23
26
23
22
22
24
29
26
26
29
31
22
25
24
24
23
22
21
22
21
25
27
26
28
38
42
23
35
36
39
37
40
37
36
40
35
37
40
45
40
39
39
36
38
36
38
38
37
28
28
32
33
33
29
48
27
23
23
17
21
28
23
29
21
29
30
20
34
38
40
27
27
26
25
25
30
24
33
30
23
26
24
22
21
22
33
39
32
35
36
32
27
29
29
29
29
33
31
30
17
26
38
38
32
38
32
41
42
33
36
33
28
28
29
24
30
30
28
23
26
25
23
28
30
26
25
30
17
33
39
50
34
40
36
34
33
36
32
29
35
36
37
39
35
33
36
22
27
35
34
30
27
30
28
27
27
37
34
31
27
27
36
24
38
38
40
31
27
25
31
30
33
26
27
24
23
30
27
18
26
27
37
34
32
28
31
36
35
33
28
30
29
23
24
39
41
37
40
40
42
39
43
37
34
28
35
34
43
39
25
33
42
41
32
36
27
27
23
24
23
27
15
28
31
37
27
32
34
37
34
34
34
33
35
18
27
28
36
41
44
36
39
42
36
25
40
44
42
34
33
37
39
35
34
29
29
29
26
23
23
24
23
24
23
25
30
29
32
27
28
29
32
28
32
24
27
32
28
32
26
25
22
29
19
32
32
35
31
31
33
27
29
27
29
26
39
36
32
22
22
39
35
28
30
30
27
26
26
30
27
24
16
29
30
33
29
24
35
31
37
42
37
34
38
33
36
34
30
28
28
28
41
36
39
38
44
39
34
37
24
35
40
38
37
46
41
36
39
43
40
46
36
44
37
34
36
47
39
37
34
36
40
38
39
37
39
37
37
40
43
39
39
34
29
35
32
20
34
40
34
29
36
41
45
41
39
40
44
41
38
42
33
37
37
43
38
45
43
44
35
41
38
41
38
24
30
40
48
47
39
38
39
40
41
36
35
27
30
24
21
28
28
27
25
22
24
23
24
24
26
29
34
32
32
29
16
32
18
40
36
31
31
37
32
28
30
27
26
18
30
24
36
38
29
33
32
34
31
29
26
26
25
27
29
27
25
30
30
31
31
39
43
37
37
35
23
32
39
37
42
40
36
39
38
36
35
40
43
46
40
42
32
31
32
29
29
42
40
39
42
40
36
24
29
33
35
27
34
34
30
37
36
33
34
33
30
33
30
27
30
30
29
30
31
25
31
38
38
24
38
43
40
32
32
37
33
31
25
31
28
32
32
32
26
17
23
23
31
43
33
32
41
35
30
31
29
35
29
25
26
26
31
27
24
26
29
26
29
19
34
38
45
40
39
38
40
36
36
35
45
43
40
32
35
37
43
40
44
43
41
39
38
34
30
38
27
34
41
39
30
32
32
27
25
29
31
29
27
15
30
33
29
23
42
38
43
43
38
32
35
36
30
26
25
27
28
23
29
34
31
36
34
35
32
27
31
27
25
15
23
23
33
32
26
34
41
30
29
23
22
22
22
29
35
34
36
56
28
37
41
32
32
27
29
42
31
28
28
31
22
30
33
27
25
27
29
35
32
29
29
27
29
26
31
18
29
37
35
32
40
33
27
24
24
22
25
28
32
34
29
30
33
42
40
37
37
43
35
37
31
38
37
34
23
30
41
35
35
35
33
38
37
41
30
33
35
36
41
40
39
34
36
33
44
44
46
43
40
38
31
31
33
25
28
31
31
30
42
31
19
27
30
33
36
33
29
31
37
35
29
32
29
29
32
25
31
27
25
26
28
26
24
25
21
23
26
26
27
22
14
26
36
32
27
28
33
30
26
34
36
32
31
34
32
29
40
33
31
31
35
39
20
31
36
41
35
35
25
32
40
41
40
41
42
40
38
38
40
38
39
31
38
41
41
41
44
42
42
42
44
41
28
38
44
46
41
40
33
35
34
35
34
29
33
36
29
27
39
34
29
31
17
33
39
39
30
32
29
32
31
29
28
28
33
28
34
34
35
38
32
36
28
35
39
30
31
19
28
34
33
34
31
28
27
27
28
29
25
38
35
32
30
28
34
27
28
28
25
29
25
27
31
22
32
31
37
28
29
26
23
34
28
33
32
31
30
27
29
34
33
25
23
23
33
40
39
45
39
39
34
25
33
39
40
40
39
39
32
28
38
38
35
34
36
30
37
36
34
33
34
37
33
33
35
35
28
26
27
28
39
33
29
17
28
24
25
23
23
20
36
42
37
32
37
32
37
34
32
29
26
27
26
26
27
33
20
31
27
25
24
20
25
22
21
24
30
27
27
31
25
26
23
27
42
33
25
38
39
38
38
34
30
25
27
27
29
26
21
31
27
28
32
28
16
25
24
24
24
30
26
28
28
25
26
30
25
30
26
28
34
28
30
30
30
36
27
32
32
27
22
25
15
25
34
35
37
35
35
30
27
30
27
24
26
22
25
22
26
27
26
33
37
40
37
35
34
40
35
24
35
38
42
37
42
39
39
35
30
33
27
28
34
36
40
37
34
31
31
27
26
25
32
28
34
29
27
27
38
31
29
32
32
32
37
36
41
35
33
22
34
33
36
32
30
30
30
28
22
34
29
27
30
28
31
27
27
30
33
36
29
24
29
36
40
40
39
36
29
33
33
36
34
37
36
33
31
27
28
26
28
29
30
33
33
28
27
26
30
27
29
28
21
24
23
29
33
30
21
32
31
36
30
36
35
32
27
32
39
21
29
19
28
24
26
22
21
24
22
23
25
25
24
24
25
27
24
24
15
22
17
27
34
29
28
29
29
27
32
29
27
22
25
25
28
26
28
32
29
28
29
34
29
16
25
86
28
28
26
28
32
27
27
27
30
34
29
24
25
24
27
24
25
32
25
29
26
14
25
24
23
25
31
44
43
39
39
32
34
50
30
32
28
27
17
25
38
42
40
31
31
35
35
35
31
32
32
28
25
26
25
32
38
33
36
38
31
22
25
26
28
29
28
39
32
30
30
32
35
34
30
28
27
26
23
26
27
24
22
24
23
24
29
28
24
39
39
31
33
39
43
35
23
27
17
30
30
28
26
27
30
25
28
31
28
26
28
33
31
31
34
29
36
37
34
29
40
45
39
27
35
40
46
40
35
39
34
33
35
38
36
34
35
38
39
39
39
39
33
45
38
27
40
44
43
39
37
36
38
38
41
36
41
41
41
40
38
33
33
34
33
31
33
28
26
25
20
26
28
24
29
25
28
30
26
19
26
26
24
21
27
28
24
26
23
27
23
32
28
27
32
33
27
15
25
25
27
25
33
26
25
25
34
28
26
32
25
30
29
29
22
31
14
23
18
29
23
28
27
25
24
44
29
32
27
26
26
26
25
13
23
30
31
27
22
28
27
24
28
23
31
22
31
34
33
26
23
23
28
27
28
32
27
32
27
24
23
32
21
30
35
34
30
30
29
25
23
22
25
26
27
30
29
19
25
15
31
28
27
24
26
25
26
29
24
27
22
24
25
22
24
27
25
14
29
37
29
28
20
29
31
29
33
25
27
31
24
28
27
17
25
27
35
43
39
29
25
24
25
26
22
24
33
30
35
36
31
29
37
44
36
36
30
31
39
32
30
30
29
31
33
28
28
30
26
25
25
14
30
30
28
27
23
25
24
22
21
23
24
29
29
30
30
26
24
22
22
25
27
27
29
23
34
35
27
23
23
29
24
31
29
26
29
23
25
22
27
31
33
30
25
29
32
32
32
30
32
19
26
36
34
24
22
21
27
21
24
27
33
39
40
29
28
37
29
30
39
32
33
31
28
30
27
30
25
24
27
28
22
28
14
25
30
29
30
29
29
29
31
30
31
29
27
26
30
25
14
25
42
42
32
29
27
29
30
33
23
34
28
25
26
25
25
27
25
29
27
24
22
29
25
24
18
27
25
31
28
21
26
27
25
26
32
30
28
38
35
31
25
25
27
24
26
25
15
22
23
28
25
28
22
27
28
26
24
23
23
24
26
29
25
24
13
25
30
24
26
23
28
29
22
27
24
22
24
15
29
13
23
25
29
21
21
30
18
24
27
23
24
28
33
26
25
25
26
23
29
32
31
18
33
24
32
31
27
24
37
31
29
27
29
25
26
30
32
27
30
32
31
27
27
22
28
34
34
30
35
32
29
32
29
16
24
23
23
24
26
24
23
24
32
31
27
26
26
26
24
22
22
23
26
21
26
27
27
30
29
26
24
32
29
22
25
24
27
30
30
28
31
24
23
25
23
22
24
13
25
29
29
23
27
25
25
23
27
29
30
36
32
32
31
37
36
22
37
39
121
36
34
31
26
27
26
30
30
27
30
30
34
31
29
29
29
25
28
27
30
33
35
30
32
28
30
38
32
36
23
35
30
29
28
32
26
22
21
22
23
29
34
29
38
29
35
36
34
37
44
39
43
37
34
50
36
40
36
35
37
37
39
35
22
34
39
36
33
34
34
34
30
40
38
30
31
31
36
33
31
27
36
33
38
36
34
26
26
27
17
32
35
34
41
33
38
32
31
36
30
35
39
29
33
27
21
28
33
38
31
30
31
27
35
30
32
27
25
28
23
23
23
22
22
22
22
23
25
24
22
26
24
27
22
21
29
31
32
29
39
37
28
26
32
30
33
28
37
39
26
39
43
39
37
31
27
28
33
22
29
35
36
34
35
30
29
29
28
27
17
29
27
29
31
36
35
30
27
35
30
30
30
26
26
30
35
36
37
27
35
36
40
37
40
39
35
30
26
28
30
20
24
26
29
30
34
32
32
35
37
30
38
33
33
28
21
40
20
31
28
25
28
26
24
29
19
28
15
25
24
24
21
29
30
27
29
39
37
42
34
38
38
41
38
38
38
43
38
34
31
36
36
21
28
40
43
37
35
36
25
27
28
27
28
28
30
34
32
21
28
36
34
29
31
30
37
36
28
32
30
32
39
34
36
39
44
41
43
38
35
33
19
28
28
25
22
27
26
22
29
31
31
29
29
26
26
26
23
24
17
28
27
24
24
23
23
21
24
31
26
28
25
38
32
34
34
26
28
29
29
24
27
15
23
26
26
28
27
29
33
34
32
27
24
26
33
32
18
33
34
33
32
31
29
36
37
29
35
35
33
35
36
36
34
37
34
35
35
40
37
24
33
40
41
38
33
32
58
34
35
34
33
34
35
29
29
28
23
34
39
37
34
36
40
40
34
36
30
35
36
28
34
32
26
23
25
28
24
25
33
32
30
38
29
32
29
28
24
29
30
31
27
25
30
33
43
37
26
31
31
36
34
36
31
34
32
32
28
27
20
30
29
29
26
21
24
25
26
34
34
35
29
37
39
31
28
41
45
47
41
39
36
32
31
29
28
30
29
27
29
30
25
25
26
27
29
29
26
14
25
28
29
25
24
23
24
31
24
41
37
38
32
32
31
36
34
30
30
31
26
25
27
28
32
37
36
38
32
39
23
41
31
33
36
22
32
22
37
29
29
29
24
28
28
24
30
25
28
27
29
31
37
34
33
39
31
32
30
25
25
16
34
40
38
32
28
27
28
28
29
39
39
32
41
38
40
39
38
36
31
29
16
38
29
35
29
39
39
33
38
38
35
37
29
35
36
26
33
22
30
32
33
32
28
29
29
36
28
31
30
31
27
28
31
36
32
34
30
36
35
22
30
19
29
25
22
25
29
29
29
35
37
34
30
31
31
32
29
28
25
24
21
27
29
26
14
84
34
28
30
31
27
22
24
27
40
39
31
33
26
31
36
43
37
39
34
38
31
24
32
22
38
37
35
39
30
59
35
32
40
37
33
32
35
36
37
36
41
30
28
35
14
25
24
28
27
32
31
29
34
38
39
40
32
30
33
26
24
22
31
24
26
24
24
23
29
28
32
25
22
32
43
39
35
37
33
36
35
35
21
29
36
35
32
26
30
28
29
25
29
27
32
27
25
25
26
29
23
26
24
24
26
36
19
32
32
31
29
30
30
30
30
30
35
36
35
39
38
38
34
40
30
21
28
30
30
31
29
25
25
24
24
27
27
38
36
29
27
26
31
27
30
25
28
25
24
14
22
15
23
20
27
26
29
32
35
30
27
33
37
31
24
31
38
39
38
37
39
35
41
38
37
41
41
44
38
41
34
21
26
20
24
26
27
34
29
23
22
22
17
22
25
23
31
16
25
24
27
22
29
42
34
33
43
39
36
26
38
44
44
40
40
42
37
36
39
34
37
41
32
33
25
36
37
37
42
45
38
36
38
38
35
39
38
37
33
35
33
38
34
36
35
36
39
32
34
22
31
35
38
34
35
41
45
38
41
41
43
41
38
28
31
30
32
22
26
26
22
24
25
26
28
29
27
30
31
33
37
33
18
33
40
44
43
39
38
30
37
37
36
37
47
37
39
38
36
38
39
38
33
34
40
37
22
33
41
44
31
43
39
35
36
35
34
29
36
35
32
35
40
32
38
34
28
27
26
25
26
17
23
24
26
25
14
26
16
21
21
30
26
27
35
39
39
44
44
29
41
44
41
39
41
34
46
35
36
38
33
38
33
31
31
36
34
36
36
33
29
31
26
16
26
23
23
22
23
30
30
28
26
23
26
27
26
34
38
36
36
36
33
22
32
28
30
27
29
26
29
29
28
31
27
34
34
31
28
31
37
33
39
36
40
32
30
37
32
27
15
26
27
25
21
22
25
26
24
24
29
26
23
27
23
28
36
37
23
36
41
40
37
38
35
32
34
31
36
37
33
27
25
28
24
17
32
34
31
29
28
30
26
30
23
27
26
35
27
38
34
35
29
27
30
25
25
14
23
16
26
23
24
22
27
29
29
27
31
38
36
37
38
37
38
37
41
40
19
38
28
40
35
32
35
31
28
28
35
28
25
26
26
31
27
43
35
24
24
28
26
18
25
17
28
24
22
21
24
22
26
25
29
27
35
30
34
28
32
28
25
26
30
33
37
31
35
27
37
31
18
26
27
46
39
38
33
36
35
29
30
27
23
28
34
34
32
37
33
32
27
31
29
19
24
26
31
27
29
30
33
32
28
30
25
23
25
23
22
22
24
23
24
27
25
31
32
27
37
35
35
31
27
27
33
31
32
29
24
37
20
31
31
29
38
35
32
29
33
33
25
26
24
27
26
28
33
38
36
44
38
23
34
34
33
28
31
28
50
26
25
28
26
26
38
29
27
15
23
16
24
22
24
20
25
27
26
28
21
27
27
29
27
33
28
27
31
29
25
27
24
27
21
28
17
24
22
29
27
22
27
23
30
26
26
43
22
26
33
32
30
26
18
33
28
30
25
27
26
29
24
24
22
26
24
25
24
25
22
28
18
28
13
24
23
27
30
25
27
29
30
30
19
30
32
27
29
31
24
31
34
38
37
41
31
39
39
34
31
30
31
41
36
35
29
22
25
35
36
36
31
27
26
24
31
27
34
39
39
34
30
29
31
32
31
32
31
35
33
28
38
33
33
35
37
33
34
35
38
30
27
25
18
25
28
27
34
35
33
31
27
25
30
28
33
37
29
31
29
28
28
27
26
26
28
25
17
24
22
27
24
25
34
32
27
24
27
27
32
25
35
27
32
26
26
23
22
23
28
34
23
25
28
29
24
28
29
30
30
30
35
27
28
27
29
22
34
40
35
29
27
26
24
22
25
34
31
29
30
27
27
26
30
34
29
35
31
18
31
39
36
32
28
24
24
29
26
28
29
37
30
28
27
24
25
27
25
22
32
22
30
35
37
33
27
31
34
35
29
26
24
27
26
28
24
24
26
24
23
22
25
23
25
32
36
27
24
26
25
31
26
26
23
27
22
23
22
23
28
32
33
30
31
27
23
23
14
30
29
31
30
36
33
33
33
37
31
34
32
23
22
23
14
23
25
23
22
20
27
22
24
26
27
26
34
32
31
28
27
30
30
33
21
30
33
30
29
23
27
26
23
25
25
24
29
27
27
34
29
35
21
27
105
35
27
29
33
31
39
24
24
28
27
31
25
35
30
30
27
32
35
30
35
40
35
22
27
15
29
27
28
23
25
26
22
24
22
29
26
36
41
38
36
33
35
29
34
24
29
26
25
25
14
27
25
28
25
24
28
27
24
21
29
25
28
29
26
25
22
25
26
27
17
25
30
31
30
32
34
36
30
26
24
24
29
25
25
26
26
31
30
35
26
33
30
15
25
24
24
25
38
33
32
28
35
28
26
34
34
25
36
24
38
35
31
35
35
29
29
28
27
25
15
24
25
28
32
26
24
23
22
22
27
23
31
25
25
25
27
27
28
30
36
30
45
42
43
40
34
31
29
33
30
31
34
31
21
28
17
36
23
23
29
27
22
28
23
26
22
26
24
14
24
30
28
28
24
33
30
25
34
34
30
31
30
27
26
25
23
23
23
23
25
25
26
34
26
30
23
25
27
25
22
25
28
27
24
29
32
26
26
28
28
30
27
28
27
26
26
20
32
22
33
36
33
31
27
27
27
28
32
23
24
22
25
29
31
36
32
35
30
20
32
34
34
29
41
38
36
37
39
38
34
39
42
38
36
33
34
38
29
26
24
23
22
22
23
22
25
22
25
22
23
28
27
26
31
35
35
29
32
32
36
32
24
33
41
42
40
39
38
43
41
33
35
33
22
31
29
25
27
25
23
22
28
27
28
30
32
33
28
36
29
31
32
30
28
27
25
27
31
32
24
35
24
33
33
29
51
28
28
25
31
33
34
25
29
26
27
35
37
30
33
26
28
27
25
22
24
14
30
25
38
28
27
26
28
32
27
22
25
24
22
22
26
21
22
24
23
27
32
34
31
30
33
36
28
36
33
30
32
35
33
33
31
17
35
32
34
35
36
26
27
30
29
31
32
26
27
30
34
32
38
38
42
37
30
31
19
28
34
26
25
24
24
24
23
33
27
25
23
26
30
27
27
25
24
28
23
29
32
39
32
36
27
26
26
34
43
33
37
31
36
32
37
32
35
31
35
32
24
29
38
39
32
28
28
25
24
26
26
22
24
31
30
29
35
30
28
30
24
31
16
24
15
25
28
26
24
22
28
24
27
24
27
27
30
18
36
33
34
24
26
25
22
26
30
24
25
25
33
27
29
25
22
22
24
29
22
24
24
28
26
24
27
28
26
25
32
28
28
32
34
32
37
32
19
28
27
31
27
32
32
41
40
31
30
36
35
40
33
33
33
30
27
24
34
29
24
24
32
21
22
24
26
35
32
27
25
15
26
17
29
23
28
22
28
26
21
25
14
28
30
30
35
31
26
30
30
30
30
15
26
18
29
37
32
28
36
35
37
33
27
25
25
21
24
22
26
13
23
25
25
25
29
27
28
25
26
39
36
20
33
18
26
30
36
25
29
29
28
38
36
35
29
34
28
24
28
20
28
33
35
36
36
37
34
42
28
36
43
39
37
35
39
34
28
27
28
24
26
23
26
26
22
26
24
26
25
23
24
26
15
31
30
26
29
24
25
25
25
22
25
26
32
27
25
25
29
28
25
24
25
25
29
26
22
29
24
24
22
24
17
27
31
35
24
22
23
25
25
27
25
28
29
25
23
31
30
34
31
30
30
26
24
30
20
27
29
26
25
27
22
21
22
22
23
28
31
30
31
25
23
23
27
29
27
29
32
27
25
25
33
32
28
27
31
30
28
28
25
36
36
33
32
35
19
30
30
27
24
25
23
33
29
23
26
26
22
29
24
24
22
30
27
24
26
23
25
24
30
30
37
30
36
38
35
40
34
34
38
29
27
24
27
30
36
37
35
32
39
23
37
33
29
31
38
30
49
40
34
31
24
32
25
30
32
36
38
33
29
30
31
35
32
39
44
30
36
32
39
28
34
32
22
35
37
33
31
36
34
33
29
30
36
34
28
37
30
29
27
31
35
38
39
33
31
35
32
31
35
31
17
26
24
23
22
21
29
23
26
34
29
26
29
37
31
28
27
25
24
24
29
28
29
22
29
27
36
28
31
23
25
25
29
37
24
31
18
28
30
25
24
26
23
33
40
38
31
37
33
36
34
35
32
32
30
20
26
26
36
39
32
28
28
24
26
24
26
26
26
25
29
30
22
31
20
28
26
28
24
26
29
27
36
22
33
37
38
35
40
40
42
42
38
34
36
31
35
23
27
26
28
33
30
30
23
21
34
28
29
32
24
33
25
26
28
27
22
29
41
41
36
34
31
40
37
29
47
27
27
24
26
21
30
22
25
25
25
21
30
35
33
34
35
33
40
32
30
19
30
20
30
26
29
24
34
26
28
28
25
27
25
27
26
39
31
30
30
34
33
32
22
37
36
40
31
29
35
30
29
33
39
41
36
38
44
43
40
33
38
31
34
28
29
25
31
30
31
32
39
33
36
38
39
37
20
38
37
41
37
42
42
35
45
43
35
28
26
26
22
25
26
26
25
25
25
23
13
23
33
41
42
41
31
29
28
30
28
27
28
31
34
36
28
29
24
35
31
27
24
24
23
25
26
26
25
23
22
21
25
14
23
15
21
23
25
24
31
28
20
26
26
26
23
21
25
22
23
23
23
23
21
23
22
27
36
28
37
35
42
30
35
32
24
32
22
28
25
22
29
35
28
31
24
23
23
24
25
26
27
25
30
30
34
33
37
39
31
21
28
29
31
29
31
30
30
24
29
25
24
22
24
24
25
31
29
22
23
25
24
26
26
25
23
23
24
25
29
26
29
32
31
40
39
39
37
36
34
28
31
29
27
30
30
30
24
27
19
28
25
31
32
28
34
33
33
39
36
33
28
25
27
27
32
33
29
28
31
18
25
27
24
25
25
22
23
26
22
25
24
23
29
32
27
23
23
23
24
26
26
23
25
25
28
16
26
35
28
34
30
39
33
33
30
32
36
36
33
20
32
30
25
26
24
25
32
36
33
31
31
32
29
29
29
29
30
28
26
18
25
25
27
37
32
29
27
25
24
27
21
29
26
25
22
24
25
25
24
23
22
29
29
31
21
29
28
26
34
32
27
26
25
25
23
23
24
25
29
38
38
35
34
36
40
34
34
30
34
23
23
28
26
25
41
38
32
30
33
30
32
28
30
27
28
27
19
27
27
24
36
37
28
29
26
30
25
31
30
30
25
23
21
27
24
23
21
28
39
36
31
29
28
26
30
30
27
29
34
30
35
29
22
32
33
37
30
29
32
25
27
28
26
27
25
14
27
29
30
29
41
35
34
37
39
34
32
40
31
32
33
38
31
34
39
41
36
31
30
28
38
39
34
18
30
16
24
25
29
25
23
25
26
34
30
27
31
35
27
25
26
26
33
28
25
15
27
31
40
40
30
23
24
31
35
31
28
30
23
20
28
26
27
26
33
27
33
25
26
16
25
29
27
31
34
28
32
23
29
29
33
34
33
28
19
26
29
25
26
22
28
25
32
29
33
31
30
32
34
30
30
30
31
27
30
28
31
37
35
35
37
31
32
39
33
30
26
26
23
23
26
23
24
25
26
16
27
23
27
23
22
32
29
24
23
21
29
17
26
13
30
24
27
26
30
27
28
23
27
25
26
28
26
28
25
32
28
19
25
36
25
25
22
28
24
21
24
31
33
29
32
32
30
27
30
29
25
27
21
25
23
23
15
24
25
34
38
28
35
28
32
30
33
28
29
25
24
23
23
22
24
25
25
30
29
26
27
13
24
29
26
23
42
29
24
23
30
19
26
29
25
30
30
32
32
27
25
20
21
14
28
27
25
31
27
25
26
25
25
30
29
34
39
33
26
36
44
49
44
44
44
37
47
43
35
32
33
32
37
32
31
36
31
31
28
33
38
36
39
43
36
21
30
28
27
23
22
22
20
25
22
22
24
32
33
35
31
28
30
29
29
17
26
27
37
36
33
34
37
34
37
34
35
29
29
28
27
28
25
25
27
27
31
33
37
34
38
47
42
39
41
40
42
41
35
34
40
41
26
41
42
44
40
35
40
32
30
29
32
30
40
37
36
33
32
33
32
17
27
16
26
28
29
29
27
28
38
44
37
34
33
16
31
29
25
27
25
23
22
26
22
25
24
45
35
35
30
29
27
27
20
15
24
26
25
23
28
24
26
23
28
27
26
41
32
32
25
28
32
34
31
33
32
34
32
31
40
34
34
28
25
26
25
25
26
23
26
24
25
27
26
23
27
21
33
38
39
31
29
30
24
21
28
27
24
27
29
35
34
32
37
40
44
35
33
33
28
26
18
27
33
26
27
27
27
35
43
44
37
33
33
26
26
23
24
22
22
23
21
25
27
26
29
21
26
25
26
23
24
24
25
29
29
28
24
28
31
29
33
34
40
34
22
34
36
37
33
33
40
35
32
34
27
27
41
44
38
33
17
30
43
41
34
31
28
24
23
27
27
32
27
30
32
27
29
33
23
23
22
23
22
23
22
23
22
24
14
24
41
35
28
25
30
25
25
19
15
28
24
22
23
25
21
24
25
28
36
38
36
33
28
36
30
39
33
32
33
32
35
29
24
36
40
35
30
33
28
31
30
30
31
33
33
31
29
43
24
31
37
33
28
32
29
28
28
26
26
14
22
29
34
31
30
24
26
24
22
22
22
35
31
30
30
32
32
29
24
22
24
23
29
33
33
32
30
28
28
33
32
39
31
38
34
23
34
44
44
42
34
29
35
34
35
32
27
29
25
23
22
26
29
26
22
27
21
28
27
22
30
23
24
31
33
24
33
21
32
34
41
36
35
37
39
30
36
38
38
31
34
30
37
33
38
33
30
31
29
26
26
30
23
36
36
35
29
29
32
33
37
26
26
27
27
24
25
33
37
24
27
22
29
27
29
33
31
33
28
29
30
35
38
22
31
36
41
38
40
43
44
42
36
30
35
38
35
37
35
38
36
40
39
42
37
38
35
36
36
36
32
36
36
22
35
41
49
36
41
32
34
33
36
39
39
40
34
36
38
36
31
32
37
36
36
33
35
39
36
33
35
35
41
32
34
31
27
27
34
32
34
31
38
35
22
30
30
39
31
28
28
32
33
34
31
29
28
27
22
26
24
25
23
27
22
27
26
26
28
25
22
27
25
26
27
23
29
32
36
34
35
24
32
40
42
36
27
28
27
31
33
27
26
26
28
26
22
31
28
27
28
26
28
29
25
23
26
22
23
27
54
27
26
24
33
32
33
32
26
24
28
24
27
27
29
25
25
22
25
16
25
26
40
30
31
23
25
23
24
24
23
23
23
25
33
34
35
33
23
37
34
58
33
35
43
39
37
41
38
37
33
34
30
30
27
25
26
22
22
26
22
23
28
24
23
26
26
27
35
32
30
28
26
26
24
28
27
23
26
23
23
26
14
24
24
28
29
26
31
38
30
34
32
25
31
34
28
30
33
29
37
34
32
34
41
37
44
38
25
40
37
45
34
34
40
38
45
41
46
33
32
31
28
25
28
25
24
22
23
31
23
22
29
28
31
36
34
21
29
27
28
26
30
23
24
22
22
24
23
22
37
34
34
27
26
25
25
18
25
25
17
26
28
28
23
21
24
26
29
23
22
23
22
22
23
24
22
25
22
24
24
28
29
31
28
37
35
38
39
39
36
34
36
39
31
29
27
28
26
26
24
25
32
21
31
30
30
35
26
26
25
28
25
23
26
28
23
29
30
38
33
23
26
30
24
25
23
24
27
21
25
28
16
29
30
31
28
35
27
26
29
32
32
25
24
30
36
36
40
33
36
36
32
39
38
40
31
29
31
36
26
27
28
17
26
30
34
35
32
30
24
27
24
25
24
25
23
22
24
29
29
38
34
33
30
39
33
30
29
29
29
14
24
25
23
30
28
25
27
26
25
24
29
24
23
27
23
23
27
23
30
26
29
27
27
36
28
25
37
36
23
30
25
39
32
35
34
28
17
23
30
28
22
23
32
27
41
34
34
31
34
32
27
28
26
26
20
37
38
39
29
44
42
34
37
33
32
27
25
26
24
25
36
28
32
27
31
31
27
35
36
31
32
29
27
34
23
36
23
36
34
38
38
43
41
30
29
26
23
26
25
24
27
25
23
27
27
25
18
34
36
30
30
30
23
29
27
30
29
17
27
26
26
25
25
22
30
23
26
28
23
24
28
26
25
22
23
30
26
28
24
30
24
22
34
36
35
37
32
30
37
34
37
38
35
35
31
30
35
34
35
34
33
28
32
34
16
27
31
28
28
33
28
34
43
40
38
33
33
33
29
25
28
31
28
22
24
25
22
32
26
25
16
26
30
27
21
23
25
25
20
23
27
26
28
33
30
34
29
32
30
26
24
28
23
24
23
29
36
38
19
27
28
34
25
40
32
28
31
28
21
28
29
30
34
32
38
29
33
29
35
32
33
26
19
31
31
24
23
23
22
21
26
26
24
28
33
22
29
16
25
30
34
28
26
22
22
26
26
22
32
36
38
33
35
42
40
38
34
31
31
36
30
29
29
26
30
33
29
26
31
33
27
15
29
30
33
34
30
29
26
30
26
22
23
24
22
21
27
23
30
31
25
26
21
27
24
21
24
23
28
29
26
28
24
15
23
19
35
34
34
36
33
27
24
24
23
24
25
26
18
28
24
27
34
41
41
36
41
41
40
39
35
37
29
29
22
44
34
36
32
27
31
32
33
32
32
31
39
37
39
33
40
35
20
33
18
37
27
24
27
23
35
31
29
34
37
35
40
37
30
27
30
28
25
28
32
36
28
28
28
31
15
29
38
36
30
26
32
27
25
32
28
30
28
33
33
27
34
33
29
39
40
37
32
33
32
29
28
32
28
24
29
30
40
33
30
29
34
30
22
27
23
25
20
29
37
38
40
40
41
41
37
31
37
31
28
31
26
29
29
26
24
23
23
35
35
28
28
18
28
14
27
29
31
35
29
31
29
32
25
27
41
35
23
30
36
25
24
23
21
25
24
24
30
32
33
30
17
33
37
41
37
34
29
30
27
30
29
32
32
32
31
17
33
36
34
30
31
27
29
29
22
24
24
28
26
23
25
27
29
38
31
28
30
35
35
34
35
21
29
25
25
31
32
30
34
39
38
39
37
30
35
34
30
29
22
25
22
23
24
27
29
32
31
30
30
27
25
25
22
38
31
29
24
22
23
23
27
34
39
34
42
41
39
31
34
30
33
33
30
29
37
49
32
33
17
26
25
24
22
24
24
22
22
26
24
27
24
24
29
31
36
39
37
36
35
34
36
30
33
27
30
27
28
27
23
34
36
30
26
25
30
32
27
31
27
25
26
24
27
27
23
24
35
28
32
28
29
34
32
28
31
18
26
27
28
32
33
38
40
31
27
26
25
24
22
26
24
25
25
24
23
24
22
22
28
24
37
40
37
30
37
34
28
29
29
31
33
26
31
30
22
34
37
36
35
28
23
24
26
22
27
22
26
28
23
24
14
29
36
45
40
38
51
43
35
31
27
31
30
24
24
27
25
27
28
33
30
28
29
32
36
33
31
30
32
32
15
23
27
26
24
26
24
26
26
28
25
23
27
30
25
28
29
34
36
28
37
45
46
40
34
28
29
28
25
24
26
30
25
30
30
28
37
40
31
23
35
23
39
31
35
28
25
24
28
26
22
25
31
31
29
31
32
30
18
28
28
25
22
25
29
28
25
34
32
35
37
33
32
29
32
29
31
27
26
25
25
28
20
26
23
25
28
30
23
30
31
32
35
35
33
36
31
33
36
32
37
43
42
38
37
37
38
23
30
24
32
27
31
32
34
35
32
30
26
30
29
34
23
26
35
31
25
22
22
22
25
33
35
34
32
31
29
30
26
25
23
23
29
28
25
23
13
24
27
30
42
42
38
40
35
33
29
27
23
31
35
30
31
25
30
38
28
24
28
24
26
42
32
21
28
36
36
36
31
31
33
30
32
33
31
28
26
22
29
28
33
40
35
38
32
27
35
32
39
36
31
27
24
27
27
30
24
30
26
36
33
35
27
31
30
28
25
19
28
30
28
26
30
28
28
27
30
33
39
31
30
30
16
25
34
29
33
28
31
34
29
26
30
31
38
36
34
31
31
30
25
40
28
26
26
27
22
30
29
27
31
30
32
27
30
23
24
22
16
18
24
24
26
31
23
28
26
23
29
25
24
25
24
24
26
17
28
14
24
26
28
25
24
28
28
24
29
29
32
32
28
33
32
25
24
28
28
25
28
26
30
17
25
25
108
33
32
32
40
33
29
32
28
24
25
29
27
24
28
35
26
30
26
25
32
32
24
29
26
21
24
24
25
22
23
23
26
37
34
33
27
27
27
20
30
29
26
24
23
21
24
27
23
25
34
34
29
28
36
33
40
31
19
29
32
30
30
30
33
34
38
28
33
26
25
29
25
30
36
30
29
31
16
26
36
38
40
41
38
37
36
33
33
26
26
24
15
26
26
25
21
26
34
32
30
27
22
23
22
22
21
25
21
22
22
13
24
23
23
21
22
23
38
32
29
28
37
34
28
25
32
45
44
39
37
38
40
42
34
29
36
29
36
25
24
26
24
24
24
25
32
35
41
41
43
38
27
35
38
36
34
34
39
33
32
37
41
41
27
32
33
27
32
35
30
32
36
31
22
34
24
34
37
34
36
33
37
32
34
34
22
31
31
36
37
32
30
28
26
26
24
28
24
29
31
26
27
31
28
20
27
37
33
30
27
28
35
29
25
24
25
23
27
24
24
23
24
30
32
21
30
38
30
28
32
27
28
25
23
33
28
29
27
16
25
41
42
29
29
25
30
26
26
27
28
28
25
29
27
27
15
23
14
38
36
34
30
28
30
28
26
25
14
22
24
26
27
24
23
23
23
25
21
24
25
22
22
27
24
18
20
25
28
32
32
31
31
31
26
37
35
34
34
25
26
28
16
25
35
33
27
23
24
22
22
25
31
30
16
26
30
27
21
21
23
30
37
40
39
37
34
28
33
40
37
36
29
28
26
26
30
34
26
23
18
28
23
24
21
25
34
34
31
29
27
25
24
24
24
22
25
24
27
29
24
28
24
22
29
27
23
17
26
27
24
27
21
23
23
22
24
25
24
22
24
25
30
27
33
38
36
35
33
39
35
35
29
29
26
26
24
15
25
34
28
29
30
26
21
22
28
23
25
29
24
28
32
22
31
25
21
26
36
38
31
27
25
24
23
26
26
25
26
26
23
29
23
24
27
28
27
15
22
35
27
31
28
33
33
35
31
38
36
22
29
33
38
35
36
28
28
36
31
23
25
26
23
25
24
28
25
25
30
23
17
23
30
26
26
21
27
32
31
30
23
26
29
26
31
28
27
26
26
24
22
26
25
22
27
23
27
30
31
25
23
24
23
27
30
29
23
24
30
24
23
25
14
28
23
27
27
23
24
25
34
28
28
24
24
22
22
22
28
26
34
32
32
36
34
38
36
39
33
38
31
32
33
28
29
25
29
15
31
27
32
31
30
27
28
28
24
26
31
33
32
32
35
26
27
26
28
27
32
30
36
35
26
33
39
40
30
30
36
38
34
34
30
33
33
41
43
38
41
39
38
37
39
42
37
33
27
34
29
23
28
30
32
29
25
28
22
27
28
33
25
14
30
85
31
27
23
37
25
27
30
30
28
18
14
22
23
24
22
22
29
30
24
24
26
26
24
23
23
24
23
25
23
29
29
24
29
34
28
26
25
31
32
31
30
27
27
26
25
16
28
32
30
31
29
25
22
25
30
33
28
28
25
26
22
27
14
27
14
27
23
22
27
34
23
24
22
23
31
29
28
29
24
24
32
26
19
24
13
25
31
34
33
31
36
34
29
28
30
29
26
25
28
27
29
29
17
27
29
28
22
24
20
26
29
28
28
27
26
18
24
28
26
29
29
32
31
29
32
32
33
29
31
27
25
28
29
23
26
27
26
30
27
25
22
22
23
26
25
24
27
27
29
17
25
25
30
26
22
22
31
25
26
25
23
26
25
34
29
27
26
29
26
25
27
25
26
33
38
32
23
28
32
28
25
23
26
23
26
33
26
24
30
25
26
25
23
25
31
29
36
32
36
33
32
28
19
26
24
27
28
34
37
34
30
37
36
35
38
37
41
34
25
34
37
42
37
39
32
32
40
39
37
38
35
26
25
22
23
22
22
23
34
39
29
16
29
39
38
32
28
27
28
27
31
26
25
23
24
28
26
27
27
30
32
26
26
23
29
25
25
24
27
14
25
20
22
22
24
20
22
28
23
29
25
27
28
26
25
23
16
25
32
27
26
23
23
22
30
31
24
35
30
32
29
27
25
31
25
26
24
24
14
25
24
24
27
22
24
29
34
31
26
15
28
31
25
23
24
27
26
27
28
23
26
14
24
27
24
26
23
25
22
24
22
24
21
25
23
28
25
26
29
25
19
26
28
27
27
32
30
31
25
32
25
26
21
25
29
31
34
22
27
26
28
30
26
22
22
23
24
21
24
27
29
26
29
27
38
35
41
33
22
33
40
40
38
38
32
37
36
36
37
35
33
37
40
38
34
37
28
21
25
16
26
21
25
22
23
26
22
25
23
23
27
25
32
32
24
32
26
24
26
26
24
18
25
16
21
25
25
27
28
31
33
23
22
31
25
30
27
27
26
31
41
32
35
29
22
36
35
34
29
30
23
22
25
31
31
29
29
16
25
26
31
28
33
38
39
34
32
28
30
28
26
26
29
29
24
26
24
21
25
38
32
32
29
25
26
23
26
28
28
28
24
31
30
27
31
31
33
28
31
27
25
25
22
24
14
27
28
26
31
30
32
31
24
32
33
32
32
26
33
27
24
25
25
25
24
26
22
26
25
24
23
28
20
27
24
25
23
26
17
24
25
28
22
22
27
24
28
24
24
22
22
27
30
25
16
23
24
28
29
25
23
27
23
26
29
28
25
25
24
25
28
32
27
14
26
28
28
23
24
26
25
23
24
25
26
23
22
22
22
22
24
26
33
27
23
24
23
23
21
24
27
24
25
22
23
20
25
26
24
36
34
32
28
31
27
24
26
29
25
15
23
31
32
32
25
23
26
31
29
32
28
32
32
32
32
31
31
33
38
34
39
41
44
33
26
30
30
29
25
22
25
25
21
24
90
28
43
38
43
35
37
32
35
33
28
26
24
25
17
30
32
39
42
39
38
30
29
24
26
25
25
31
28
24
23
27
25
27
33
26
16
24
29
27
28
22
23
26
24
21
22
37
27
24
26
31
34
33
17
30
32
26
24
23
22
22
25
29
23
22
27
22
27
27
31
39
37
40
36
35
33
28
27
29
29
31
31
33
30
39
37
36
32
20
31
26
24
24
28
29
35
30
27
35
25
38
33
29
28
25
27
34
34
33
31
20
29
36
30
33
30
33
32
36
29
31
27
26
13
24
28
35
34
34
34
37
45
43
43
40
39
38
37
37
35
30
25
32
33
30
33
30
30
25
27
23
24
24
23
31
30
30
27
31
30
25
37
34
31
32
34
37
31
33
22
33
40
40
29
30
24
33
31
29
27
27
26
29
32
27
14
29
28
26
27
32
28
26
30
31
31
28
31
25
26
25
14
21
25
25
22
31
29
22
25
24
27
36
35
35
34
34
29
31
31
42
40
32
32
33
39
37
36
34
29
39
30
29
32
30
25
27
30
22
30
18
34
38
32
35
35
34
25
32
28
23
24
28
28
24
26
27
29
35
37
40
34
24
31
34
40
31
30
26
24
32
33
38
31
25
32
34
34
24
37
41
36
32
35
30
29
26
34
30
35
34
33
33
36
34
28
26
32
30
25
32
17
30
37
30
36
28
28
25
26
27
27
27
34
41
34
38
36
44
39
40
37
33
37
26
36
36
36
38
37
37
37
37
35
35
33
30
27
27
30
25
29
29
25
27
23
28
33
25
29
28
20
26
24
26
28
28
23
32
26
30
24
17
27
29
27
23
26
26
28
28
25
29
39
39
31
33
28
23
29
27
30
18
34
43
43
42
35
41
41
39
40
36
32
37
37
30
16
27
20
25
22
22
89
95
26
18
17
17
16
17
18
16
106
18
20
30
16
32
18
28
18
30
18
33
19
29
17
27
32
30
18
23
16
17
19
18
17
17
17
17
16
15
16
18
15
14
16
17
19
16
16
16
17
17
28
16
18
29
16
28
17
29
17
26
18
27
16
17
19
18
17
16
29
17
17
29
15
27
17
30
15
28
16
30
17
28
18
29
17
29
17
30
17
19
18
16
17
17
17
19
18
17
17
17
17
17
17
17
22
15
15
16
14
17
16
16
27
21
16
28
16
29
17
29
15
28
14
26
17
20
17
16
28
17
17
28
17
26
15
26
17
28
17
30
17
28
17
26
17
27
17
27
17
27
18
18
16
16
15
28
16
16
27
17
27
18
28
18
18
16
17
14
17
17
18
16
17
17
17
29
16
17
31
18
27
16
20
14
31
19
27
17
28
17
29
16
17
16
17
16
16
30
17
16
27
19
28
17
30
18
27
16
26
18
26
15
27
17
26
17
30
17
19
18
17
16
17
15
18
16
16
16
27
16
18
28
16
27
16
27
17
26
16
30
19
27
17
28
18
29
18
16
17
17
16
15
32
19
18
28
20
27
18
27
16
40
17
27
18
29
17
27
17
28
16
20
16
16
28
16
17
28
18
31
17
27
17
28
18
27
16
28
18
15
14
29
15
15
26
16
29
17
31
16
28
16
29
17
32
17
29
17
15
18
16
30
15
17
25
16
27
22
32
17
26
18
29
18
27
17
28
17
16
18
16
18
16
30
18
16
27
16
27
18
29
17
26
17
27
17
27
18
27
19
29
16
27
17
30
19
20
17
17
16
17
16
17
17
19
15
17
17
17
17
17
17
17
18
17
17
19
17
17
17
16
18
29
17
18
27
17
31
19
30
17
27
17
28
17
19
18
16
16
17
32
21
17
20
16
26
17
31
17
26
16
26
15
20
16
16
14
17
20
15
14
27
16
32
17
27
17
28
17
30
14
26
16
28
18
25
21
17
17
16
29
16
16
28
17
26
17
27
16
30
18
27
16
27
16
31
19
27
17
26
17
27
20
20
17
17
17
27
14
15
29
16
27
16
28
16
29
15
29
17
19
15
17
16
17
17
16
29
17
16
27
17
27
17
27
18
28
17
16
17
17
29
16
16
29
17
29
18
28
17
27
18
30
18
29
18
28
16
30
19
27
18
17
18
17
18
20
16
28
17
17
28
18
28
17
28
17
27
18
29
17
27
17
26
16
29
16
27
17
28
18
18
16
16
15
15
15
16
25
16
16
27
17
27
16
30
18
30
16
27
17
27
17
27
16
29
17
28
16
30
17
17
16
16
15
17
14
29
18
16
26
17
26
16
31
17
27
16
28
17
31
19
27
17
17
18
17
16
16
18
28
17
16
28
16
28
17
27
16
28
16
26
16
31
17
27
17
28
18
28
18
19
15
17
18
17
17
18
17
16
16
15
16
16
16
15
17
17
16
17
16
16
17
15
16
17
30
17
17
28
17
26
19
28
17
30
17
28
17
22
17
17
17
15
16
15
18
19
18
19
28
17
18
27
17
29
17
18
15
16
17
29
15
18
29
16
27
17
28
19
28
17
18
15
18
27
16
16
26
16
27
16
29
17
29
18
29
17
26
17
26
20
27
17
25
17
26
16
17
16
18
19
16
28
17
17
28
18
26
16
28
17
26
19
27
17
26
16
31
20
18
18
16
18
17
27
17
18
28
16
30
18
29
18
28
16
28
16
17
15
17
16
18
16
28
17
17
27
15
27
16
28
17
27
17
20
17
16
16
17
15
17
16
17
17
17
18
17
17
16
15
14
19
14
16
17
28
16
15
30
15
28
18
20
17
17
17
19
16
18
16
16
16
32
18
19
28
17
26
15
24
18
26
17
26
16
29
20
27
15
16
16
17
17
17
19
16
17
17
15
16
14
16
16
15
16
28
16
16
27
19
39
103
30
16
28
16
28
18
31
16
27
17
27
15
31
18
28
17
19
16
15
16
15
27
16
17
28
19
29
18
28
18
28
20
19
16
16
27
16
16
31
17
27
19
28
17
31
17
26
17
27
16
27
17
28
17
20
16
17
19
17
16
16
17
17
16
15
16
17
17
17
16
17
17
26
18
16
28
17
26
18
32
19
27
16
27
16
30
19
30
17
27
18
16
20
19
17
17
28
16
19
32
17
28
17
28
16
29
18
20
16
18
15
16
19
16
15
16
28
17
16
29
17
27
18
28
17
29
17
27
17
17
28
17
29
18
17
17
16
15
27
16
20
27
16
28
17
27
20
28
17
28
15
25
17
30
18
18
16
16
16
20
20
17
16
16
15
28
17
16
28
16
27
17
26
18
27
18
19
17
16
16
16
16
15
17
16
17
15
16
14
16
17
16
14
14
17
17
30
16
17
27
15
26
19
21
17
17
17
17
17
17
16
18
16
17
19
28
17
16
28
17
29
19
29
19
27
16
34
19
28
18
27
16
32
19
28
19
20
17
19
16
16
18
18
16
17
17
17
15
17
17
15
16
28
18
17
27
16
28
17
26
17
28
18
28
17
26
17
28
17
26
15
27
16
29
17
15
17
16
17
29
16
17
28
18
27
17
27
20
17
15
16
17
15
16
29
17
18
27
18
25
19
22
17
17
16
16
17
17
17
17
17
16
17
17
27
16
19
25
18
27
18
17
19
18
26
17
16
28
18
30
17
28
18
17
15
17
16
18
17
28
17
16
28
18
27
18
28
17
19
16
18
18
16
16
16
18
16
16
16
16
18
17
13
16
15
16
15
15
15
17
15
17
16
17
29
18
18
27
17
28
17
30
18
27
17
18
28
18
20
17
16
17
17
16
17
16
17
16
19
14
17
17
15
16
18
17
16
17
16
16
19
16
28
18
17
29
18
27
16
28
17
18
14
16
17
16
16
16
16
17
17
17
16
17
28
16
16
28
17
27
17
21
17
29
19
29
17
29
18
24
17
16
16
25
15
16
26
16
27
16
28
16
27
16
27
18
27
18
18
17
16
17
16
15
17
28
17
17
28
16
28
18
27
16
19
18
17
17
17
16
18
28
19
18
27
17
28
17
27
17
19
16
16
14
17
18
18
15
17
16
16
16
17
17
16
17
16
17
17
16
17
15
16
16
32
20
17
27
17
28
15
19
17
17
24
16
16
28
17
29
18
27
17
16
17
18
15
28
16
16
26
17
28
16
28
17
105
17
17
25
18
17
31
17
27
19
18
18
17
18
16
18
17
15
17
15
17
14
17
18
16
17
17
18
17
16
18
16
17
17
17
15
27
18
15
28
16
28
17
30
17
27
17
28
17
18
18
19
17
16
16
17
17
16
19
17
17
18
16
17
16
17
15
18
27
16
16
26
18
28
18
28
16
17
18
17
18
18
25
13
18
27
17
30
17
28
16
29
17
27
21
26
14
27
17
27
16
31
17
26
18
19
16
16
16
20
19
17
16
17
17
18
17
19
16
17
16
17
17
17
17
18
17
16
15
23
17
18
30
17
28
17
30
16
29
17
29
18
18
16
15
14
16
18
16
28
17
17
26
15
29
16
28
17
28
15
31
17
27
17
28
16
31
16
29
18
20
17
21
16
17
16
18
16
15
17
19
29
17
17
29
17
27
17
28
17
27
16
28
17
18
28
17
27
16
28
17
17
17
26
18
17
28
17
29
16
28
16
28
17
17
16
17
15
16
16
27
15
17
28
16
27
16
27
18
26
17
27
16
28
17
29
17
26
16
27
17
17
18
16
17
17
17
27
16
16
27
17
28
16
29
17
30
17
28
17
28
17
29
17
29
19
30
17
19
17
17
28
17
17
29
16
32
16
27
16
27
17
31
18
27
18
28
17
33
16
27
15
28
18
24
16
17
27
16
16
27
18
29
17
29
17
30
17
26
18
18
17
16
20
17
17
16
18
17
29
16
17
28
15
27
16
29
17
27
16
26
17
29
18
19
17
17
17
16
14
16
19
14
18
16
16
18
16
14
18
18
18
16
29
18
16
31
18
29
17
27
15
31
19
28
18
26
16
29
17
26
17
37
17
18
17
15
15
17
15
17
25
17
16
29
16
27
18
26
17
25
16
28
15
28
17
28
17
28
17
26
13
28
18
19
16
17
16
15
17
16
16
18
17
17
15
16
17
17
16
31
18
15
28
18
29
17
30
18
26
17
26
16
28
21
21
16
14
15
14
15
27
16
18
31
17
27
15
27
17
17
14
13
12
15
14
16
16
18
15
16
17
15
16
17
16
15
16
13
16
24
18
17
28
18
29
17
28
18
19
17
17
16
16
16
17
16
15
18
18
16
17
16
17
18
17
16
18
16
17
15
17
17
16
31
18
16
26
16
28
17
31
18
27
17
20
17
20
18
17
15
16
15
15
17
16
28
16
17
28
16
29
19
28
17
30
16
27
16
28
17
27
15
28
18
17
16
15
15
14
29
16
16
27
17
28
18
29
16
28
20
27
16
29
17
28
18
21
16
16
17
17
17
17
15
17
20
17
17
28
16
37
17
29
18
28
16
27
16
29
16
29
18
30
19
29
17
20
16
17
25
18
17
26
16
27
17
28
18
30
18
28
16
27
17
28
17
20
17
16
17
29
16
16
27
16
27
21
29
18
27
17
28
20
29
17
29
18
29
18
29
16
19
16
17
16
17
19
15
29
18
16
28
19
28
18
26
15
28
17
28
17
28
16
27
17
31
18
19
17
17
17
16
17
18
27
17
17
28
17
29
17
26
16
25
16
28
17
29
19
29
16
31
17
26
17
19
17
16
18
17
17
15
17
17
17
16
19
20
17
17
18
17
17
14
18
18
28
15
17
29
17
29
16
28
17
26
18
19
17
17
18
25
18
17
28
17
28
18
26
16
26
14
27
16
28
15
30
17
28
19
20
18
15
26
16
17
28
18
25
17
30
17
26
17
28
16
28
17
27
21
18
17
15
17
17
29
19
17
27
18
27
17
28
19
31
17
28
17
18
16
16
17
17
22
18
17
32
19
27
15
28
19
30
17
27
17
28
16
26
16
25
15
27
17
27
18
20
16
17
17
16
17
29
18
16
44
16
27
16
31
16
28
17
26
17
30
17
28
17
28
17
34
19
21
18
17
17
16
23
17
18
17
16
15
18
17
18
17
17
15
17
15
15
19
16
18
16
16
29
19
18
28
16
30
17
28
17
29
18
28
17
28
20
18
16
17
16
16
17
15
30
17
17
26
17
25
19
28
17
27
14
27
17
27
17
17
16
14
15
17
20
18
17
16
14
18
17
18
17
19
17
28
17
17
29
18
29
17
28
17
29
18
27
15
26
17
27
16
29
17
27
17
16
16
16
16
27
17
17
27
15
28
17
19
16
28
17
17
27
16
31
18
28
18
27
17
30
19
27
18
28
18
20
18
16
15
16
17
28
16
19
28
17
29
17
27
17
32
19
27
17
27
17
29
19
30
19
20
17
16
28
17
16
29
17
28
17
27
18
28
17
20
16
29
18
29
17
30
16
27
15
19
14
17
18
16
16
19
17
15
13
29
16
16
28
17
29
17
19
16
17
17
31
17
17
27
16
28
19
31
17
29
16
27
21
28
18
30
17
27
17
20
16
18
16
17
16
15
14
17
17
17
17
17
16
17
21
27
15
17
29
15
29
16
25
14
26
15
26
18
27
16
28
17
27
16
17
14
14
16
28
15
17
31
17
28
17
27
17
30
17
28
16
27
15
30
16
27
16
27
16
28
19
23
18
17
17
18
29
16
18
28
16
28
18
31
18
30
17
27
18
25
19
28
19
18
18
18
18
16
15
17
18
18
17
18
16
15
18
17
17
16
17
16
16
15
18
18
28
17
17
26
16
30
18
27
17
27
18
20
17
18
17
16
17
17
28
17
16
29
17
28
17
27
18
30
19
18
18
17
18
30
18
16
28
17
27
20
26
16
28
17
27
16
31
16
15
16
16
17
17
17
28
15
16
28
18
31
17
29
17
28
17
18
17
17
22
17
18
30
17
30
18
25
18
18
17
17
18
16
15
26
16
16
27
17
30
17
27
18
25
20
19
16
16
16
26
15
16
30
18
41
17
29
17
29
17
16
18
17
16
19
26
18
16
26
13
26
17
28
17
28
16
27
18
26
16
18
15
15
29
16
17
28
17
28
17
27
19
29
15
28
17
18
17
21
18
17
17
17
16
17
17
16
17
15
17
18
15
18
17
17
18
17
29
18
17
28
20
29
17
29
17
28
17
29
17
28
17
29
18
20
15
17
18
17
16
17
16
17
16
16
17
15
17
17
18
18
15
19
16
16
15
15
17
16
17
16
28
16
17
29
19
26
16
26
16
29
17
27
17
26
21
29
17
28
18
27
22
29
18
16
17
16
16
18
17
16
17
16
17
15
17
28
16
17
27
15
26
18
28
18
28
17
28
18
29
16
28
16
26
18
26
17
19
18
16
27
17
18
28
16
26
16
27
17
26
16
26
18
19
16
17
18
17
17
17
16
17
16
16
25
20
17
29
17
31
17
33
20
30
18
29
17
30
19
20
19
17
16
17
16
18
17
17
17
17
17
16
18
16
30
17
17
27
18
28
17
18
17
15
13
18
17
17
17
17
16
17
31
17
17
27
17
27
17
19
18
18
14
18
16
27
20
17
29
18
28
17
17
21
29
18
16
28
17
28
20
21
18
16
16
16
18
31
20
17
29
17
27
16
29
17
20
18
17
17
18
18
17
18
15
17
16
17
16
16
18
27
16
16
28
17
28
16
29
14
26
15
25
15
30
17
31
17
20
17
17
19
16
18
16
16
18
16
17
17
18
16
16
16
15
16
16
14
17
30
17
17
28
16
28
20
29
17
27
16
27
19
31
17
27
16
27
16
31
18
26
107
19
18
16
27
18
19
29
16
27
15
26
17
29
18
30
16
28
17
18
16
18
17
17
16
17
16
16
16
17
15
17
16
17
17
17
20
17
18
28
17
18
25
16
27
17
27
16
28
17
28
15
19
16
17
18
17
16
20
17
16
18
17
18
17
16
16
17
17
16
16
16
16
17
16
28
15
15
27
18
27
18
28
17
27
16
18
16
15
16
19
15
17
17
14
16
19
18
16
20
17
26
17
18
30
18
29
18
27
16
27
15
18
17
16
26
16
15
28
17
27
15
25
17
32
18
28
18
17
17
16
16
19
17
17
14
17
18
17
17
17
17
16
18
17
17
18
17
17
15
17
16
17
16
15
29
17
17
28
18
27
17
29
17
28
17
27
16
29
16
29
19
21
16
16
16
16
16
16
30
19
18
29
17
27
16
30
16
26
17
27
16
18
16
18
16
17
17
30
16
16
29
22
25
16
26
16
22
17
30
18
18
16
15
16
16
18
27
17
17
29
16
30
18
28
16
27
14
26
17
27
16
26
14
28
17
27
16
20
16
16
26
17
17
27
19
29
17
18
17
15
18
31
18
18
28
16
27
18
27
18
28
14
26
16
29
19
27
13
28
17
28
20
30
17
19
17
15
18
16
33
18
17
28
18
27
18
29
17
26
16
19
17
19
16
16
15
17
17
17
17
19
17
26
16
17
28
16
28
18
27
18
27
18
19
16
18
28
16
18
28
17
26
17
28
17
28
17
27
17
30
17
19
16
15
16
16
15
27
16
16
29
19
28
17
29
15
27
17
29
19
30
17
27
17
19
16
17
17
16
16
28
16
16
28
17
27
16
27
19
19
17
15
14
14
16
27
14
16
28
16
27
16
30
16
29
16
27
17
27
17
28
19
19
17
16
16
27
16
16
29
17
26
17
24
16
26
14
29
17
18
17
17
17
14
16
18
16
15
17
17
16
17
19
19
17
18
17
15
16
17
30
15
18
27
18
29
17
26
17
29
18
29
16
27
17
27
19
27
20
19
17
15
16
17
28
17
16
27
15
28
18
18
15
16
27
17
17
28
17
29
18
29
16
27
18
28
19
18
16
20
17
14
17
16
18
29
15
18
29
17
28
17
26
18
31
19
30
17
27
19
20
17
17
17
20
16
16
16
17
16
17
18
17
15
15
23
17
17
27
18
27
16
29
17
27
17
27
16
27
17
27
16
27
16
28
17
17
15
14
16
18
29
16
19
29
15
27
18
28
16
29
14
28
15
27
16
33
18
27
18
27
17
24
17
17
17
28
17
15
27
13
26
18
27
17
26
17
28
17
28
18
26
18
17
19
29
14
16
28
16
27
16
27
17
29
17
28
17
20
18
17
27
17
19
28
19
27
16
27
17
28
17
31
16
28
17
28
17
28
18
29
16
17
16
18
16
31
18
17
29
17
29
16
27
21
27
18
30
17
28
17
27
16
27
17
30
107
19
19
18
18
17
17
27
17
18
27
16
27
16
27
17
26
17
26
17
25
16
26
16
16
17
19
18
18
15
27
16
16
28
15
31
18
29
17
28
17
28
17
27
17
27
17
18
17
17
22
17
18
17
18
17
17
17
19
19
14
16
28
16
17
27
16
26
18
26
17
27
18
30
16
30
16
27
18
28
19
28
17
28
18
20
17
16
28
17
17
29
15
27
18
30
17
27
16
26
16
29
19
31
18
28
17
28
17
21
16
16
14
27
16
16
25
13
24
21
27
16
28
17
26
15
27
18
20
17
17
16
16
20
17
29
16
16
28
17
27
17
25
13
24
15
31
18
29
18
26
16
14
17
28
16
16
27
17
27
17
25
18
25
17
27
17
19
17
15
16
28
17
16
26
20
29
17
28
17
27
20
29
18
17
17
17
17
17
30
16
17
30
17
29
17
27
19
29
18
20
16
16
17
22
29
16
17
27
17
29
18
17
18
17
15
30
16
16
27
15
28
18
26
17
27
18
17
16
16
16
17
16
28
15
17
30
17
27
17
27
15
26
19
27
18
27
16
27
17
29
19
18
17
17
17
20
17
18
16
18
17
16
17
18
19
17
16
18
17
17
16
18
19
17
18
28
17
17
27
15
27
16
29
17
19
15
17
15
16
29
17
16
27
16
28
17
31
19
28
20
30
18
29
18
27
17
28
18
19
18
16
17
16
16
17
27
17
16
28
16
29
15
26
18
27
16
26
17
29
17
27
17
26
18
29
17
28
16
15
17
28
16
20
29
16
28
17
28
17
33
17
19
17
14
27
17
18
30
17
26
18
27
16
31
18
28
16
24
18
29
16
33
17
27
17
18
16
15
29
18
17
32
17
29
17
30
18
28
17
25
16
30
17
26
17
18
17
17
16
17
16
27
17
16
27
19
29
18
28
17
29
18
29
17
27
17
28
19
25
16
29
18
20
18
19
16
14
14
13
28
17
17
30
19
28
16
27
17
24
16
22
17
16
17
16
16
29
17
17
27
17
27
17
30
16
28
19
17
17
17
16
17
28
17
15
28
16
26
17
28
16
28
17
27
16
26
17
28
14
17
16
30
17
15
29
17
28
19
28
17
27
16
27
16
30
18
29
18
26
17
17
17
28
18
17
28
15
21
21
31
15
30
16
29
18
28
17
27
18
28
19
29
18
17
17
16
17
17
18
32
17
17
27
17
27
18
29
17
28
17
28
17
28
19
27
18
28
18
29
17
29
16
16
18
18
15
17
16
17
16
16
17
17
16
16
17
18
17
31
18
17
28
17
28
23
20
16
17
15
18
17
15
22
17
18
17
16
17
15
27
20
16
27
16
28
14
29
17
24
16
28
15
28
17
29
17
27
16
26
16
16
16
17
16
29
17
18
29
18
28
16
27
19
28
17
28
17
28
18
28
18
27
15
18
17
17
19
17
27
17
17
27
16
31
17
28
15
25
17
21
18
17
29
17
16
28
14
13
24
18
27
17
29
18
26
17
29
18
28
18
27
17
28
17
15
16
17
15
15
27
17
17
27
17
28
16
26
15
28
16
32
17
27
18
18
18
17
29
16
16
28
17
27
17
28
17
27
17
27
17
30
17
17
16
18
26
22
17
28
17
29
17
33
18
18
17
16
16
31
18
18
27
16
28
16
29
18
28
16
29
17
28
16
27
18
27
17
19
17
17
16
18
18
16
18
16
16
17
14
16
18
13
16
28
18
14
27
20
28
16
28
16
35
19
28
19
26
18
28
17
25
19
28
17
20
18
17
17
17
19
16
29
17
16
28
17
29
17
26
17
28
17
28
18
29
16
26
18
21
17
17
16
17
16
16
17
16
16
17
16
16
17
16
15
16
15
16
16
16
18
17
17
16
15
26
17
18
26
17
26
15
26
15
28
16
26
14
18
17
15
18
13
15
14
26
15
14
28
18
26
17
25
18
25
20
27
16
27
17
17
19
16
16
16
29
17
18
33
16
25
16
26
16
28
16
28
17
27
16
30
17
20
16
17
16
17
16
18
15
15
16
14
16
16
18
18
16
16
16
16
17
18
16
17
16
16
15
27
17
16
29
16
25
16
28
16
31
18
27
17
27
16
30
19
29
17
28
17
17
18
15
15
15
17
19
27
15
16
27
15
26
16
24
19
16
15
17
25
13
18
27
17
27
18
27
16
29
18
29
17
28
17
34
17
18
17
18
28
17
17
28
21
28
100
31
17
29
18
27
17
27
16
20
15
17
18
17
16
16
18
30
17
17
29
17
27
16
24
17
27
16
26
15
26
17
28
18
17
17
18
15
30
18
18
27
16
26
15
29
17
26
17
29
16
28
18
26
18
29
16
28
18
30
19
18
17
17
17
17
16
15
27
17
15
30
17
29
17
28
20
29
17
27
20
20
16
18
17
15
13
28
17
16
32
19
28
17
28
16
28
18
28
19
27
17
30
19
20
17
15
16
17
16
15
28
16
19
28
16
27
17
15
18
27
18
17
28
16
26
18
28
18
29
18
19
17
16
15
19
21
17
16
17
16
17
14
20
18
18
18
15
15
16
16
19
17
17
27
16
15
28
17
31
18
28
17
28
17
18
24
18
16
16
18
30
17
16
28
17
27
16
29
18
21
18
16
18
17
14
14
16
16
15
17
20
17
18
16
15
16
15
17
16
17
17
18
17
14
15
18
24
16
18
27
14
28
17
29
16
27
17
27
18
28
19
29
17
28
18
27
16
19
18
16
27
17
17
28
16
32
19
27
16
34
17
28
23
28
16
28
16
28
19
21
17
16
17
17
15
16
17
18
17
18
18
18
18
16
17
18
17
18
18
17
16
17
17
16
17
27
16
16
28
16
31
16
28
16
23
17
24
19
24
17
27
18
18
16
20
16
14
27
16
18
26
16
28
17
18
16
17
17
17
17
16
28
18
17
27
18
31
15
28
15
26
16
31
17
25
18
29
17
29
16
17
16
15
17
28
16
18
30
16
28
18
29
17
27
15
26
16
27
16
29
16
29
17
29
17
26
16
19
16
15
17
18
14
14
17
16
16
16
15
18
20
16
16
17
16
16
16
16
16
18
16
15
29
16
18
30
18
26
17
28
17
26
17
19
18
17
17
29
18
17
31
16
27
17
27
15
25
16
29
18
29
17
26
17
26
17
21
18
17
16
18
17
17
16
16
18
17
17
17
15
16
13
17
17
16
15
17
22
17
18
28
16
28
18
29
18
28
16
27
18
26
17
29
19
31
18
29
18
18
17
16
17
16
18
16
28
17
18
29
17
35
19
27
17
29
17
29
17
27
16
18
16
28
18
18
27
16
26
17
27
18
27
18
25
20
17
15
16
14
17
16
17
15
16
17
18
17
16
16
17
18
15
17
16
18
15
19
28
15
16
27
18
30
17
27
17
26
19
32
18
28
18
29
19
20
16
18
16
17
17
17
17
16
22
17
15
14
13
17
16
14
14
16
16
16
26
16
14
25
16
16
27
16
24
14
29
15
14
17
16
14
28
16
16
26
15
25
17
17
17
16
15
29
16
15
31
19
28
14
18
16
15
17
14
25
15
15
29
16
31
16
26
17
28
17
28
17
17
17
16
16
13
24
16
16
29
17
26
17
15
18
16
17
17
27
17
17
28
17
28
17
29
16
26
17
27
17
19
17
15
18
17
17
18
17
17
15
16
16
16
17
17
17
17
17
102
16
15
27
17
28
17
27
16
28
17
32
19
28
19
19
17
17
17
16
17
18
27
16
17
29
17
25
14
26
17
26
17
28
17
27
17
28
18
29
14
41
16
24
16
15
17
17
17
17
16
15
18
17
19
17
17
17
17
16
17
15
27
16
17
27
16
28
17
18
17
18
17
17
16
15
16
16
16
17
15
18
16
16
16
16
15
15
30
16
15
28
18
29
16
29
17
28
17
27
18
27
15
25
16
29
17
30
17
19
17
17
17
18
16
17
17
17
17
16
18
17
17
16
17
16
16
17
17
16
18
16
18
30
17
17
28
16
27
15
30
16
27
15
27
15
30
17
28
17
28
16
31
18
19
16
17
16
26
19
19
29
16
26
18
16
16
17
17
15
28
17
17
29
17
28
17
28
15
28
18
28
18
29
17
26
18
18
17
16
17
17
16
17
26
16
17
29
17
27
17
27
16
26
17
29
16
28
18
27
18
28
19
29
17
17
17
18
16
21
17
17
17
17
17
16
15
16
18
17
17
16
16
16
19
18
16
24
15
28
15
27
17
28
15
25
16
27
16
15
17
20
15
29
17
16
26
18
28
17
29
17
28
17
28
17
28
17
27
16
19
16
15
16
17
16
26
18
16
26
18
28
17
27
18
26
17
16
18
15
17
27
17
16
27
17
27
17
18
15
15
13
16
16
13
25
15
15
27
17
26
21
20
17
16
14
13
13
27
16
17
27
16
26
16
28
17
28
14
26
18
19
17
17
18
16
17
17
16
29
17
18
32
16
26
14
24
15
27
16
28
18
27
16
27
17
28
17
27
15
30
17
17
18
27
17
17
28
18
27
17
26
14
26
16
30
18
29
17
28
15
29
17
26
19
19
16
15
19
20
15
15
15
14
16
17
18
19
18
17
16
18
18
16
16
18
16
17
27
17
15
24
16
25
17
26
16
30
17
19
17
17
17
16
27
17
16
27
15
27
14
27
16
28
18
26
18
28
16
26
16
18
18
17
16
16
16
14
15
17
21
17
17
28
17
26
17
28
17
15
16
14
18
14
17
27
16
17
27
17
27
17
27
17
15
15
26
16
17
27
17
25
15
16
14
17
27
17
15
26
19
27
16
28
17
28
16
25
18
28
17
29
17
26
14
31
17
16
16
17
16
17
18
28
17
17
28
17
26
14
27
17
30
15
27
17
26
17
29
16
26
18
17
13
17
18
16
19
17
17
17
17
17
15
15
17
17
16
15
16
17
17
14
16
17
16
17
16
29
16
15
27
17
27
16
27
16
25
17
29
17
29
18
27
18
27
17
26
16
26
19
21
16
13
16
28
16
18
28
17
27
21
26
17
27
18
27
16
30
19
28
17
18
16
15
16
15
16
17
18
18
17
16
15
16
17
16
16
16
29
16
17
29
15
28
16
24
17
19
17
15
17
17
27
17
16
27
17
29
17
26
16
18
17
16
28
16
18
28
14
26
17
25
18
26
16
28
19
28
16
27
17
19
17
16
16
18
17
14
14
28
17
15
29
17
27
17
28
16
27
18
29
17
27
17
29
18
20
16
18
16
17
16
17
16
17
17
16
16
16
16
17
15
16
16
17
16
17
17
16
27
16
18
28
17
28
17
26
16
27
16
26
17
29
17
27
18
27
18
18
17
18
17
16
18
19
15
17
17
16
17
19
17
17
15
17
16
17
16
16
17
16
28
16
16
25
21
29
15
28
17
26
17
27
18
18
16
17
17
17
18
27
16
16
27
17
25
18
100
18
16
17
15
27
17
16
30
17
29
18
29
15
27
17
27
14
33
15
28
17
26
18
28
17
28
16
16
16
15
16
16
27
19
17
26
16
29
17
29
20
30
14
28
18
27
18
27
21
21
16
17
16
17
16
16
17
17
17
16
26
16
16
26
19
28
17
27
16
28
18
30
18
18
16
17
18
28
16
17
27
18
30
17
26
15
29
17
19
17
15
15
16
28
14
16
23
18
28
16
28
17
28
17
27
19
28
17
28
16
30
17
27
19
28
17
15
14
16
16
24
16
17
28
17
27
17
27
17
19
20
14
16
17
29
17
17
28
16
27
18
17
17
18
17
15
29
15
17
27
16
29
18
28
16
29
16
27
18
29
19
19
17
17
27
17
17
28
18
28
17
26
17
32
17
29
18
18
27
17
28
17
29
19
29
17
19
15
18
16
16
16
16
17
17
14
18
14
16
18
17
17
16
14
31
14
18
28
17
26
18
20
16
16
28
16
17
29
17
28
18
18
15
17
29
17
18
28
15
27
17
17
17
17
27
17
18
18
27
15
27
15
27
17
27
18
30
18
19
14
16
16
26
17
19
27
18
28
15
27
16
36
16
26
16
27
16
27
18
26
17
28
17
27
18
18
17
16
16
17
27
16
17
27
16
28
16
27
19
29
16
26
16
30
16
17
17
17
15
17
15
18
16
16
16
16
16
15
14
14
18
17
16
16
17
15
17
28
17
17
29
16
27
17
30
17
27
18
28
14
28
18
17
16
15
14
16
16
28
17
16
26
18
28
17
27
16
26
15
28
15
17
16
16
27
17
17
28
17
27
19
27
17
27
16
18
17
15
15
17
27
17
17
27
17
28
17
27
17
27
16
28
17
28
18
17
16
15
14
14
17
16
16
16
14
15
18
17
17
17
16
17
16
16
17
17
17
16
28
17
17
28
17
29
17
28
16
26
17
27
16
27
17
27
17
29
17
17
17
16
16
16
16
17
16
16
17
16
17
27
15
17
28
17
27
17
27
16
29
17
27
17
19
15
16
18
17
16
18
15
16
18
17
15
15
17
16
17
15
14
16
15
16
15
15
27
13
16
25
18
24
15
29
18
26
16
28
17
29
17
26
18
28
17
27
17
17
15
17
16
18
29
17
17
27
16
29
17
27
18
28
18
17
16
15
16
18
17
17
29
16
14
25
16
25
16
28
16
27
15
25
16
27
17
31
17
28
16
29
17
16
17
18
26
14
16
28
17
28
18
16
17
16
18
30
15
15
26
17
28
15
27
16
27
16
29
17
28
16
17
27
20
30
22
18
17
16
14
17
15
16
19
18
17
27
16
28
16
29
17
17
14
16
17
27
17
16
28
18
26
17
18
18
17
17
18
16
18
15
16
16
15
16
17
16
15
18
16
15
16
16
16
31
15
16
28
16
30
17
28
17
28
18
27
19
26
17
19
15
18
16
18
16
16
16
17
18
17
16
16
17
16
17
15
16
16
28
17
18
31
17
28
18
27
18
29
19
17
17
16
16
30
17
17
26
17
26
16
28
16
27
17
30
17
28
17
28
17
25
17
28
17
28
17
114
18
16
16
17
20
28
18
18
26
16
28
18
28
18
27
17
27
18
21
18
17
28
18
17
31
18
29
17
27
18
19
21
18
15
17
14
17
28
18
18
28
17
28
17
28
16
29
17
30
17
27
17
27
17
26
18
27
17
29
18
19
15
14
19
18
17
14
16
16
17
17
17
17
17
16
17
17
16
17
17
17
15
16
16
28
18
16
28
17
29
17
28
16
27
18
26
17
27
18
27
17
18
16
17
18
17
17
16
17
16
17
19
14
16
13
17
17
18
17
17
16
17
18
16
16
21
17
16
27
15
27
17
27
17
28
17
29
17
20
17
18
17
16
16
18
18
17
17
17
16
17
17
16
16
17
17
17
15
17
18
16
15
17
17
17
27
17
18
28
17
27
17
28
18
27
16
28
17
27
17
26
15
28
15
27
17
18
16
16
15
27
17
17
27
17
27
17
29
16
28
17
24
16
29
19
18
17
16
18
17
17
16
15
14
17
16
17
16
18
16
16
16
17
17
17
16
29
17
17
27
15
27
14
27
15
25
18
28
15
25
16
28
17
27
17
27
17
29
17
19
17
16
16
16
17
17
16
17
28
17
17
27
16
29
16
26
17
28
17
28
17
28
17
25
17
17
15
16
17
16
16
17
17
16
16
17
15
15
16
17
16
16
17
17
16
17
15
28
17
15
28
17
26
17
18
14
14
15
27
16
16
24
13
26
13
27
16
28
16
27
18
29
17
26
15
27
14
15
16
13
16
17
15
17
15
16
17
16
16
17
18
16
17
18
17
17
16
19
15
15
26
17
27
17
26
16
29
17
29
18
28
16
26
17
26
16
28
17
26
15
15
17
16
17
17
27
17
17
28
16
27
16
26
18
27
18
26
18
17
17
15
15
27
16
17
27
16
26
17
21
17
16
14
17
15
15
15
17
17
17
16
16
15
16
15
16
16
29
17
18
27
15
27
16
26
16
28
17
26
17
17
16
17
17
16
28
18
17
28
17
24
18
28
16
26
15
27
16
28
17
28
18
27
17
27
18
28
19
17
15
16
19
17
14
17
15
16
15
16
16
18
15
16
17
26
13
16
27
19
27
18
28
16
31
18
29
16
17
16
17
15
17
31
17
17
28
17
30
18
28
17
27
17
27
20
29
17
28
16
24
17
26
16
18
13
16
14
16
17
18
28
17
20
28
17
28
17
25
19
28
17
28
17
28
18
28
17
25
17
30
18
29
16
17
16
17
30
17
15
29
18
29
20
29
17
25
16
28
16
29
16
23
18
27
17
23
18
17
16
27
15
19
29
16
27
18
19
16
16
18
18
17
16
17
17
16
14
17
17
16
17
16
18
16
16
16
16
16
17
16
29
17
16
26
16
27
17
26
16
28
16
29
17
30
16
28
17
24
17
26
17
27
17
18
15
18
15
17
16
16
18
17
18
14
14
17
16
17
29
17
18
26
17
31
19
25
16
36
16
18
18
17
14
15
27
17
17
29
17
28
16
28
16
26
16
26
17
28
16
28
16
26
14
25
14
44
16
19
16
16
16
16
26
17
17
31
17
27
16
38
17
30
18
28
16
28
16
30
17
27
17
18
14
15
16
18
15
28
15
17
28
17
31
16
26
16
18
17
19
18
19
17
18
17
18
16
19
17
17
16
18
14
15
15
16
30
17
17
26
16
28
17
27
17
26
18
29
17
31
16
113
16
18
18
14
16
18
17
14
16
16
17
17
14
15
15
15
19
17
28
17
18
27
16
29
20
27
17
27
16
33
19
17
16
16
17
26
16
21
22
18
27
16
28
15
30
16
18
18
16
17
19
17
17
17
16
16
17
17
17
17
17
28
17
16
26
17
27
18
29
18
29
17
29
17
29
18
30
16
26
14
17
17
18
16
17
29
16
16
28
16
28
17
32
19
27
16
26
17
37
22
29
18
27
16
28
17
29
17
17
17
15
28
14
14
28
16
26
17
28
17
27
16
28
17
25
19
17
17
17
17
16
18
16
29
16
18
28
18
31
16
27
18
29
17
30
18
26
17
30
16
18
15
17
15
16
16
27
15
18
26
15
28
17
26
19
27
15
28
17
28
16
28
18
26
17
15
15
13
16
17
17
26
17
17
25
15
28
18
28
18
19
14
18
16
16
15
18
28
18
16
29
17
31
18
17
16
17
17
28
20
18
29
17
27
18
31
16
25
15
18
15
17
17
16
18
17
28
17
17
28
19
29
18
29
17
27
17
31
18
28
16
27
17
29
19
19
17
16
18
16
15
17
17
17
16
25
14
16
25
16
21
19
28
15
28
15
30
17
30
16
26
17
29
16
25
18
15
17
16
17
17
29
18
15
28
18
29
17
28
16
27
16
28
18
29
17
27
16
27
16
30
19
18
16
16
16
16
17
18
29
20
18
29
17
26
16
28
17
31
18
27
17
27
16
27
15
30
17
25
16
25
17
17
17
16
15
30
16
15
27
16
29
17
29
17
28
16
27
18
26
16
28
17
27
17
30
15
30
18
19
18
17
18
17
16
16
17
18
16
18
19
17
17
17
16
16
17
16
15
29
17
16
26
19
27
18
28
17
26
20
29
17
26
18
28
16
28
18
18
19
15
16
17
17
15
28
17
17
25
16
29
17
25
18
19
17
18
17
15
18
15
17
17
17
17
17
17
16
17
16
15
29
16
18
26
17
29
17
27
16
24
19
30
19
17
18
18
15
16
16
32
17
15
28
16
27
15
32
19
28
17
27
18
20
18
19
19
29
18
18
28
18
16
28
20
28
18
28
16
28
18
28
17
17
19
16
15
29
15
18
28
17
27
15
27
14
27
16
26
13
27
18
18
15
17
17
18
28
17
18
27
18
27
17
27
16
27
18
28
17
28
16
28
17
28
16
19
16
16
18
16
17
16
16
17
16
17
19
18
17
17
18
17
18
18
28
16
17
29
20
29
17
29
18
27
16
28
16
25
18
30
18
29
16
27
19
17
14
17
17
16
17
16
17
16
15
14
14
16
25
18
19
28
17
27
16
32
18
24
19
19
16
17
15
16
17
17
17
27
14
17
29
18
27
17
25
17
28
17
27
17
27
16
26
15
30
19
19
16
17
18
17
17
16
26
17
16
29
17
29
17
26
18
28
19
27
17
28
18
16
17
16
17
17
17
17
27
16
18
25
17
31
16
27
18
28
15
25
20
29
17
17
15
17
16
31
17
17
28
15
27
17
35
17
29
18
18
17
18
17
18
16
16
14
16
15
18
18
17
17
16
18
17
28
16
20
28
17
28
17
27
18
25
16
34
18
16
23
17
29
17
34
18
21
15
15
14
16
17
16
29
16
17
27
16
23
16
27
20
18
18
18
17
16
26
14
15
28
16
23
15
24
19
28
17
24
16
24
13
28
18
29
17
28
17
18
17
18
17
16
16
16
16
16
18
17
19
16
15
14
17
17
17
16
19
17
16
17
17
17
16
16
29
15
17
29
16
27
17
26
16
27
17
27
19
28
17
19
17
16
15
27
17
113
29
17
27
17
31
17
26
19
27
15
31
20
19
17
17
17
17
29
18
18
28
17
28
18
29
17
28
16
29
18
28
18
18
16
17
27
16
16
28
17
29
16
27
16
27
17
18
17
17
17
16
16
15
17
17
17
19
17
27
17
16
28
18
32
18
18
17
17
16
16
17
17
27
16
15
26
17
25
19
17
15
14
16
27
15
15
27
18
32
18
27
16
26
16
27
19
30
18
27
17
27
17
28
18
27
17
19
16
15
19
17
16
27
16
16
27
17
27
20
28
15
28
18
15
21
17
28
16
16
17
15
29
16
19
26
20
28
17
27
16
18
19
17
19
29
17
15
28
17
32
15
29
17
27
18
29
21
29
18
18
17
18
30
17
17
27
17
29
19
32
17
28
16
26
16
28
17
28
13
18
16
17
16
17
14
14
27
17
18
30
15
29
22
18
17
16
17
17
17
29
17
15
28
17
29
17
29
17
31
16
17
18
17
28
17
16
27
16
28
17
26
20
19
15
17
16
16
16
16
15
28
21
18
28
19
28
16
27
15
19
17
17
17
16
15
27
19
18
24
14
26
16
26
17
28
18
18
16
15
28
18
17
27
16
27
16
28
16
19
15
17
18
15
17
17
16
16
16
16
16
17
16
16
24
13
16
27
17
28
16
25
14
28
20
20
18
17
16
15
15
28
17
17
29
17
28
16
31
17
30
17
27
17
29
20
29
17
28
17
31
20
18
18
17
15
16
16
17
28
16
15
27
17
28
17
29
18
28
17
29
17
29
17
29
17
28
17
27
18
27
17
19
16
16
16
14
17
17
16
17
16
19
16
16
19
18
17
17
29
16
17
29
17
29
17
29
17
28
17
27
17
27
18
29
17
28
16
28
16
28
16
19
17
15
27
15
18
29
17
27
17
26
17
19
18
17
16
28
17
17
27
17
25
16
28
16
27
17
27
18
30
19
28
18
19
15
17
18
16
16
15
14
16
16
22
15
15
16
15
16
13
17
16
17
19
28
17
17
28
18
30
18
29
15
28
16
31
16
29
17
28
17
29
21
29
18
20
17
16
16
18
18
16
14
16
17
16
14
18
17
17
17
28
17
16
27
21
27
16
26
17
28
17
31
18
27
17
28
17
34
19
19
18
17
17
27
17
20
29
17
27
16
29
17
28
17
28
18
28
17
29
17
27
16
27
17
22
17
17
15
15
15
15
17
15
16
14
15
19
17
16
15
27
17
17
30
18
28
108
29
16
28
18
18
17
17
27
18
17
26
17
26
17
39
18
20
19
16
18
22
16
17
26
20
28
18
30
18
22
21
17
18
17
19
18
16
16
17
15
17
17
16
16
17
27
18
17
29
15
29
18
27
17
27
17
27
14
27
15
25
16
24
14
17
17
15
17
14
15
24
15
16
26
17
27
18
26
17
30
14
16
15
18
27
19
16
28
19
25
16
26
17
26
18
27
16
29
16
29
16
15
18
17
27
17
16
27
16
29
19
27
17
28
17
27
16
25
17
37
17
18
14
17
18
29
16
17
29
16
26
16
28
17
21
17
17
18
16
17
17
16
18
17
16
19
17
28
16
17
26
17
28
16
28
19
26
18
31
17
28
17
29
14
31
18
28
17
18
18
16
15
29
17
16
26
17
27
16
35
17
29
17
26
17
29
19
29
16
29
18
30
18
30
18
20
17
17
16
18
17
17
17
18
17
17
27
17
17
29
18
28
17
27
17
30
18
27
17
28
17
17
18
16
17
17
28
18
17
28
17
29
17
29
16
27
17
18
17
16
15
17
18
16
14
17
18
19
17
17
17
16
15
28
18
15
31
18
29
19
19
17
17
19
16
15
19
17
17
16
17
19
20
15
17
28
16
17
30
17
26
17
27
18
29
16
30
16
17
17
18
16
18
26
16
16
29
16
27
15
27
18
17
28
18
17
18
15
15
16
27
17
19
30
17
28
15
27
16
29
19
29
17
29
17
32
19
20
18
17
17
31
18
15
29
15
27
17
23
17
16
17
17
27
16
19
28
17
28
17
18
16
17
29
17
17
16
29
18
28
19
28
17
28
16
27
17
31
17
16
17
16
16
17
16
29
16
15
26
18
28
17
31
16
45
18
20
15
16
16
16
15
17
16
28
17
17
28
16
27
16
28
16
27
17
30
20
17
17
17
17
27
17
18
30
18
27
17
28
19
29
19
27
14
27
16
18
14
31
16
17
28
17
17
28
18
30
17
26
18
28
17
27
18
27
16
27
15
28
17
16
15
13
17
27
15
17
21
17
30
17
28
17
27
16
30
17
27
17
28
15
25
17
18
17
18
16
16
17
27
16
18
31
18
30
17
19
17
15
17
18
22
16
15
17
16
15
16
16
18
17
17
16
16
15
16
17
15
17
17
16
17
29
17
16
30
17
29
17
26
15
25
14
28
17
26
18
47
17
30
16
26
17
21
17
19
15
16
18
17
16
17
19
17
17
19
18
16
18
18
17
17
19
18
17
16
18
14
27
17
19
27
15
26
17
27
20
20
18
16
15
16
18
16
30
16
18
30
17
29
18
27
19
18
16
18
16
19
16
28
17
18
28
17
27
17
28
18
28
17
30
18
17
16
17
18
17
15
17
17
17
15
14
15
13
16
16
20
16
16
18
17
18
18
18
27
17
17
30
18
28
18
28
107
29
17
28
16
32
18
28
16
26
17
26
17
24
18
18
15
16
15
15
17
27
16
16
26
15
27
16
31
18
28
17
29
17
27
17
27
17
27
17
17
16
16
27
16
15
27
16
29
18
29
18
28
17
32
17
29
16
27
16
28
21
30
16
18
17
14
17
16
30
17
18
28
18
28
18
29
17
28
18
26
15
31
19
27
17
19
16
16
18
16
16
18
17
17
28
17
17
28
17
29
17
30
17
18
15
16
16
15
15
18
16
16
16
17
16
14
13
17
18
15
15
17
17
17
16
26
14
17
28
17
27
16
28
17
25
16
29
19
18
19
18
17
17
29
16
17
30
17
28
18
28
16
29
18
27
16
27
18
28
17
17
19
16
18
28
17
16
28
18
28
18
30
19
18
18
16
17
17
17
17
17
17
26
16
15
25
16
24
17
26
17
15
17
17
16
17
28
17
16
27
19
27
14
28
17
27
15
29
16
27
16
27
17
31
18
30
17
30
17
20
19
16
15
17
16
16
30
16
15
27
17
28
18
28
17
18
14
16
17
16
16
17
30
19
17
28
16
28
17
28
16
18
17
16
17
16
16
15
18
16
16
17
16
17
17
18
19
17
16
17
17
18
15
15
19
17
16
22
16
18
28
16
30
16
26
16
27
16
18
15
17
16
14
27
16
17
30
19
27
17
28
17
27
18
28
18
27
17
27
18
32
18
19
18
17
16
16
28
17
18
28
17
27
19
18
16
17
16
15
17
29
15
17
28
17
29
18
32
16
28
17
27
16
40
16
27
17
27
14
18
18
16
14
27
16
16
27
20
29
17
27
18
29
17
31
19
27
14
32
17
30
17
28
18
16
14
13
16
27
15
17
27
17
27
18
29
17
28
17
27
17
29
16
28
17
25
17
27
17
27
19
19
18
17
30
18
16
27
17
15
28
19
17
17
15
30
17
17
32
17
26
17
28
18
31
18
30
18
27
17
34
19
19
17
14
14
15
16
26
14
16
25
15
31
17
29
16
16
16
15


==> benchmarks/txt/lpm_benchmark_e2e_ms.txt <==
150
17
19
17
16
16
14
17
17
17
1524
18
17
19
17
18
17
16
16
16
69
41
40
41
39
39
39
38
40
38
75
37
32
30
35
27
32
27
29
32
14
138
46
41
37
34
33
35
33
30
30
28
28
24
26
26
27
26
26
26
28
27
25
32
26
29
32
26
29
31
77
32
27
27
24
31
27
25
29
27
30
32
28
26
30
36
36
33
30
34
32
31
31
28
25
26
26
31
27
27
39
36
38
34
34
31
33
38
35
37
29
31
30
27
26
30
36
28
24
71
36
30
30
27
34
30
29
31
31
40
36
36
33
33
31
26
26
27
29
26
26
28
30
31
28
34
31
35
35
31
29
28
31
34
37
34
35
32
34
30
38
44
39
38
36
35
30
26
30
27
141
32
29
30
29
32
26
24
23
23
23
22
25
23
28
28
26
31
28
32
34
35
39
40
39
29
24
25
24
23
29
26
34
28
25
29
32
28
25
27
28
77
28
30
30
24
33
32
33
29
31
35
32
30
27
26
30
26
27
28
29
25
28
30
27
26
35
32
40
29
28
28
31
30
29
30
29
62
28
28
30
38
34
33
33
33
31
30
37
37
32
35
33
35
33
35
35
33
35
34
35
34
30
33
35
30
31
29
25
29
31
35
36
29
78
34
30
31
32
31
31
26
32
32
39
38
39
40
35
34
32
34
33
35
36
30
27
28
42
41
44
37
40
36
36
29
32
29
33
27
32
31
37
39
37
32
31
36
36
35
32
78
38
39
35
32
32
27
28
26
26
27
31
27
25
27
31
29
32
32
28
28
29
30
30
29
30
34
28
37
38
31
36
37
33
39
39
36
41
35
37
36
37
35
32
30
28
29
28
28
33
34
32
31
31
34
97
38
34
32
30
36
42
39
33
31
29
32
28
36
28
34
33
30
30
35
33
35
32
32
35
32
31
30
35
29
29
33
29
32
25
29
30
30
31
32
28
34
30
29
31
32
33
33
37
34
32
35
28
28
31
32
29
31
25
31
27
29
34
32
28
26
25
29
81
32
25
23
27
31
29
26
25
25
24
23
27
25
26
27
39
38
35
34
31
30
30
30
28
28
28
27
25
30
36
37
38
32
33
31
30
30
31
30
32
27
28
26
24
24
24
27
42
37
38
33
33
27
29
29
29
27
29
27
28
30
25
28
36
36
31
28
30
29
32
33
31
30
27
31
27
28
31
35
36
30
30
26
32
27
29
27
26
28
27
24
25
27
26
25
82
26
25
26
26
30
25
25
24
34
31
35
32
30
30
31
38
36
37
30
28
32
30
28
36
33
27
31
31
29
28
32
37
32
30
26
25
29
32
30
28
28
34
31
72
38
31
30
24
25
26
26
25
30
31
28
30
32
29
26
29
25
39
32
30
27
26
26
25
26
25
30
29
25
27
26
26
28
27
86
42
34
28
29
30
25
31
27
31
27
28
31
26
29
31
25
27
29
31
34
31
27
28
29
23
28
25
26
29
24
24
34
36
28
28
24
27
27
65
31
30
30
29
25
29
25
30
32
28
29
27
25
26
25
24
27
25
23
25
23
25
25
28
24
24
32
31
28
33
26
26
25
28
26
30
25
27
27
28
29
26
41
45
42
35
32
29
35
29
34
77
29
28
29
25
32
31
31
28
23
22
27
26
25
27
25
25
27
30
33
38
35
35
34
42
39
37
35
35
32
29
26
25
29
33
34
31
28
27
37
33
25
29
25
26
27
24
28
26
24
24
23
24
26
28
29
30
30
25
28
28
35
33
31
29
24
61
31
23
28
31
27
31
28
29
31
33
33
29
28
26
25
25
22
25
23
27
36
36
32
31
29
30
26
26
24
24
26
27
23
28
25
30
31
39
39
36
36
30
27
27
36
35
33
32
29
29
33
31
36
31
35
33
29
30
33
28
27
28
28
25
25
23
28
26
29
36
31
31
31
27
27
27
23
25
25
26
25
65
30
33
38
34
35
31
30
28
28
30
27
29
25
26
29
27
30
26
29
39
32
31
26
25
23
26
24
26
23
27
27
25
23
24
22
25
24
37
30
34
26
35
33
31
29
32
27
24
29
25
27
27
29
33
33
29
26
26
25
26
31
29
23
26
27
23
21
24
23
22
24
24
39
37
35
37
35
35
34
34
29
24
28
25
25
24
27
29
39
35
32
30
25
27
24
22
26
27
26
24
29
27
26
26
73
36
33
32
29
31
28
32
30
35
33
33
33
33
37
42
37
35
30
29
31
26
34
32
31
33
31
29
30
37
31
35
35
33
35
33
28
26
27
33
31
29
28
32
32
33
31
40
32
29
35
36
36
34
31
28
28
25
29
28
26
26
27
32
28
34
29
26
57
94
52
49
38
108
49
111
46
50
25
80
60
61
27
59
60
50
53
53
56
98
52
52
54
55
29
56
52
24
51
38
50
50
9
10
14
54
51
52
55
52
50
27
96
40
36
32
37
41
32
37
37
99
47
43
40
40
37
41
38
37
37
32
37
40
40
39
38
35
36
35
37
37
34
29
31
33
25
30
31
27
32
28
30
28
31
31
29
29
26
29
26
24
33
32
35
35
33
33
35
35
38
36
36
35
34
33
33
31
37
35
35
38
37
33
35
42
40
39
40
39
40
37
38
37
37
90
35
34
35
36
36
32
40
33
34
34
39
38
39
42
35
35
38
36
36
38
37
32
35
32
35
34
33
31
34
31
36
31
34
37
37
35
36
31
28
28
26
29
34
32
31
35
35
32
40
95
36
35
38
38
40
36
35
36
37
34
38
39
40
40
38
38
39
39
37
38
34
36
42
41
42
39
35
41
40
36
34
36
36
36
34
38
33
32
32
37
35
39
39
40
40
36
40
41
39
37
37
36
34
36
36
35
38
39
37
35
35
36
37
34
34
38
38
35
39
34
32
37
34
33
34
35
38
35
38
35
39
37
32
35
32
36
33
29
39
40
33
40
41
37
36
36
34
40
34
32
36
41
37
41
37
38
41
41
39
35
40
38
42
43
38
38
39
34
36
35
33
34
35
36
39
37
42
41
39
40
36
35
36
37
33
35
30
35
34
31
32
33
33
37
38
37
35
34
31
33
37
32
32
32
39
38
34
35
84
43
41
39
37
36
32
38
39
36
37
33
35
35
30
37
38
37
35
38
38
40
39
40
38
41
40
34
40
35
39
39
35
40
36
37
36
33
34
35
38
39
40
39
37
39
42
41
42
35
37
37
39
36
35
33
31
30
25
36
36
33
35
35
39
40
35
37
37
35
40
40
38
38
38
38
41
40
37
43
39
43
42
40
35
28
25
23
23
25
25
26
27
33
31
32
33
36
40
39
42
38
36
37
35
38
37
33
34
36
34
34
35
32
32
32
29
28
33
33
35
38
35
35
36
34
37
37
42
39
37
35
38
35
32
32
29
33
29
32
32
26
27
40
37
35
38
35
35
39
34
36
35
32
34
36
37
39
31
37
29
36
35
31
32
31
34
35
33
30
30
31
33
30
29
32
33
33
34
35
37
37
32
33
39
35
37
40
36
36
35
39
33
82
42
39
34
32
27
26
21
24
22
25
34
38
37
38
33
35
34
38
41
40
36
40
40
39
38
38
40
39
39
31
37
34
35
31
38
38
40
42
40
34
35
38
29
41
37
39
35
37
40
39
36
38
40
35
39
39
30
28
30
29
34
34
37
37
38
36
40
39
39
40
43
43
39
39
40
36
38
41
37
38
36
36
37
41
38
34
34
34
33
33
31
32
33
32
32
30
38
33
34
36
36
35
37
37
39
40
41
39
40
35
86
36
31
32
37
38
37
37
38
39
35
40
44
42
38
36
34
35
36
40
38
40
39
37
31
37
35
33
35
36
33
33
36
32
32
32
31
30
34
31
36
32
35
34
32
33
34
28
29
30
34
33
32
30
28
30
31
32
30
35
33
33
33
35
35
31
38
40
39
36
37
36
37
32
35
32
32
34
32
36
82
35
31
31
34
34
27
30
22
21
28
30
30
26
28
36
30
33
31
31
32
31
34
37
37
35
37
38
36
35
33
31
34
29
33
32
36
33
35
32
33
36
31
32
39
38
36
34
35
38
40
34
37
39
36
38
35
35
31
35
34
35
34
38
36
37
36
34
32
33
36
37
32
33
38
36
38
34
31
29
33
30
34
32
33
26
23
21
21
22
21
21
22
22
22
21
21
21
21
22
22
22
30
29
33
34
33
37
33
33
33
37
36
33
32
34
32
36
37
40
40
38
36
33
37
40
39
32
38
38
38
37
37
35
37
39
34
38
37
38
39
37
38
37
35
39
37
41
39
37
40
38
39
36
37
34
39
39
38
36
36
39
37
33
35
39
38
34
86
35
29
29
29
27
29
36
36
30
33
33
33
29
31
30
35
33
38
36
33
28
33
34
36
36
38
38
40
41
34
30
30
36
32
36
39
34
38
40
38
40
37
38
38
35
38
34
33
33
35
34
38
34
38
39
42
39
40
39
40
41
38
40
41
39
38
38
42
42
39
38
37
32
33
39
38
41
41
38
41
42
41
39
39
39
40
37
36
35
34
36
33
36
37
34
34
36
35
33
28
34
31
32
36
29
28
28
33
26
31
36
33
32
37
38
36
40
37
39
37
34
40
36
40
40
37
33
34
35
38
42
40
39
40
41
37
38
38
34
32
33
33
106
43
36
36
36
37
32
30
30
32
29
30
30


==> benchmarks/txt/lpm_benchmark_e2e_noproxy_ms.txt <==
150
17
19
17
16
16
14
17
17
17
1524
18
17
19
17
18
17
16
16
16
69
41
40
41
39
39
39
38
40
38
75
37
32
30
35
27
32
27
29
32
14
138
46
41
37
34
33
35
33
30
30
28
28
24
26
26
27
26
26
26
28
27
25
32
26
29
32
26
29
31
77
32
27
27
24
31
27
25
29
27
30
32
28
26
30
36
36
33
30
34
32
31
31
28
25
26
26
31
27
27
39
36
38
34
34
31
33
38
35
37
29
31
30
27
26
30
36
28
24
71
36
30
30
27
34
30
29
31
31
40
36
36
33
33
31
26
26
27
29
26
26
28
30
31
28
34
31
35
35
31
29
28
31
34
37
34
35
32
34
30
38
44
39
38
36
35
30
26
30
27
141
32
29
30
29
32
26
24
23
23
23
22
25
23
28
28
26
31
28
32
34
35
39
40
39
29
24
25
24
23
29
26
34
28
25
29
32
28
25
27
28
77
28
30
30
24
33
32
33
29
31
35
32
30
27
26
30
26
27
28
29
25
28
30
27
26
35
32
40
29
28
28
31
30
29
30
29
62
28
28
30
38
34
33
33
33
31
30
37
37
32
35
33
35
33
35
35
33
35
34
35
34
30
33
35
30
31
29
25
29
31
35
36
29
78
34
30
31
32
31
31
26
32
32
39
38
39
40
35
34
32
34
33
35
36
30
27
28
42
41
44
37
40
36
36
29
32
29
33
27
32
31
37
39
37
32
31
36
36
35
32
78
38
39
35
32
32
27
28
26
26
27
31
27
25
27
31
29
32
32
28
28
29
30
30
29
30
34
28
37
38
31
36
37
33
39
39
36
41
35
37
36
37
35
32
30
28
29
28
28
33
34
32
31
31
34
97
38
34
32
30
36
42
39
33
31
29
32
28
36
28
34
33
30
30
35
33
35
32
32
35
32
31
30
35
29
29
33
29
32
25
29
30
30
31
32
28
34
30
29
31
32
33
33
37
34
32
35
28
28
31
32
29
31
25
31
27
29
34
32
28
26
25
29
81
32
25
23
27
31
29
26
25
25
24
23
27
25
26
27
39
38
35
34
31
30
30
30
28
28
28
27
25
30
36
37
38
32
33
31
30
30
31
30
32
27
28
26
24
24
24
27
42
37
38
33
33
27
29
29
29
27
29
27
28
30
25
28
36
36
31
28
30
29
32
33
31
30
27
31
27
28
31
35
36
30
30
26
32
27
29
27
26
28
27
24
25
27
26
25
82
26
25
26
26
30
25
25
24
34
31
35
32
30
30
31
38
36
37
30
28
32
30
28
36
33
27
31
31
29
28
32
37
32
30
26
25
29
32
30
28
28
34
31
72
38
31
30
24
25
26
26
25
30
31
28
30
32
29
26
29
25
39
32
30
27
26
26
25
26
25
30
29
25
27
26
26
28
27
86
42
34
28
29
30
25
31
27
31
27
28
31
26
29
31
25
27
29
31
34
31
27
28
29
23
28
25
26
29
24
24
34
36
28
28
24
27
27
65
31
30
30
29
25
29
25
30
32
28
29
27
25
26
25
24
27
25
23
25
23
25
25
28
24
24
32
31
28
33
26
26
25
28
26
30
25
27
27
28
29
26
41
45
42
35
32
29
35
29
34
77
29
28
29
25
32
31
31
28
23
22
27
26
25
27
25
25
27
30
33
38
35
35
34
42
39
37
35
35
32
29
26
25
29
33
34
31
28
27
37
33
25
29
25
26
27
24
28
26
24
24
23
24
26
28
29
30
30
25
28
28
35
33
31
29
24
61
31
23
28
31
27
31
28
29
31
33
33
29
28
26
25
25
22
25
23
27
36
36
32
31
29
30
26
26
24
24
26
27
23
28
25
30
31
39
39
36
36
30
27
27
36
35
33
32
29
29
33
31
36
31
35
33
29
30
33
28
27
28
28
25
25
23
28
26
29
36
31
31
31
27
27
27
23
25
25
26
25
65
30
33
38
34
35
31
30
28
28
30
27
29
25
26
29
27
30
26
29
39
32
31
26
25
23
26
24
26
23
27
27
25
23
24
22
25
24
37
30
34
26
35
33
31
29
32
27
24
29
25
27
27
29
33
33
29
26
26
25
26
31
29
23
26
27
23
21
24
23
22
24
24
39
37
35
37
35
35
34
34
29
24
28
25
25
24
27
29
39
35
32
30
25
27
24
22
26
27
26
24
29
27
26
26
73
36
33
32
29
31
28
32
30
35
33
33
33
33
37
42
37
35
30
29
31
26
34
32
31
33
31
29
30
37
31
35
35
33
35
33
28
26
27
33
31
29
28
32
32
33
31
40
32
29
35
36
36
34
31
28
28
25
29
28
26
26
27
32
28
34
29
26
57
94
52
49
38
108
49
111
46
50
25
80
60
61
27
59
60
50
53
53
56
98
52
52
54
55
29
56
52
24
51
38
50
50
9
10
14
54
51
52
55
52
50
27
96
40
36
32
37
41
32
37
37
99
47
43
40
40
37
41
38
37
37
32
37
40
40
39
38
35
36
35
37
37
34
29
31
33
25
30
31
27
32
28
30
28
31
31
29
29
26
29
26
24
33
32
35
35
33
33
35
35
38
36
36
35
34
33
33
31
37
35
35
38
37
33
35
42
40
39
40
39
40
37
38
37
37
90
35
34
35
36
36
32
40
33
34
34
39
38
39
42
35
35
38
36
36
38
37
32
35
32
35
34
33
31
34
31
36
31
34
37
37
35
36
31
28
28
26
29
34
32
31
35
35
32
40
95
36
35
38
38
40
36
35
36
37
34
38
39
40
40
38
38
39
39
37
38
34
36
42
41
42
39
35
41
40
36
34
36
36
36
34
38
33
32
32
37
35
39
39
40
40
36
40
41
39
37
37
36
34
36
36
35
38
39
37
35
35
36
37
34
34
38
38
35
39
34
32
37
34
33
34
35
38
35
38
35
39
37
32
35
32
36
33
29
39
40
33
40
41
37
36
36
34
40
34
32
36
41
37
41
37
38
41
41
39
35
40
38
42
43
38
38
39
34
36
35
33
34
35
36
39
37
42
41
39
40
36
35
36
37
33
35
30
35
34
31
32
33
33
37
38
37
35
34
31
33
37
32
32
32
39
38
34
35
84
43
41
39
37
36
32
38
39
36
37
33
35
35
30
37
38
37
35
38
38
40
39
40
38
41
40
34
40
35
39
39
35
40
36
37
36
33
34
35
38
39
40
39
37
39
42
41
42
35
37
37
39
36
35
33
31
30
25
36
36
33
35
35
39
40
35
37
37
35
40
40
38
38
38
38
41
40
37
43
39
43
42
40
35
28
25
23
23
25
25
26
27
33
31
32
33
36
40
39
42
38
36
37
35
38
37
33
34
36
34
34
35
32
32
32
29
28
33
33
35
38
35
35
36
34
37
37
42
39
37
35
38
35
32
32
29
33
29
32
32
26
27
40
37
35
38
35
35
39
34
36
35
32
34
36
37
39
31
37
29
36
35
31
32
31
34
35
33
30
30
31
33
30
29
32
33
33
34
35
37
37
32
33
39
35
37
40
36
36
35
39
33
82
42
39
34
32
27
26
21
24
22
25
34
38
37
38
33
35
34
38
41
40
36
40
40
39
38
38
40
39
39
31
37
34
35
31
38
38
40
42
40
34
35
38
29
41
37
39
35
37
40
39
36
38
40
35
39
39
30
28
30
29
34
34
37
37
38
36
40
39
39
40
43
43
39
39
40
36
38
41
37
38
36
36
37
41
38
34
34
34
33
33
31
32
33
32
32
30
38
33
34
36
36
35
37
37
39
40
41
39
40
35
86
36
31
32
37
38
37
37
38
39
35
40
44
42
38
36
34
35
36
40
38
40
39
37
31
37
35
33
35
36
33
33
36
32
32
32
31
30
34
31
36
32
35
34
32
33
34
28
29
30
34
33
32
30
28
30
31
32
30
35
33
33
33
35
35
31
38
40
39
36
37
36
37
32
35
32
32
34
32
36
82
35
31
31
34
34
27
30
22
21
28
30
30
26
28
36
30
33
31
31
32
31
34
37
37
35
37
38
36
35
33
31
34
29
33
32
36
33
35
32
33
36
31
32
39
38
36
34
35
38
40
34
37
39
36
38
35
35
31
35
34
35
34
38
36
37
36
34
32
33
36
37
32
33
38
36
38
34
31
29
33
30
34
32
33
26
23
21
21
22
21
21
22
22
22
21
21
21
21
22
22
22
30
29
33
34
33
37
33
33
33
37
36
33
32
34
32
36
37
40
40
38
36
33
37
40
39
32
38
38
38
37
37
35
37
39
34
38
37
38
39
37
38
37
35
39
37
41
39
37
40
38
39
36
37
34
39
39
38
36
36
39
37
33
35
39
38
34
86
35
29
29
29
27
29
36
36
30
33
33
33
29
31
30
35
33
38
36
33
28
33
34
36
36
38
38
40
41
34
30
30
36
32
36
39
34
38
40
38
40
37
38
38
35
38
34
33
33
35
34
38
34
38
39
42
39
40
39
40
41
38
40
41
39
38
38
42
42
39
38
37
32
33
39
38
41
41
38
41
42
41
39
39
39
40
37
36
35
34
36
33
36
37
34
34
36
35
33
28
34
31
32
36
29
28
28
33
26
31
36
33
32
37
38
36
40
37
39
37
34
40
36
40
40
37
33
34
35
38
42
40
39
40
41
37
38
38
34
32
33
33
106
43
36
36
36
37
32
30
30
32
29
30
30
46
24
21
20
24
22
22
22
25
22
19
19
17
20
17
15
17
15
16
17
15
13
15
15
15
16
15
13
17
17
23
21
21
20
22
21
20
19
20
23
22
22
19
22
20
17
22
23
20
20
17
15
21
19
20
21
20
18
21
19
18
16
15
16
13
14
13
16
14
15
13
14
18
19
16
17
19
16
15
18
17
20
23
20
21
20
21
19
20
17
18
16
22
21
23
19
21
19
19
21
19
19
19
21
26
24
21
20
20
20
18
22
20
19
19
16
18
12
17
15
16
20
17
19
20
18
15
77
24
23
22
23
18
17
17
18
19
14
16
18
17
21
16
17
16
19
15
19
15
16
14
18
16
19
19
18
18
20
20
20
18
22
19
14
17
16
15
17
18
18
21
21
21
18
24
20
22
23
21
21
23
22
22
21
19
18
19
19
19
19
19
16
16
15
14
17
13
16
17
14
14
14
18
14
16
14
13
16
17
16
12
13
17
14
14
13
13
12
14
16
12
16
14
15
13
13
12
14
17
17
16
14
12
12
20
18
19
21
22
22
20
26
17
16
16
15
15
14
15
13
13
13
13
13
17
13
16
18
15
19
13
18
18
19
19
16
19
18
22
21
20
18
17
18
17
16
19
15
16
18
15
13
19
17
16
18
14
19
15
14
53
19
17
20
13
14
18
18
23
22
22
23
22
18
18
21
21
20
19
16
24
22
21
19
20
16
15
19
16
18
15
17
15
16
15
14
21
16
21
16
21
15
17
18
19
15
15
20
16
20
15
15
12
14
16
19
20
17
15
19
21
20
19
20
17
22
17
21
18
18
21
18
20
20
21
17
20
20
20
20
20
19
18
20
19
17
16
18
16
16
17
19
18
19
16
17
18
22
22
25
21
19
21
22
22
22
20
20
18
22
18
18
20
20
19
20
19
20
18
15
22
19
18
17
17
18
17
22
23
22
20
21
17
17
15
16
16
22
22
24
20
17
21
19
20
18
22
24
22
22
18
21
18
22
20
21
20
21
19
19
19
16
16
20
18
15
21
18
16
18
17
15
15
19
16
15
16
13
17
20
16
14
15
16
12
14
17
19
15
15
14
15
15
16
17
15
16
19
18
22
20
21
21
19
20
18
21
18
20
20
22
21
23
21
22
20
19
20
21
21
24
24
21
19
19
18
20
21
20
19
20
21
15
17
15
20
16
18
17
19
17
17
16
15
14
15
19
16
21
18
16
17
17
17
15
16
23
18
17
21
20
18
20
22
20
18
19
67
21
21
16
16
16
15
20
16
18
18
16
17
18
14
14
16
15
17
19
18
18
19
22
19
21
23
22
20
20
19
17
20
16
18
16
19
18
23
19
19
19
17
17
18
16
18
17
16
16
19
15
18
24
23
19
19
17
21
15
21
19
17
21
18
16
14
19
21
21
20
18
17
18
21
18
21
21
20
19
20
20
19
22
18
18
15
16
14
20
17
21
16
16
17
20
15
19
21
21
18
17
21
23
18
20
17
16
14
16
14
17
17
18
16
18
17
14
17
13
15
17
15
17
18
19
18
19
20
23
24
22
22
21
21
19
22
21
21
19
19
23
21
20
19
19
18
17
17
17
18
15
19
20
16
18
20
21
18
17
20
17
17
16
15
18
17
19
18
16
19
18
18
15
15
15
19
15
17
21
17
19
16
16
14
13
21
18
17
16
20
19
19
18
17
20
19
17
16
19
20
19
20
16
20
24
20
24
24
24
23
20
18
22
20
18
17
18
19
19
14
19
20
19
20
21
18
17
21
20
17
21
18
21
20
20
16
23
16
15
13
16
14
19
17
22
21
21
20
23
23
22
21
21
23
23
20
18
17
17
65
18
18
15
16
15
16
19
23
21
20
17
21
22
22
21
21
21
20
18
18
20
22
18
17
23
19
16
15
19
18
22
18
18
17
19
20
23
25
21
22
23
23
20
22
20
22
20
24
21
18
21
21
19
22
18
20
20
15
14
18
19
23
21
19
16
19
18
21
17
16
20
18
17
16
19
15
16
70
17
16
18
16
15
19
21
22
20
24
23
23
22
20
22
24
26
18
18
16
18
15
20
18
20
21
18
18
21
24
23
21
20
17
20
22
20
20
17
20
18
21
19
19
18
18
17
19
20
20
18
20
22
20
22
19
19
21
23
20
20
21
17
19
21
17
18
18
17
17
15
14
14
14
15
16
17
17
18
14
14
13
13
17
17
19
14
14
14
14
15
66
22
21
21
16
15
17
15
16
15
16
16
17


==> benchmarks/txt/lpm_benchmark_proxy_extract.txt <==
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623
140735326009623


==> benchmarks/txt/lpm_benchmark_proxy_parse_musec.txt <==
226
125
142
92
77
87
60
64
127
61
102
82
65
64
65
64
66
68
98
71
63
59
61
90
109
191
86
103
159
115
159
69
71
59
99
118
120
121
173
100
110
97
108
110
123
124
93
114
74
64
125
135
106
106
166
120
98
110
97
121
123
111
95
77
90
76
110
77
70
78
288
126
122
86
84
123
186
83
86
88
134
96
132
119
86
92
80
70
123
96
85
110
87
147
199
133
108
142
130
149
71
113
83
139
87
94
157
95
162
110
168
149
109
126
112
133
126
95
77
141
93
127
103
102
98
94
88
91
79
92
134
89
82
97
151
96
112
137
89
217
91
143
102
86
82
123
81
91
95
123
89
99
124
105
184
75
75
111
86
156
81
164
109
128
91
122
221
97
115
81
81
74
95
106
90
83
121
68
81
107
96
108
95
69
73
60
49
65
65
123
79
75
85
265
175
71
60
59
58
126
124
124
83
109
90
92
69
71
66
64
60
132
132
104
146
84
80
96
107
141
132
82
74
114
70
76
73
119
161
139
77
150
74
104
100
119
107
83
109
88
83
74
96
156
99
88
126
90
78
67
74
117
91
86
216
66
129
126
174
106
154
163
97
82
74
51
71
57
98
206
139
129
120
81
92
152
194
80
76
99
160
85
77
91
88
90
78
100
60
59
56
49
60
119
102
97
73
95
73
65
113
128
62
64
65
61
61
85
55
136
66
147
51
62
245
61
101
68
68
67
108
68
70
75
64
69
82
72
56
165
123
84
124
85
81
82
71
90
132
90
108
74
61
55
60
59
109
81
119
99
129
79
76
63
56
56
62
126
83
60
67
77
97
125
68
140
77
251
87
76
125
55
57
63
71
62
128
75
79
64
99
92
63
61
93
56
59
61
54
60
60
60
59
67
125
89
87
76
103
123
132
88
71
123
60
61
64
127
87
78
63
64
49
121
96
92
68
100
60
64
63
64
66
75
71
66
66
65
78
72
66
58
58
59
73
84
63
71
123
75
74
108
184
120
203
99
69
68
77
77
119
66
78
54
54
54
78
79
68
65
99
181
84
184
87
124
87
88
85
125
114
222
162
67
59
62
59
76
76
98
70
115
78
89
104
74
65
106
97
86
86
76
111
69
90
81
101
93
130
108
101
143
98
91
120
176
116
97
129
94
79
71
74
76
138
90
83
84
112
123
184
126
71
133
164
111
87
71
59
59
58
62
60
68
62
74
66
59
48
77
62
67
78
76
76
187
110
60
71
62
62
86
107
120
82
123
76
78
83
78
79
68
66
63
79
58
69
64
127
65
137
62
73
72
115
69
164
52
75
61
116
80
65
131
108
71
83
138
72
71
81
81
79
83
88
124
132
88
95
131
122
101
66
77
80
81
86
70
70
75
84
65
67
76
127
80
66
65
55
63
62
68
65
71
75
61
115
173
135
81
77
92
65
59
156
63
63
118
67
61
64
54
122
68
78
79
74
74
117
77
69
63
154
123
84
90
59
60
96
105
204
76
98
97
139
97
133
158
154
97
109
147
93
95
94
86
117
108
68
73
61
53
72
63
74
66
64
70
129
69
102
67
106
110
60
64
61
62
62
83
100
97
60
57
55
50
60
74
69
64
79
62
100
57
66
115
78
122
73
96
53
70
69
63
64
93
66
80
72
65
66
115
59
60
50
125
69
136
150
157
89
95
125
104
88
120
92
143
136
93
91
80
87
111
198
89
91
80
94
63
91
88
73
60
61
65
63
64
82
162
116
81
128
88
65
56
82
78
75
102
73
65
63
62
61
57
60
137
74
73
74
92
72
67
71
94
101
84
79
105
91
126
117
97
136
88
63
70
68
114
104
63
62
73
69
168
143
84
169
109
79
134
153
104
94
79
73
79
63
123
98
73
64
75
83
100
90
85
134
74
67
58
62
76
66
75
69
130
72
184
78
103
85
107
81
67
62
62
68
116
86
84
192
118
127
137
189
93
123
85
149
171
98
114
55
67
63
76
92
72
91
69
135
168
73
73
86
110
126
110
91
95
89
113
90
87
73
72
76
63
84
50
86
56
61
58
59
56
73
76
104
66
65
66
64
53
70
68
85
65
109
122
70
74
73
125
111
71
62
63
75
119
78
63
82
64
94
111
62
74
60
73
71
82
72
102
81
90
109
125
86
98
104
84
108
120
127
111
101
84
72
177
95
92
169
138
124
91
108
146
101
88
96
93
118
96
100
99
111
110
144
120
85
101
89
81
106
92
77
71
107
118
103
126
146
136
91
114
124
223
135
102
95
153
124
132
114
117
127
114
88
79
67
72
77
64
66
65
64
97
66
85
150
66
77
74
98
110
110
69
67
73
84
75
64
103
95
102
85
126
137
88
203
71
89
121
90
91
115
201
124
90
75
122
114
109
138
84
132
62
160
163
78
116
71
175
115
108
189
134
95
86
68
89
74
126
75
69
66
124
140
101
111
122
88
68
53
67
64
64
66
66
196
106
121
112
107
186
92
92
100
107
122
96
95
80
106
86
128
236
108
161
140
123
104
105
87
67
63
73
88
76
74
171
130
116
110
67
115
77
64
62
90
110
100
68
76
110
147
72
88
66
128
89
127
55
63
57
60
114
101
113
89
79
118
90
74
78
68
199
146
82
60
145
72
68
80
66
117
103
88
86
80
65
72
62
56
115
121
68
85
126
60
128
112
135
120
89
91
89
124
235
87
123
119
173
158
83
126
77
87
73
307
95
101
111
87
90
88
118
109
165
146
121
83
72
71
77
79
116
90
75
72
87
71
123
130
122
75
129
115
54
113
64
71
65
61
66
77
95
81
64
66
122
108
90
78
88
122
95
90
141
131
87
164
65
66
168
100
123
163
103
104
117
84
108
116
166
166
135
145
118
72
91
108
115
82
127
87
95
139
84
75
60
113
89
84
91
85
110
87
137
139
100
75
90
70
82
68
64
114
133
66
81
68
81
67
84
81
122
70
78
69
82
58
76
95
120
73
63
126
136
103
98
96
114
96
139
89
68
74
120
103
74
94
82
74
125
126
102
85
80
86
118
61
63
98
268
71
73
75
60
157
88
116
125
84
73
109
67
75
78
64
47
76
112
63
62
64
89
109
96
95
90
93
60
61
64
67
82
69
66
56
62
81
63
69
74
76
108
85
127
84
102
60
69
112
73
116
75
104
58
65
65
62
66
124
129
95
97
108
89
99
130
154
119
81
130
94
72
66
123
92
133
97
96
81
67
62
68
55
79
57
90
116
108
87
69
80
104
142
135
104
100
129
88
89
97
75
76
66
70
63
110
90
90
127
114
83
97
73
83
91
84
82
115
79
91
61
69
94
74
109
113
107
141
64
64
122
78
138
231
80
82
60
94
52
129
59
61
64
211
65
79
82
83
78
55
89
67
78
64
67
85
145
127
128
74
61
56
98
67
199
74
60
67
161
79
141
59
63
64
118
130
120
107
100
144
120
86
107
128
90
85
74
129
76
73
66
127
123
140
119
129
87
121
74
78
70
85
122
93
87
69
61
66
64
58
49
62
137
63
74
105
121
124
76
68
121
48
141
155
104
67
74
76
88
118
154
122
144
131
118
93
98
98
90
87
109
103
122
110
125
98
106
119
104
90
144
88
129
114
162
105
108
83
85
78
72
66
56
66
63
67
51
65
66
94
70
66
58
60
61
56
71
89
145
70
69
77
173
57
65
52
65
97
71
101
61
106
54
57
67
56
72
85
64
76
72
79
65
63
65
65
108
122
105
57
53
77
80
74
91
69
95
129
116
73
62
58
62
67
91
117
66
59
62
159
62
61
65
64
201
72
57
95
122
64
68
127
72
65
126
97
100
102
60
67
56
60
56
58
163
78
94
88
70
121
97
93
79
80
79
74
74
81
77
63
76
68
68
64
59
64
55
62
60
78
59
74
62
96
60
68
57
61
57
143
91
59
57
59
64
58
65
51
122
66
62
98
115
110
98
91
77
124
76
62
60
58
63
56
65
60
121
97
95
66
73
101
91
125
81
61
103
61
90
70
83
108
74
74
112
81
138
144
93
81
73
69
97
99
62
222
85
154
61
63
130
66
65
72
74
76
64
54
74
62
67
70
86
70
130
66
79
65
51
62
150
67
106
65
58
63
74
62
60
56
53
48
64
80
64
56
60
64
68
57
61
82
50
59
83
66
60
69
121
74
94
60
77
75
125
93
119
158
87
71
72
64
69
62
61
66
113
58
57
88
66
101
90
78
75
69
64
62
61
55
134
64
133
73
77
60
65
56
60
57
60
58
55
56
57
53
58
65
190
62
91
81
82
62
108
60
70
62
68
62
85
81
70
102
94
94
86
98
80
80
73
71
69
66
140
126
71
123
124
125
88
79
62
117
58
61
94
136
73
209
88
117
124
117
66
63
58
64
58
59
61
108
85
103
120
90
82
87
117
123
92
99
82
85
115
164
126
133
135
97
305
119
97
104
123
90
78
85
133
114
74
72
59
84
91
113
89
241
116
70
73
101
115
89
81
93
116
93
96
66
124
84
113
74
58
59
62
64
61
61
56
97
62
61
55
86
76
113
85
67
59
100
83
122
147
122
77
122
116
109
93
90
57
56
72
130
79
89
110
90
68
67
118
76
85
85
71
72
63
83
90
115
92
104
132
96
81
57
72
66
65
69
78
89
109
91
104
73
135
62
86
57
58
97
63
70
105
174
108
118
100
116
122
90
112
82
96
112
52
96
99
90
177
144
73
66
83
122
83
69
77
73
114
90
149
128
139
135
88
72
61
49
87
103
85
70
63
72
62
72
64
132
58
72
98
188
81
79
67
66
69
69
64
58
60
70
60
70
70
93
87
88
96
85
74
84
91
129
115
94
117
93
101
186
87
100
103
98
136
162
87
134
86
115
97
103
105
87
125
173
128
100
158
138
101
57
67
54
62
57
65
126
95
82
96
64
123
75
70
139
89
80
105
91
77
62
77
80
67
60
48
61
155
88
122
202
141
166
97
117
106
150
82
56
82
71
70
91
73
71
69
62
112
64
55
69
83
156
101
86
88
78
110
75
60
100
62
90
97
112
80
125
189
129
73
73
60
53
64
64
67
103
88
93
89
68
100
130
85
89
69
73
120
126
103
100
77
102
82
232
95
98
152
80
69
57
61
87
79
84
76
92
83
86
72
59
56
55
107
90
124
74
73
81
63
66
97
71
71
97
54
57
60
122
88
66
98
109
101
99
93
161
82
105
113
91
93
91
89
126
81
80
130
58
165
117
126
92
279
77
224
108
135
115
75
72
78
63
99
80
106
95
121
94
92
85
94
98
95
104
75
124
108
67
66
67
63
65
99
96
116
76
96
79
104
95
125
90
81
74
183
98
117
57
59
54
80
78
67
103
79
124
68
89
97
129
79
94
139
118
88
140
95
133
122
219
117
66
128
57
67
52
65
66
58
81
104
60
60
118
87
116
214
100
146
118
75
126
125
116
127
130
94
100
104
111
78
87
95
81
83
129
151
145
110
86
84
92
120
173
102
102
134
123
99
140
79
156
116
80
60
104
77
67
58
64
66
79
53
72
96
97
144
107
95
101
69
84
126
117
106
103
131
101
111
112
99
143
94
84
109
92
81
113
89
82
84
71
90
71
66
65
75
80
133
119
149
121
122
79
101
95
88
92
78
144
97
80
71
64
63
66
79
118
71
75
93
135
82
92
106
65
67
58
206
72
107
120
120
142
158
208
81
76
66
63
85
172
61
53
50
61
63
99
106
129
118
131
88
77
88
83
73
66
84
71
69
63
112
63
64
127
86
116
69
70
74
118
64
77
123
111
106
91
106
231
71
71
126
65
70
105
94
69
63
121
61
60
57
56
62
82
82
124
94
73
66
73
95
74
78
129
97
91
194
115
133
81
69
68
54
65
121
146
132
123
69
115
169
72
67
66
121
131
75
88
80
68
97
56
62
70
50
61
78
131
127
110
105
68
86
98
72
148
66
99
120
75
82
74
104
124
90
81
67
97
65
63
64
121
155
70
59
92
78
71
81
63
88
60
96
66
64
75
63
146
184
78
156
69
69
68
99
74
107
173
82
65
66
66
69
63
65
61
52
59
70
80
107
116
117
75
74
122
121
95
92
146
149
137
88
87
81
63
64
138
76
84
103
64
86
81
81
79
72
122
78
79
103
84
81
90
115
112
69
65
57
66
72
88
69
65
65
91
89
71
69
68
70
66
98
63
92
67
67
76
55
84
71
66
62
68
80
69
57
62
59
62
90
62
71
58
58
53
67
77
76
85
123
122
92
92
78
66
70
58
98
76
73
67
82
72
164
92
90
75
71
50
63
79
112
113
65
60
139
109
141
63
172
130
110
81
78
65
62
67
58
68
58
64
68
91
57
61
58
69
72
73
67
61
83
71
70
64
63
65
93
109
65
99
113
60
81
76
93
72
83
72
66
72
65
58
49
59
78
120
64
67
66
90
83
63
49
59
91
80
75
93
144
84
71
74
82
65
92
58
106
65
71
103
66
67
72
260
57
118
61
60
63
70
99
186
83
124
64
63
73
64
58
59
117
120
65
75
160
88
63
63
194
93
79
76
179
70
59
87
164
63
70
78
63
70
87
59
54
85
90
87
66
66
146
68
137
89
63
70
66
148
66
94
61
60
91
55
114
95
62
63
74
62
68
62
56
133
117
115
119
103
83
75
90
77
80
62
65
61
67
51
64
71
77
130
63
68
117
85
63
130
74
98
72
75
70
121
65
69
105
63
55
74
179
70
83
61
112
60
59
63
60
77
75
105
64
77
81
81
129
79
65
93
66
68
63
89
77
93
85
129
75
95
116
142
86
130
86
91
94
95
90
167
121
135
99
88
67
70
62
86
58
60
93
96
70
57
72
117
82
82
82
135
97
125
119
88
74
113
118
80
58
62
54
76
58
52
112
83
61
82
63
63
72
108
100
66
83
94
80
135
73
85
137
81
62
112
79
151
73
64
73
61
71
82
64
65
76
61
65
63
59
62
71
102
49
91
84
76
72
76
78
87
79
98
87
90
132
72
79
55
105
83
74
90
115
125
72
75
72
109
71
150
64
58
78
69
64
63
57
67
59
66
61
62
116
62
63
128
69
87
125
186
127
88
180
87
83
144
133
75
70
67
63
71
62
61
82
79
73
72
67
50
63
63
82
66
136
133
91
75
73
64
54
63
105
60
58
106
75
67
60
77
54
64
73
61
65
62
61
123
66
67
67
135
123
74
71
81
71
70
127
91
87
89
83
80
127
86
84
82
67
62
86
102
73
62
62
70
62
119
89
70
60
97
52
65
83
75
174
74
59
127
74
74
75
82
72
94
74
86
60
67
67
60
107
54
97
101
68
125
114
65
53
125
87
78
69
116
97
76
100
123
79
80
85
63
156
162
98
83
126
176
50
64
60
67
65
65
72
69
83
76
64
80
67
59
62
62
62
92
62
68
71
64
74
65
76
64
75
73
114
63
51
59
57
67
60
90
137
75
50
56
132
80
120
69
70
71
66
107
109
52
52
61
59
54
59
70
195
184
63
68
52
60
51
69
54
62
82
129
137
68
65
126
79
132
80
60
66
51
66
55
82
105
65
58
71
58
62
58
81
87
66
55
63
58
62
104
122
78
82
92
83
92
60
153
102
96
92
86
122
117
114
96
130
70
115
79
56
69
109
98
94
136
86
104
82
67
90
73
70
67
59
84
69
78
84
143
111
98
73
70
111
61
66
165
66
105
72
64
72
63
81
80
100
68
56
84
60
56
64
73
125
76
128
60
82
65
87
50
125
96
98
89
107
97
84
163
75
73
74
59
81
62
65
61
88
61
78
89
69
119
140
124
94
89
125
284
126
76
79
74
102
114
67
56
56
67
69
84
66
111
141
93
107
90
171
106
93
50
69
65
82
68
65
93
136
83
86
74
199
138
73
67
96
68
66
129
97
127
102
86
127
70
76
76
118
71
106
99
111
122
120
93
96
97
83
86
73
92
59
118
123
130
92
165
125
108
92
84
129
104
102
83
63
81
63
63
131
111
92
99
112
77
68
65
65
54
162
95
100
106
96
85
72
59
106
75
60
74
60
68
78
82
59
57
65
63
73
61
73
136
124
93
85
59
76
117
90
54
66
65
62
63
65
89
100
82
69
70
131
70
61
58
127
57
77
61
62
57
116
95
72
60
69
59
62
60
61
60
56
55
57
57
75
80
126
98
104
80
86
72
75
73
82
63
65
91
157
86
84
107
76
105
88
73
64
74
58
61
63
61
113
77
59
62
95
63
61
65
54
49
62
112
86
126
72
94
116
61
82
89
91
69
102
67
80
76
75
74
70
114
72
67
117
74
112
63
62
61
50
139
65
65
69
62
87
106
67
139
83
86
69
106
78
60
106
59
91
74
155
96
125
80
330
117
85
105
73
85
66
107
138
117
82
74
71
69
70
75
134
95
86
69
159
79
60
131
69
117
61
62
58
128
58
62
82
64
130
116
77
60
69
63
125
75
109
112
90
85
93
101
65
64
70
105
59
121
89
97
90
125
95
82
82
109
128
84
124
64
59
81
65
49
220
74
103
95
72
119
71
90
84
76
63
62
125
80
70
71
64
65
63
68
86
63
69
63
58
65
62
63
73
82
84
62
62
53
61
197
77
72
125
83
75
73
128
130
312
102
101
100
62
64
66
62
71
67
64
76
74
78
62
122
74
80
58
69
64
60
63
71
77
117
113
80
60
62
65
67
87
67
125
90
63
63
114
66
188
69
123
76
69
73
62
179
70
86
63
106
57
48
52
58
76
182
86
68
59
55
65
74
65
122
58
76
71
61
56
72
103
63
94
80
137
106
111
108
96
176
93
84
88
132
69
73
120
94
96
73
59
55
62
69
60
61
129
79
75
78
71
117
80
83
126
91
83
114
92
89
125
69
70
71
129
61
74
118
58
85
108
166
160
175
100
96
123
117
144
97
104
131
114
50
71
91
123
165
76
109
53
60
122
88
88
72
76
55
61
48
58
109
90
79
66
73
67
58
67
73
77
59
78
66
84
121
74
107
100
56
72
61
77
72
77
115
95
90
71
74
94
62
62
88
206
63
104
122
75
77
64
65
60
61
142
79
58
107
79
122
111
92
94
69
67
63
81
60
124
101
131
95
91
73
74
115
60
61
61
57
76
56
63
65
60
100
99
67
79
64
64
95
160
86
95
105
75
79
112
121
61
73
227
130
103
149
166
79
65
90
53
122
72
72
70
65
65
63
77
62
139
82
70
62
60
75
62
77
56
49
238
166
97
162
90
85
82
120
105
90
127
113
144
69
70
98
88
77
87
180
68
71
72
62
70
80
104
124
62
110
59
63
66
61
61
92
76
82
82
60
68
58
60
72
53
124
181
76
103
120
84
139
116
102
93
80
129
107
85
78
83
73
63
92
65
66
61
60
77
52
53
62
66
123
88
83
117
66
92
79
99
168
87
87
77
68
63
125
97
66
79
87
112
93
65
79
82
78
74
84
116
92
151
120
109
129
88
117
78
125
96
69
124
91
125
97
136
121
90
128
96
167
165
96
105
82
76
93
135
118
124
136
92
85
87
83
99
109
85
84
87
74
86
125
111
64
134
89
79
126
77
140
91
99
79
86
62
104
74
115
77
73
117
61
63
63
55
113
74
104
71
61
75
107
61
64
63
64
64
110
105
106
133
112
132
71
90
64
84
81
74
66
63
59
62
80
74
93
67
60
135
60
95
56
78
52
90
50
53
137
79
81
64
63
66
64
65
72
71
82
86
50
64
103
69
66
88
105
91
104
132
179
173
88
111
87
185
81
81
77
79
70
66
83
64
48
67
55
68
60
75
138
83
67
66
65
70
60
68
65
60
80
63
187
125
84
76
99
72
127
80
96
133
108
146
113
104
94
92
128
122
117
101
107
80
97
66
129
66
59
106
93
52
119
74
57
120
128
83
81
56
76
50
63
124
247
127
72
67
84
75
94
65
62
71
90
81
62
56
60
59
61
57
65
72
60
59
56
55
85
51
68
96
95
92
134
81
77
71
66
80
74
80
70
67
51
63
130
88
131
109
70
61
57
49
64
72
72
61
124
92
86
117
84
78
75
66
61
62
149
88
321
92
185
220
143
100
165
81
74
87
109
68
117
63
64
84
66
179
82
89
102
84
69
70
68
59
128
110
75
60
124
73
67
57
68
69
71
58
59
64
82
72
80
100
101
135
77
79
65
106
64
63
248
87
81
77
67
120
96
88
126
103
82
85
59
65
66
85
75
78
79
72
81
90
132
79
94
125
83
98
82
67
78
76
144
87
78
81
50
72
77
66
64
68
59
67
58
69
89
65
63
67
61
63
56
64
58
62
69
63
126
79
64
108
75
93
93
200
98
84
125
83
101
137
136
71
89
128
124
79
194
108
91
90
111
94
70
69
110
51
62
63
66
82
67
68
57
59
62
62
66
79
84
76
67
63
59
94
80
101
64
122
82
57
67
96
128
96
97
94
108
75
67
58
60
121
58
48
149
66
68
94
88
83
58
62
59
66
60
63
61
135
81
90
118
127
92
79
75
64
70
93
72
78
72
74
78
222
78
72
80
58
62
68
85
61
64
56
165
62
61
60
61
78
50
63
63
65
68
94
81
144
54
66
62
63
73
68
108
131
122
189
134
99
85
167
101
97
92
89
54
75
68
68
70
74
125
100
149
83
77
57
121
52
63
89
112
102
75
78
125
117
71
151
97
68
72
76
65
145
151
254
123
101
80
86
70
105
79
55
113
124
107
187
63
60
137
115
95
134
107
93
125
89
73
72
106
65
125
80
128
62
70
67
82
51
61
117
96
69
74
59
84
69
54
131
99
134
101
85
189
71
65
125
65
94
97
256
75
75
62
60
50
68
59
98
124
112
79
123
73
64
59
102
78
67
82
104
194
140
105
69
65
63
115
141
80
62
66
100
73
62
70
61
63
124
162
108
90
111
97
103
156
70
64
60
58
59
57
56
51
69
70
95
94
105
97
76
88
79
97
145
104
69
59
68
63
60
80
61
73
66
74
78
68
68
135
107
117
125
87
65
66
89
71
60
182
85
58
60
57
57
109
55
52
114
136
89
88
75
76
67
103
97
78
117
80
59
56
49
64
62
106
126
121
100
121
107
93
74
66
74
85
81
56
106
131
65
60
54
71
116
126
138
71
64
97
104
61
58
67
77
66
62
73
145
128
154
91
50
63
122
64
69
74
152
125
69
83
80
74
71
182
116
75
114
75
63
56
58
70
71
80
87
77
65
71
73
72
65
78
74
62
124
117
75
120
111
77
93
80
87
79
79
131
105
129
109
154
131
110
66
92
77
108
128
139
73
61
62
60
64
107
91
80
72
72
86
86
72
63
63
75
101
117
109
134
126
97
85
83
51
78
86
82
91
77
66
126
86
82
125
242
89
87
206
102
76
61
78
125
97
96
110
144
92
82
79
58
51
189
181
126
118
60
76
76
141
63
82
61
129
83
137
69
68
123
68
141
69
64
63
69
92
91
82
90
83
80
58
89
127
65
62
124
79
94
67
64
85
65
111
59
73
66
58
66
65
63
90
62
194
61
47
75
64
131
148
97
65
65
71
70
67
101
85
90
144
128
88
68
84
101
84
63
70
56
187
79
53
77
63
76
71
84
57
63
127
54
50
60
64
129
130
90
80
70
60
61
50
63
87
67
75
210
194
85
74
102
120
85
124
109
72
64
64
175
91
120
148
99
137
64
74
64
65
59
78
75
82
123
132
76
61
60
87
63
70
65
59
57
56
149
75
74
92
136
120
101
79
125
91
86
91
68
77
64
189
157
127
113
109
80
67
117
83
80
98
87
79
70
73
96
130
87
76
126
80
136
81
128
130
53
65
72
130
84
182
75
84
76
57
78
101
62
67
60
84
135
87
80
99
75
60
73
75
77
136
112
100
121
71
61
63
63
63
150
129
123
52
74
73
72
101
65
64
61
75
57
100
90
60
82
71
67
160
86
118
144
97
123
75
68
134
142
74
50
62
61
74
99
60
57
59
118
59
129
90
136
88
92
114
116
71
59
58
116
62
73
66
58
103
121
77
65
70
66
62
65
82
63
66
81
131
66
60
58
54
52
53
52
62
62
69
87
133
139
91
81
61
187
79
104
70
68
67
97
59
60
61
55
61
53
77
60
58
92
51
118
70
70
66
72
64
66
76
82
103
62
86
60
76
275
135
96
84
84
95
94
70
61
76
63
82
139
74
64
66
58
125
71
111
60
63
131
69
62
71
76
123
66
56
52
53
52
49
62
97
65
65
117
63
79
66
85
120
91
65
59
66
103
80
64
101
76
62
57
61
134
71
69
81
133
104
100
84
97
115
86
96
51
50
81
91
86
75
81
71
91
66
112
103
104
84
82
118
122
84
127
218
83
100
79
173
101
114
113
97
98
163
69
82
76
72
51
60
122
75
78
68
57
50
64
67
73
144
59
65
93
63
61
67
117
125
54
93
61
59
73
57
57
68
65
76
66
186
71
75
106
83
113
62
57
86
58
70
64
67
70
56
65
65
64
107
79
70
65
70
108
58
83
91
73
69
104
94
160
68
61
116
90
69
66
124
114
73
66
90
80
63
102
109
147
66
75
64
63
62
71
77
63
61
62
66
61
71
70
60
58
50
66
65
66
77
65
67
79
63
144
84
74
85
61
58
62
58
114
63
73
125
52
64
95
91
156
82
91
65
54
74
81
137
182
91
100
99
130
95
106
112
126
91
100
96
102
105
92
72
63
59
58
203
94
192
106
81
75
73
123
72
121
67
77
57
60
93
92
112
56
69
64
74
77
69
58
95
61
66
63
63
99
65
140
73
62
60
57
75
69
87
72
96
126
65
71
85
73
56
94
112
74
78
63
64
75
55
67
83
80
66
50
60
60
69
63
65
66
78
69
56
83
69
72
65
74
180
96
70
133
93
67
92
62
52
55
52
62
76
125
95
113
95
118
80
69
252
94
103
108
85
78
47
63
69
107
66
71
82
77
64
77
68
65
73
74
71
62
78
78
70
93
84
94
87
61
68
62
59
56
74
72
78
63
67
124
130
85
110
76
86
62
78
84
67
61
62
56
61
56
63
127
126
128
84
129
58
157
122
71
79
123
82
70
67
67
70
103
71
89
77
106
65
130
122
98
76
68
65
67
57
91
72
62
57
63
56
58
57
69
56
93
68
78
72
66
61
63
58
73
55
49
60
88
72
62
64
57
57
79
65
65
66
63
69
82
70
67
64
64
63
58
75
58
65
57
61
55
63
61
64
60
124
115
61
57
56
51
49
65
63
62
61
128
137
87
71
63
74
70
112
61
58
54
58
119
91
82
80
191
86
105
99
78
67
49
61
64
129
142
111
74
84
65
79
119
89
90
112
55
59
169
77
67
62
84
133
71
65
75
91
82
58
65
57
50
74
98
84
86
64
61
57
60
58
63
74
88
60
60
120
61
77
187
125
132
115
154
77
77
95
176
74
82
181
87
64
59
143
70
50
70
103
160
76
100
68
75
68
84
121
62
80
81
75
76
64
90
72
131
114
167
181
79
129
185
95
103
86
115
82
60
60
75
93
86
71
158
82
84
89
140
89
82
70
61
81
56
68
99
86
138
66
65
72
60
56
108
50
86
72
71
66
63
73
70
61
60
64
83
73
79
117
80
146
110
123
108
88
89
77
69
70
84
128
81
87
67
177
71
72
217
72
104
76
62
103
64
115
72
73
95
97
99
140
84
133
67
100
124
106
137
73
125
120
84
65
76
71
91
72
75
77
69
86
119
81
53
84
67
66
81
92
125
149
105
161
101
90
88
75
108
88
75
69
110
71
66
80
91
73
65
146
51
81
68
70
71
58
76
78
135
134
83
67
63
88
135
128
95
118
155
102
126
106
66
63
61
345
181
129
93
163
210
101
79
86
92
99
128
136
201
89
88
137
184
105
219
134
127
100
90
117
87
249
110
99
193
112
100
97
87
118
83
85
101
116
155
97
190
138
103
113
109
102
111
128
115
120
135
101
168
164
130
149
130
125
112
166
119
100
107
93
131
122
99
109
92
94
95
155
138
151
123
90
181
107
108
111
74
158
141
139
158
215
196
111
102
95
124
109
155
155
154
169
114
177
347
173
142
100
315
164
145
224
85
91
94
120
156
81
95
113
134
212
103
87
183
74
126
212
114
253
192
83
117
141
216
97
118
161
108
164
133
98
139
179
110
107
121
193
115
256
105
98
195
124
130
92
157
252
100
93
148
94
136
95
290
119
161
154
361
187
115
166
185
162
116
119
101
113
147
162
176
105
131
135
118
112
278
105
156
138
157
244
99
147
115
118
133
269
119
175
107
117
106
124
136
238
105
111
90
172
128
108
128
88
122
130
116
171
209
95
89
116
150
85
118
102
129
99
193
125
107
202
138
129
310
96
110
88
89
131
121
143
100
276
172
108
113
234
109
117
134
126
327
152
259
105
97
86
116
127
131
98
92
345
117
154
156
172
120
108
176
158
107
187
81
137
123
85
94
89
102
180
104
130
99
102
122
176
217
179
164
145
131
132
145
95
101
135
137
120
175
133
83
134
117
126
103
195
127
103
128
89
113
82
138
94
85
315
110
136
119
96
99
185
139
173
121
202
122
123
95
89
122
128
149
129
97
118
184
131
99
97
176
90
228
77
126
88
113
112
105
85
122
110
131
164
185
103
91
88
111
113
184
128
152
234
123
154
96
99
130
134
131
143
124
166
170
134
97
217
172
267
136
146
251
102
248
112
118
136
164
98
150
75
116
123
140
109
93
100
283
161
95
103
96
86
87
112
169
110
146
245
132
149
132
99
115
151
134
156
135
138
129
117
212
184
135
116
172
285
157
161
108
267
177
133
199
115
103
120
165
112
151
97
111
172
368
116
94
167
102
113
96
92
96
90
197
150
184
109
140
112
106
116
112
206
170
164
152
167
137
98
126
114
140
173
105
104
96
134
99
125
145
168
104
83
123
99
110
219
123
193
249
133
116
107
170
113
328
118
149
124
117
107
139
200
115
142
141
201
191
134
198
235
125
106
130
101
128
188
101
111
120
285
101
105
173
98
282
110
109
174
249
108
107
135
149
129
110
126
121
131
137
142
136
167
155
105
142
189
139
137
160
121
146
116
117
178
126
116
126
109
110
171
150
99
89
84
168
124
231
142
194
105
116
171
131
163
175
122
113
97
120
125
163
173
135
143
108
154
110
117
225
112
121
130
183
196
137
118
113
120
111
126
78
157
118
159
129
274
145
129
102
219
174
204
114
228
135
86
97
121
113
106
145
108
101
156
141
222
101
178
164
87
78
102
90
115
122
110
116
184
154
119
99
103
104
82
221
109
167
230
93
185
129
130
108
116
111
149
128
93
159
126
110
154
136
98
201
125
129
136
147
240
128
204
118
115
247
121
96
96
103
147
108
141
139
135
157
176
112
115
136
235
100
129
192
124
264
131
103
79
85
162
178
133
163
140
154
126
130
208
153
119
135
129
145
206
119
112
128
111
103
99
91
112
189
191
180
184
103
100
187
212
174
228
89
121
89
146
244
123
125
127
126
131
106
115
96
165
103
98
193
136
211
101
115
93
132
106
121
249
107
92
125
108
106
110
197
93
106
190
103
122
163
105
149
103
104
113
91
117
286
121
110
283
127
107
117
106
185
207
92
89
152
141
119
142
153
139
101
242
107
166
160
100
150
101
123
104
102
113
193
148
200
170
151
93
275
110
123
145
110
103
113
100
144
122
175
170
158
149
164
146
195
194
111
161
105
218
145
115
95
82
138
124
79
112
97
173
138
135
103
168
101
106
189
104
70
120
131
134
195
143
88
101
163
102
116
94
98
82
83
93
158
118
158
123
92
117
104
105
280
143
168
131
81
101
95
109
236
98
97
95
242
105
86
138
160
139
86
125
69
82
72
202
133
76
77
66
114
129
141
102
175
90
116
93
89
84
120
119
117
102
169
229
122
148
148
216
170
91
152
101
326
118
131
177
137
113
117
151
154
98
103
159
130
119
138
137
159
122
157
198
152
124
135
290
126
127
164
121
229
121
105
114
94
115
106
151
95
119
94
252
129
99
89
105
135
132
240
200
94
234
124
112
132
320
106
224
93
99
83
129
112
187
115
71
163
101
99
119
132
135
269
218
112
155
214
132
86
124
98
110
87
128
117
84
115
91
124
72
71
193
102
164
103
251
94
100
127
123
125
109
165
207
91
69
86
180
117
175
137
93
125
150
221
129
102
98
116
82
130
129
119
130
107
124
142
129
173
158
153
93
93
217
97
167
207
119
127
113
119
101
157
125
118
128
96
101
129
211
222
127
142
79
120
83
86
131
98
92
97
112
117
89
130
194
128
125
96
187
130
138
87
81
351
105
144
109
151
205
125
170
107
122
121
171
142
160
134
158
108
149
105
191
166
137
89
117
117
188
306
154
121
115
149
110
234
109
146
157
133
74
336
89
89
106
77
81
148
209
153
185
232
101
79
113
129
174
103
77
131
82
151
132
91
109
136
154
121
103
109
141
157
158
95
234
89
78
254
193
125
92
175
171
106
106
89
175
147
114
171
105
99
167
250
104
148
123
110
109
141
164
114
226
91
88
81
146
214
106
135
146
157
97
81
134
112
115
144
144
107
166
134
174
208
132
96
122
93
115
137
180
78
114
137
90
124
97
93
118
79
103
90
120
69
88
91
107
124
101
83
118
138
196
251
128
95
127
120
111
164
115
99
107
120
102
128
169
101
160
187
103
238
126
94
137
148
104
102
133
156
167
125
213
107
188
115
152
167
109
130
130
187
240
106
169
123
125
109
147
112
108
374
193
94
141
158
214
132
141
154
131
235
119
157
149
95
124
99
148
100
126
100
163
139
91
211
152
101
118
117
118
96
115
304
97
93
95
101
123
167
267
114
165
106
85
131
98
99
121
223
213
109
110
183
110
110
352
123
122
161
137
197
169
117
138
127
138
168
112
118
171
181
222
149
96
89
84
127
106
131
137
123
132
265
96
113
113
82
83
95
127
127
304
112
123
139
115
147
231
101
115
102
138
104
150
110
112
123
132
197
158
157
205
146
138
90
112
131
132
127
89
111
227
118
146
101
159
121
159
116
117
105
110
89
193
121
160
195
140
123
162
142
125
114
211
257
145
158
125
112
127
105
122
93
244
79
147
166
102
97
140
92
89
114
143
123
116
152
139
88
117
145
110
88
96
131
176
128
290
98
118
192
123
217
97
102
171
118
94
153
125
113
102
122
247
152
112
141
92
111
161
121
102
124
111
97
197
86
154
243
118
134
127
244
169
115
138
109
126
147
150
120
129
141
107
120
126
138
159
80
122
131
278
140
105
116
149
120
103
109
125
116
125
149
176
116
99
115
167
309
110
129
189
115
109
110
96
96
179
100
116
123
109
103
118
114
152
190
136
118
154
155
280
104
135
143
125
152
133
137
212
160
120
211
110
155
84
301
107
257
161
97
124
201
107
105
101
111
92
118
83
145
114
210
131
124
199
110
118
125
103
108
160
120
91
98
137
121
97
250
110
100
116
115
162
114
109
91
193
120
226
158
150
116
195
168
119
168
140
187
99
130
155
114
92
94
80
139
111
192
180
162
142
159
112
101
211
121
94
111
83
235
74
98
158
180
176
144
72
103
107
92
172
243
113
171
158
99
129
151
108
102
111
143
171
147
106
79
130
116
266
127
147
151
96
121
117
88
103
136
93
120
87
183
99
95
82
179
120
137
150
94
100
125
149
185
89
131
153
104
213
105
105
83
91
144
128
141
157
115
93
153
93
109
128
223
85
99
103
114
125
234
136
90
97
236
107
149
127
96
104
96
142
91
141
127
195
160
153
94
131
120
112
94
112
172
84
82
86
76
181
158
90
122
141
167
114
101
133
85
77
126
123
121
142
86
242
105
133
146
168
96
196
180
102
131
97
94
96
128
123
127
129
156
136
128
98
80
90
149
167
86
105
103
118
111
188
87
104
98
154
123
97
160
162
97
88
113
131
139
138
117
114
181
140
106
199
94
105
184
117
141
75
144
113
109
100
183
168
100
149
126
130
122
99
81
139
104
159
94
93
83
135
104
137
119
122
74
118
104
132
93
151
138
124
153
120
107
150
120
276
89
130
112
104
84
153
81
122
109
99
128
150
117
94
113
99
93
183
109
123
117
100
97
96
107
375
127
127
148
99
106
91
124
177
124
139
251
142
155
137
99
172
158
141
118
86
135
107
100
125
114
158
92
112
187
101
125
92
148
139
157
366
117
133
132
103
106
196
98
82
121
124
92
118
120
93
130
124
130
87
86
184
103
181
118
95
161
175
264
101
89
107
118
219
141
112
100
187
101
183
166
130
122
115
131
190
124
104
138
166
315
155
104
137
122
110
104
92
197
75
129
105
107
103
137
87
91
108
268
141
92
90
85
88
106
124
129
89
291
82
91
165
150
489
127
129
102
178
207
85
184
99
89
91
72
115
129
226
127
120
159
90
88
79
237
104
101
318
98
118
207
128
131
92
89
108
98
170
93
151
371
161
131
243
148
136
80
121
110
271
152
91
154
138
107
192
363
120
117
134
120
110
181
166
182
117
108
133
103
104
137
227
129
86
115
122
297
104
137
100
191
92
92
98
91
101
103
140
99
90
75
124
135
242
110
99
133
139
94
230
119
212
106
157
86
94
82
125
92
98
153
92
88
158
104
132
120
159
205
126
117
108
102
132
98
128
129
96
109
113
100
205
96
138
97
67
65
105
164
355
122
99
81
80
79
92
88
100
99
117
116
220
95
98
85
89
139
155
282
108
114
138
127
149
146
252
126
111
126
147
174
95
115
95
105
116
256
137
113
142
123
113
106
140
233
113
162
101
120
104
141
85
124
131
102
130
95
138
180
112
157
86
85
130
129
171
135
101
119
327
108
192
124
114
125
160
141
109
144
102
162
87
144
86
86
160
65
75
341
167
116
139
252
174
114
181
112
120
146
149
100
126
107
203
248
127
125
131
121
103
114
168
166
113
125
118
107
137
105
229
139
118
143
144
164
122
130
239
185
128
123
91
84
163
98
213
151
97
89
108
82
108
203
123
97
97
176
121
324
98
167
185
123
166
144
124
116
174
142
130
144
135
210
90
160
120
109
257
113
95
125
187
119
98
168
247
117
119
183
124
135
107
107
147
92
142
94
192
177
129
112
138
133
126
195
147
128
166
124
93
95
122
112
107
122
169
159
335
154
128
110
86
123
148
224
364
104
98
146
101
148
154
85
192
77
185
109
181
165
112
124
103
99
137
132
114
99
130
166
114
72
100
123
120
188
129
108
90
99
86
236
119
117
107
85
82
125
98
128
107
125
76
115
167
126
115
127
84
120
118
112
179
100
154
182
183
120
98
127
93
85
97
100
116
119
97
87
106
112
143
128
234
120
151
114
86
86
122
173
108
182
218
93
87
175
97
101
135
144
98
185
267
176
184
149
173
162
96
102
199
111
122
149
120
109
123
188
150
139
136
143
100
105
159
273
140
109
116
145
104
101
135
128
147
156
264
113
153
177
103
217
131
152
122
167
120
136
115
96
94
121
101
222
207
130
99
84
121
232
89
198
117
132
186
105
101
134
84
111
140
118
110
153
155
113
98
105
115
129
161
113
134
99
159
123
112
88
132
79
89
166
116
141
112
100
169
235
198
115
152
108
175
107
108
210
99
106
143
135
144
101
175
153
194
141
78
160
97
123
153
136
112
88
93
97
248
174
124
128
132
145
270
147
117
101
130
176
123
127
126
140
92
74
89
91
112
127
104
131
121
178
86
286
90
135
117
127
197
118
120
98
136
105
197
96
107
128
78
86
89
132
109
81
98
119
90
135
150
171
126
106
146
147
132
95
266
103
101
114
258
152
132
98
95
188
131
92
171
163
142
137
564
262
143
131
173
153
94
83
155
114
116
204
151
147
101
97
137
120
277
107
135
115
130
126
157
207
91
115
163
298
184
242
201
114
121
179
86
260
143
91
95
186
127
122
116
101
266
152
156
96
104
94
145
132
100
160
95
129
98
131
130
185
127
112
81
186
123
111
149
107
100
121
115
103
173
130
201
109
120
105
121
102
113
119
95
86
246
88
77
191
105
103
110
203
86
121
146
143
108
96
136
90
124
165
112
176
252
224
150
112
108
96
121
163
101
205
105
101
202
218
127
106
84
120
115
81
127
106
138
99
147
98
340
137
115
112
131
111
107
331
115
124
170
91
110
127
85
92
87
179
118
245
109
106
76
278
72
68
81
137
80
144
135
99
112
163
120
269
133
109
154
114
90
106
114
99
156
121
98
114
122
97
140
146
293
98
242
172
109
132
88
136
102
119
105
127
98
115
96
132
84
145
70
112
141
97
97
146
97
102
306
133
102
108
121
200
119
106
135
108
180
90
152
100
151
149
108
107
99
147
101
129
110
140
137
125
125
101
85
76
94
130
227
233
149
108
138
124
103
194
303
238
111
97
103
111
103
71
89
91
77
88
104
270
163
107
123
80
96
90
85
90
129
123
120
92
182
100
95
100
94
99
72
119
80
95
194
224
114
164
147
173
93
114
316
101
166
92
134
115
123
340
139
107
164
168
128
132
91
99
88
96
113
116
103
101
115
123
96
102
165
119
155
73
85
241
130
100
137
118
187
186
122
150
127
90
128
110
123
131
126
185
129
156
198
198
120
95
95
97
197
152
97
93
94
94
101
102
163
89
157
143
104
116
212
134
113
111
151
101
297
121
201
250
103
97
167
137
187
125
132
95
209
208
155
113
143
119
86
82
133
169
160
117
237
222
111
114
113
101
72
113
173
148
136
147
95
147
316
94
129
97
190
114
108
143
163
127
107
141
104
121
148
148
125
173
147
160
88
114
175
196
143
120
108
191
92
127
143
121
128
125
99
141
102
186
157
153
143
103
129
132
289
138
108
172
105
119
126
94
103
103
105
95
90
99
115
174
131
198
85
163
143
110
118
109
115
149
196
211
108
154
184
170
135
86
222
120
124
105
159
171
100
96
192
99
341
130
113
98
93
128
184
123
114
119
125
130
114
149
114
145
135
99
88
201
140
106
88
280
137
117
160
123
99
128
126
111
124
159
167
147
97
197
157
242
108
127
117
133
108
125
95
90
232
195
182
107
118
160
165
120
108
124
119
135
120
141
89
150
84
95
198
148
97
248
87
89
162
93
148
117
95
116
112
196
134
191
132
101
117
138
238
153
130
142
108
93
73
125
120
116
113
265
184
99
117
139
92
171
199
112
127
297
137
138
106
84
142
137
74
79
94
132
108
128
146
194
168
208
110
101
137
144
105
148
260
193
133
249
118
107
128
102
170
121
117
108
214
157
89
100
83
110
97
94
164
101
111
92
245
136
212
149
85
77
84
122
95
144
85
95
101
158
104
112
106
132
85
103
113
97
112
98
104
94
126
180
261
122
232
214
109
124
128
100
110
107
113
92
98
110
142
90
219
134
165
108
111
136
92
113
123
122
108
179
209
179
152
115
173
110
97
103
172
114
129
189
127
129
157
89
101
153
223
224
159
134
139
109
119
192
133
82
125
106
181
80
132
104
103
113
208
204
120
143
131
151
260
95
109
143
104
97
104
93
206
146
104
154
222
151
94
129
92
157
131
307
160
132
132
95
111
164
181
137
121
183
181
127
144
96
213
96
231
108
99
93
130
186
114
163
110
120
168
119
161
164
110
100
144
119
96
155
130
121
146
94
107
119
126
89
93
86
124
129
130
134
158
96
146
85
105
164
82
130
182
182
296
231
102
94
120
90
137
131
117
109
143
118
186
105
110
128
99
129
106
130
88
109
115
135
153
89
96
151
247
170
125
125
124
109
214
131
128
268
98
203
217
188
134
94
119
97
78
91
123
114
125
173
99
128
170
136
189
122
98
175
140
102
183
206
119
102
127
92
241
130
195
80
77
195
115
112
115
141
92
174
156
108
323
122
117
129
118
123
127
104
94
120
149
121
149
96
157
120
112
196
150
192
91
103
200
140
140
154
175
132
122
121
102
122
181
97
93
142
87
118
133
106
136
117
128
122
128
278
86
90
89
106
90
210
114
116
131
146
144
127
193
182
188
111
112
91
101
167
140
172
94
160
160
99
95
106
93
89
92
142
117
125
92
94
121
207
93
149
89
124
107
135
208
109
97
153
122
102
122
105
114
113
107
171
111
166
139
134
117
251
166
119
197
116
149
109
102
73
83
99
96
95
163
111
263
154
175
159
107
101
287
168
95
120
158
131
117
150
100
121
118
123
122
113
101
91
198
116
142
107
221
111
163
144
164
193
155
105
116
162
116
96
91
86
136
92
105
98
93
126
112
134
106
163
156
126
144
121
109
134
116
188
103
217
159
120
111
130
95
85
133
123
159
114
185
134
103
114
91
238
146
113
110
196
104
275
107
171
96
86
127
131
143
127
137
234
130
407
136
132
93
140
108
98
224
127
146
149
158
133
98
99
124
160
101
131
71
115
61
100
138
102
145
144
80
109
85
97
107
387
97
94
95
175
179
114
188
141
107
82
96
108
117
96
185
165
162
89
166
199
179
108
200
92
93
99
97
104
233
112
138
227
118
89
83
162
172
245
98
104
193
140
92
124
157
102
130
95
125
139
85
150
140
121
116
164
127
122
169
98
113
327
173
117
207
260
97
84
95
136
173
129
167
151
184
159
172
140
126
115
154
134
109
97
86
110
119
98
117
169
132
88
105
186
368
111
297
124
111
173
160
132
98
146
158
152
128
235
129
194
97
124
81
118
397
100
78
107
182
124
133
67
115
105
91
87
77
86
92
226
99
117
134
139
178
127
126
152
97
155
254
103
108
207
95
119
121
77
77
83
127
128
219
135
105
127
160
173
155
116
104
191
98
121
127
100
134
155
116
225
134
87
211
91
109
110
166
181
194
102
96
142
94
70
103
123
127
104
167
124
109
121
133
153
122
111
132
135
90
155
110
77
83
70
73
78
137
122
282
97
87
175
109
122
119
167
129
107
122
108
96
145
116
103
215
97
148
94
125
152
175
126
140
246
152
128
146
150
157
119
127
130
98
174
187
106
113
102
100
124
240
189
172
184
195
89
218
127
78
92
119
97
136
131
123
280
125
99
215
176
240
105
100
173
122
150
165
86
90
93
105
161
123
182
133
124
154
110
128
114
174
171
107
129
123
115
205
124
134
88
99
112
156
192
110
145
128
103
110
135
164
117
272
113
123
131
219
117
215
247
116
141
81
129
118
135
97
150
126
212
146
115
107
105
138
111
132
172
108
230
115
138
125
107
126
133
108
93
132
125
102
121
155
240
107
136
126
199
178
126
241
108
127
210
114
156
168
92
86
93
78
164
119
175
112
101
145
158
300
108
122
143
119
105
93
119
127
115
128
65
194
86
199
104
103
140
122
235
116
277
127
174
188
128
127
158
129
99
118
175
141
114
107
85
165
192
130
113
133
94
131
154
128
134
138
96
100
117
133
124
121
104
93
196
110
100
190
111
113
155
118
133
101
144
109
106
155
151
116
108
306
94
96
136
152
113
170
118
105
124
117
274
165
114
173
156
135
95
83
119
197
76
92
95
83
235
172
106
120
98
132
99
125
84
131
84
109
95
138
154
118
222
165
202
140
260
165
124
181
95
157
140
107
106
130
136
143
119
136
193
103
171
150
141
118
114
106
151
116
123
128
138
136
214
113
137
109
227
123
109
114
127
116
104
191
138
170
115
106
100
81
150
152
138
208
95
142
144
99
143
108
184
120
105
133
311
147
184
113
147
96
116
103
118
129
110
178
114
92
122
119
158
231
88
138
122
109
84
85
94
96
93
106
183
88
95
113
116
276
109
127
96
186
118
86
178
129
200
109
125
101
99
105
104
91
107
131
92
168
103
167
154
136
310
130
116
170
105
130
140
131
94
112
124
109
132
180
115
199
176
108
100
162
123
258
103
112
111
222
132
161
131
89
219
87
98
131
96
83
191
219
115
117
134
167
340
141
215
118
88
85
86
131
118
97
88
140
125
90
130
153
125
237
117
121
92
83
137
88
187
110
90
90
85
145
215
85
115
138
422
187
135
178
172
162
122
95
154
329
100
152
207
88
119
145
149
112
91
77
173
121
89
76
124
128
104
187
85
189
122
85
95
191
130
107
108
95
120
133
124
109
135
109
139
114
113
193
95
169
99
85
142
70
88
84
93
78
112
125
135
107
109
91
89
191
101
93
95
163
92
102
195
193
203
113
125
149
135
94
147
164
235
152
185
116
122
86
108
126
110
129
90
116
117
91
93
84
102
87
146
112
136
160
168
293
127
130
134
97
133
122
106
94
93
128
136
116
127
203
97
117
73
109
108
304
99
96
165
138
216
164
95
88
81
97
112
127
138
186
115
111
110
85
73
190
235
102
112
100
117
90
125
79
128
94
255
199
126
111
90
99
97
157
130
147
117
77
84
123
123
105
157
264
105
96
108
115
136
123
112
119
87
76
146
116
126
142
106
148
155
127
119
119
220
366
130
160
89
136
117
83
119
115
139
121
108
159
97
106
120
119
119
150
100
106
159
144
170
132
99
110
129
86
181
97
121
111
209
222
94
138
129
121
153
105
143
157
257
114
106
178
123
134
104
89
95
90
105
181
137
105
243
89
115
127
150
233
96
95
92
114
248
114
136
107
129
107
97
224
172
93
86
104
101
208
372
140
216
122
139
89
77
74
72
103
120
100
96
170
119
107
184
111
147
212
104
133
346
97
82
94
129
138
167
104
219
126
105
119
275
126
95
98
175
104
90
130
134
90
131
122
284
100
130
180
127
122
103
139
111
165
113
202
118
182
80
107
162
114
180
162
99
205
127
126
84
97
139
302
95
86
124
98
82
100
113
138
128
142
112
210
78
95
107
99
309
144
129
96
160
97
115
108
198
171
108
115
112
146
123
125
141
90
124
110
195
83
85
171
114
208
128
117
184
160
134
134
128
105
90
135
112
108
94
114
232
91
172
115
100
115
140
144
96
139
100
259
114
118
118
106
87
172
120
119
137
100
95
165
121
114
126
94
142
100
87
119
98
159
108
128
227
197
101
164
125
114
109
103
95
214
125
97
145
284
145
110
109
145
108
121
142
355
126
158
154
165
97
91
113
97
97
100
195
148
129
269
121
112
109
96
95
103
130
186
115
210
115
135
119
181
114
81
127
101
116
128
97
141
131
127
113
108
112
143
274
184
120
104
90
124
87
157
132
206
95
110
117
245
142
98
84
210
154
103
134
105
133
136
103
93
116
163
114
185
102
96
160
255
155
146
98
89
108
137
102
116
107
127
130
138
165
108
205
179
93
100
157
104
238
104
118
123
96
159
107
239
87
180
101
171
145
260
144
199
171
248
140
115
186
95
128
87
81
83
96
113
93
86
107
112
132
114
105
212
149
145
123
220
152
276
121
85
112
129
132
98
126
127
113
96
117
114
116
150
138
114
147
242
121
144
202
174
146
144
120
118
102
137
118
165
98
105
86
151
79
129
111
171
124
215
120
154
140
121
231
268
101
147
177
104
109
159
133
138
114
90
133
155
159
233
141
166
265
220
166
211
158
120
164
98
135
268
120
116
153
147
92
87
168
170
121
291
119
131
116
151
117
155
130
133
106
142
105
135
119
162
100
97
149
105
102
108
184
183
321
109
118
115
85
202
100
106
118
135
118
103
131
120
177
166
122
91
91
126
116
233
122
111
135
216
113
109
125
110
75
218
222
125
103
148
170
133
297
114
152
160
127
113
127
104
92
122
251
112
105
125
139
359
176
76
74
148
107
116
89
124
124
103
94
102
88
109
118
197
93
194
121
223
161
105
113
78
76
129
115
130
147
141
76
121
123
154
108
94
113
118
89
119
233
135
159
179
107
99
88
89
214
160
117
168
100
122
101
169
83
219
106
83
99
160
132
95
212
108
128
88
210
106
119
89
115
88
77
125
141
230
148
138
159
143
214
142
106
235
108
77
104
104
100
97
176
127
110
151
197
156
125
169
236
160
201
141
105
162
146
125
92
127
100
141
134
107
98
93
92
116
114
141
145
112
191
145
104
243
124
318
171
122
126
128
129
136
223
104
92
89
98
108
132
249
260
102
159
155
91
97
240
111
133
124
115
117
90
97
100
130
109
244
138
108
159
122
98
120
173
159
195
115
90
90
118
167
238
124
143
110
94
137
110
233
173
142
92
94
139
102
104
122
110
169
106
244
104
101
129
183
158
137
84
132
146
104
105
134
96
179
115
124
123
208
91
104
126
92
109
132
89
81
118
86
131
116
102
77
90
81
110
174
90
227
152
95
109
154
194
124
90
169
115
117
97
148
172
100
119
96
93
121
84
88
191
91
118
145
143
103
100
94
143
207
148
109
106
220
101
127
126
119
105
110
107
89
120
135
102
109
227
95
96
205
97
76
130
123
83
140
96
120
135
111
176
203
177
94
260
106
137
115
99
112
124
108
142
97
123
87
122
87
206
131
109
85
131
116
178
115
215
105
237
95
206
134
230
312
131
92
118
124
98
121
89
145
101
144
95
132
94
240
178
97
163
196
93
92
103
120
117
127
99
121
83
114
151
167
196
129
82
101
174
271
117
141
106
128
106
93
234
104
141
100
116
123
131
102
193
98
136
109
77
74
70
89
213
74
96
209
82
132
113
185
87
88
120
77
93
92
115
196
138
165
81
125
141
175
147
159
108
105
199
163
232
158
133
127
119
156
105
120
156
101
95
123
237
171
98
124
136
135
280
123
102
140
100
105
108
117
102
87
96
111
164
95
151
104
123
154
268
102
98
101
83
187
122
103
126
116
142
128
135
99
146
101
98
120
95
124
103
96
250
125
118
93
153
151
148
128
109
127
171
115
123
142
140
168
220
147
101
132
192
166
117
107
121
102
147
148
119
112
301
138
244
130
129
135
134
122
121
112
122
145
98
158
129
110
141
139
99
93
93
146
78
152
124
130
118
139
117
106
188
145
270
92
89
105
119
117
159
99
138
146
107
117
111
164
118
135
137
90
171
186
131
131
100
103
125
111
144
230
102
97
130
123
130
143
134
89
82
65
146
100
213
100
110
85
116
173
92
167
108
121
162
274
152
194
117
161
154
132
192
123
121
164
215
219
102
109
131
155
202
111
200
136
85
177
140
157
125
102
100
199
425
105
292
82
107
145
122
203
159
112
150
160
114
130
131
198
107
122
226
94
132
134
80
151
122
144
125
142
161
215
117
162
257
117
145
128
174
126
110
110
107
153
170
82
73
93
103
95
143
157
129
291
143
198
137
121
119
114
158
125
113
126
139
127
211
157
115
155
134
113
146
208
109
121
215
135
125
147
146
108
170
142
124
100
206
131
98
128
107
111
177
128
169
159
119
115
177
112
171
97
98
164
115
112
337
113
125
129
125
103
138
105
148
145
102
110
180
113
109
88
95
118
102
148
116
98
83
86
134
110
158
143
101
127
139
102
240
193
130
215
103
122
176
91
101
128
99
186
165
168
122
236
126
93
111
91
139
99
186
101
132
108
293
113
165
102
131
101
143
104
100
118
105
107
126
155
87
150
129
183
131
136
88
100
110
126
233
97
96
106
134
71
153
97
106
128
137
122
314
174
137
122
161
109
97
209
120
138
217
96
84
93
90
78
92
135
126
90
124
110
159
130
152
120
109
194
121
149
265
105
150
100
94
114
97
95
194
108
101
158
107
122
254
115
117
102
228
229
179
83
129
115
250
163
218
128
67
119
295
165
111
96
100
139
89
150
124
106
91
101
142
109
92
78
71


==> benchmarks/txt/lpm_benchmark_proxy_prov_musec.txt <==
1804
1526
2326
2350
2320
2182
1886
1549
1397
1783
1824
1363
1533
1360
1441
1514
2294
1391
2269
1488
1494
1695
1668
1716
1461
1817
2080
1740
1789
1944
1791
1557
1439
2340
1573
2369
1538
2362
2280
1706
2441
2227
2448
2428
2547
1775
2349
1737
2417
1408
1594
1643
2194
2019
1428
2442
1527
2178
2411
2153
2130
1540
2030
1882
1528
1864
2269
2417
1970
2321
1864
1675
2381
2347
1714
1526
2583
1678
1964
2322
1483
1827
2064
2335
1776
2467
1439
1701
2132
2251
2375
1479
1504
2074
2258
1768
2136
2073
1861
1817
1344
1604
2013
1494
1454
2143
2021
1560
2178
1644
1997
1694
1761
1681
2399
2151
2420
1976
1609
1649
2285
2397
2296
1732
2227
1961
1838
2071
1473
1719
1649
2364
1945
2612
1666
1952
1659
1651
2440
2381
1722
2109
1877
2312
2295
2549
2376
1361
1786
2524
2290
2088
2014
1974
2044
1597
1994
2138
1785
2287
1776
1562
2338
1966
1552
2305
2087
2070
1976
2187
1639
2430
2290
2131
1677
2149
2126
1703
1647
2224
2451
1511
1864
2258
2524
1502
2117
2299
1526
1692
1747
2332
1657
2298
1329
2368
1901
1607
2335
1515
1992
2303
2073
2475
2062
2142
2286
1958
1622
2378
1954
2485
1624
1876
1752
1781
2017
1783
1690
1502
1822
1740
2414
2378
2306
2026
2093
2277
2327
1926
2239
2030
1425
2293
2475
1492
1691
2004
1990
2335
2158
2213
2404
2275
2090
1502
1937
1620
1316
1424
2204
1866
2274
1427
1478
2220
1793
2469
2196
2216
1891
1604
1522
1663
1533
1662
1484
1786
2230
1585
1816
2328
2147
2444
1481
2626
1362
2378
1862
2268
2366
1658
1881
2324
1653
1398
2287
1857
1886
2085
1336
1314
1400
2403
1660
2095
2106
1760
1839
1590
2086
1798
1468
1523
1557
1425
1312
1939
1370
2207
1857
1582
1536
2324
2377
2319
1918
2197
1378
2249
1551
2380
1889
2166
1969
1343
2012
1442
1295
2094
2600
1481
1729
2320
1728
2254
1889
1792
2220
1892
1948
1668
1717
2193
2084
1632
2182
1716
1532
2077
2511
2186
1821
1657
2285
1536
1288
2491
1659
1840
1887
1904
1719
1537
1617
2031
2100
2064
1578
1906
1410
1319
1744
2256
1841
1666
2063
2192
2039
2116
1857
2189
1330
2272
1318
1619
1382
1855
1823
2146
1313
1555
1894
2006
2111
1660
2430
2025
1402
2334
1451
2020
1776
2332
1891
2122
1453
1890
2106
2073
1471
1839
2025
1864
2457
2111
2234
1995
1523
1388
1654
2371
1794
2256
2156
1584
2152
1832
2115
1659
1563
1638
1603
1435
2010
1415
2095
2432
2206
2206
2485
2356
1639
1608
2529
1662
2014
1647
1615
2347
2134
1774
1747
1658
1533
1571
1416
1986
2323
1483
2282
1591
1589
1657
1634
1527
1975
2128
1863
1721
1987
1477
1882
2115
1283
1449
1383
1962
1722
1528
2406
2423
1988
2253
1538
1484
2237
1877
1497
1970
2083
2123
1847
1707
1823
1570
1858
1655
2302
2342
1556
1474
2548
1860
2526
1604
2178
2161
2492
1636
2058
1885
2151
1734
2155
1717
2382
1896
2416
1772
1684
1988
2604
1680
2515
2029
2371
2395
2062
1888
2063
1850
2312
1509
1649
1509
2393
1366
1600
2264
1509
2211
1406
1938
2248
2169
2243
1354
2306
1287
1408
1569
1983
2029
1485
2191
1553
2277
1939
2354
2023
1657
1455
2079
1695
1615
1966
2226
1571
1360
1584
2277
1727
1992
1526
1871
2434
2152
1633
2202
2167
1579
1529
1373
1561
1303
2459
1529
2078
1607
1908
1637
2392
2546
1643
2485
2253
1481
2457
2294
1442
1774
1357
1530
2262
2370
4164
1982
2094
1471
2210
2332
1518
1422
1402
1416
2712
1390
1590
2129
1658
2309
1642
1358
1512
1718
2096
2069
2370
2185
2067
1502
1421
2088
1673
2055
1374
1569
1762
1742
1546
1401
2367
1715
2226
2039
1383
2388
2142
1669
1638
1525
1881
1881
2450
1629
1790
1433
2389
1947
2299
1810
1621
2046
2048
1523
2484
1359
2116
2483
1872
1896
1443
2341
1563
1579
1802
2522
1502
1739
2316
1669
1528
1678
1432
2258
1720
2380
2058
2403
2130
1645
2234
1457
1879
1402
1354
1545
1456
2416
1579
2312
1407
1512
1593
1637
1476
1964
1919
1500
1469
1658
2192
1269
1981
1500
2336
1643
1657
2121
2313
2354
1662
1313
1455
1519
2400
1406
1626
1579
1273
1487
1772
1799
1371
2046
2542
1910
2055
2581
2355
2413
2372
2168
2013
1929
1581
2155
2183
1915
2503
1819
1534
2305
1635
2336
1921
1757
1922
1499
2009
2029
1635
2175
2088
1665
2304
1692
2157
1686
2248
2219
1822
1623
2080
2308
1390
1754
1608
1582
1607
1316
2082
1615
1569
1537
2260
1720
1763
2470
2045
2114
2312
2280
2495
1360
2212
1836
1390
1823
2207
1958
2575
2366
1737
1994
1873
2423
1718
1470
1869
1425
1428
2253
2231
1689
2188
1400
2131
1975
2361
2340
1612
1576
2057
2498
2351
1539
1544
2299
1514
1715
2044
2353
1514
1617
2414
1432
1600
1360
1616
2305
1938
1521
1440
1340
2331
1586
1829
1639
2030
1863
2235
1419
1444
1357
1398
1302
1316
1686
2166
2508
1524
1717
1534
1448
2002
1872
2127
1764
2209
1892
1892
1391
2010
2296
1734
1767
2222
1879
2284
2373
1566
2198
2338
2119
2440
1634
1757
1619
2031
2456
1660
2008
1464
1722
2413
1307
1357
1937
1972
1904
1515
1962
2098
1889
1318
2019
2157
1558
1359
2228
2395
1858
1539
2136
2125
1998
1968
1628
2015
1349
1446
2019
1755
2085
1823
1716
2386
2107
2370
1600
1791
1493
1506
2281
1788
1732
2308
2083
1492
1582
2213
1439
1412
1775
2481
1873
1661
1998
1972
1500
1629
2292
1865
2355
1573
2171
1605
2463
1992
2215
2305
2038
2339
1726
1607
1516
2241
1691
1798
2564
2405
2109
2374
1532
2087
1438
1971
1576
1624
1461
1845
1643
2116
1629
1426
1888
1795
2238
1790
2218
2491
2404
1940
1836
1727
1566
1743
2388
2358
1709
2511
1814
1678
1603
2371
2105
2356
2491
1669
1388
2007
1569
1885
1655
1711
1583
1901
1811
2447
2094
2148
1953
2563
2334
1827
1699
2154
1982
1858
2112
1405
2162
2313
1510
1382
1582
1491
1445
2364
2208
2052
2503
2538
2146
2439
2010
1878
1987
2220
1476
2102
2337
1614
2117
2145
1922
1730
1761
2059
2100
1715
1814
2044
1562
2389
1351
1588
1562
1833
2493
1828
1489
2137
2125
2206
1625
1548
2395
1413
1467
1755
1801
2106
1522
1273
2164
1781
1533
1768
1639
1970
1844
2059
1729
2408
2303
1483
2364
2123
2023
1630
1445
2093
1374
2017
2049
1593
2298
2349
2329
1586
1568
2330
2411
1995
2011
1600
2064
1953
1318
1714
2552
2234
2208
2223
1933
1445
1890
1372
2214
2228
2283
1616
2017
1374
1265
2347
1727
1304
2249
1750
2285
2094
1573
1558
1429
1587
1665
1790
1517
1924
2022
1812
1513
1930
2175
1961
2461
1711
1529
2118
1876
2496
1858
2251
2140
2243
2154
2053
1471
2370
1961
1742
1731
1717
2201
2317
1498
1964
1399
2251
1638
1830
2389
2488
1617
1674
2324
1736
2232
1450
1760
2310
1722
1883
1964
2365
1389
2226
2264
2534
1577
1780
2175
2435
2100
1483
2381
2050
2079
2494
1454
1677
1903
1626
1785
1704
2148
2159
2237
2080
1914
1754
1972
2202
1436
2305
2116
2057
1397
2225
1540
1464
1441
1573
1559
2165
2040
1826
2383
1325
1356
1950
1666
1869
1920
1627
1959
2419
2176
1545
2086
1450
2157
2171
2203
2262
1799
2032
1771
1893
2337
2463
1662
2587
2292
1802
2452
1622
2545
1819
1663
1840
1831
1521
1611
1672
1737
2098
2292
1971
2326
2330
1582
1422
2551
1780
1946
2213
2136
2199
2388
2040
2085
1519
1994
1655
1421
2066
2243
1673
2427
2280
1869
1787
2317
1603
1426
1603
2124
1392
2168
1640
2389
1503
2612
1972
2070
2396
2446
1864
2174
1667
1552
2201
2031
1596
1439
1680
2127
2113
2433
1876
1881
2458
2297
1522
1562
2134
1739
1493
1746
1631
1732
2312
2171
1504
1583
1942
2156
1954
1731
1717
2401
2224
1334
1874
2173
2180
2357
1345
1475
1408
1932
2030
1456
1500
2020
1643
1389
2496
2470
1649
2181
2356
1597
2304
1751
1714
1750
1856
1555
2265
2315
2362
1667
1556
1805
2150
1716
2348
2091
1339
1550
1693
1652
2458
1651
1908
2156
2205
2277
1638
2098
2134
1911
2346
1528
1749
2137
1782
2450
2424
2473
2186
2320
1874
1957
2378
1943
1558
2431
2295
2115
2178
2008
2074
1471
2226
2345
1986
1625
1493
1854
2131
2315
2250
1968
2248
2521
1578
1598
1358
2010
2201
1789
1730
1453
1358
1724
1816
1735
2458
2097
2043
1478
1786
2031
2485
1346
2094
1747
2417
1504
1782
1644
2288
1355
2034
2161
1961
1654
2164
2098
1665
1526
1565
1898
2008
1483
3837
1606
2149
2338
1569
1674
1601
1411
1439
2411
1475
1698
1944
2297
1551
1858
1627
1966
2051
2032
1707
2164
2037
2484
1584
2269
1744
1927
2235
2019
1785
1503
1865
1439
1462
2073
1363
1762
1257
1523
1760
1831
1489
1549
2466
1509
1405
1876
2278
1773
1620
1549
1352
2616
2377
1845
1620
1935
1575
2090
2010
2412
2215
2050
1891
1988
1827
2012
1755
1941
1870
1545
1402
1753
1924
1750
1420
1576
1463
1557
2028
1888
2032
2307
2486
1659
1965
2137
1416
2215
1606
2332
1947
2180
2111
1791
2663
2484
2561
1912
1920
2500
2044
2131
2409
1987
1492
2049
2494
2062
1593
2038
1911
1534
1715
1602
1460
1901
2308
1622
1887
2489
1904
2241
2079
2094
1948
1502
2256
1376
2212
1599
2108
1333
2124
1523
1735
1558
1589
1437
2013
2169
2298
2400
1597
1486
2433
1792
1986
1678
2319
1744
2014
2337
1922
2108
1464
2406
2285
1918
2091
2316
1318
1711
1561
1690
2412
1436
2382
2268
2410
1960
1603
1674
2162
2210
2182
1842
2129
2305
1830
1732
1431
1868
1942
2033
2237
1724
1396
1597
1392
2033
1875
1776
1822
2420
1446
1587
1461
2049
1776
1949
2302
2358
1918
2040
2252
1841
1912
1512
2415
2452
2056
2003
1330
2112
1718
1820
2349
1975
1541
2346
2032
1840
1695
1639
2410
2416
1689
1735
1570
2214
2326
1596
1469
2141
1358
1438
2028
1723
1857
1426
1581
1576
1481
1499
1940
1842
2422
1654
1462
2356
1534
1476
1730
1639
1694
2207
1346
2062
1944
1468
1825
2099
1880
2152
2301
1586
1511
1555
1784
2409
1516
2464
1562
1690
1603
1642
1580
1729
1438
1584
2377
1606
1598
2013
1618
2119
2028
2061
1799
1887
2385
1618
2355
2080
1371
2276
1554
2159
2090
2406
1915
2432
1506
1500
1601
1444
1665
1513
1316
1756
2310
1280
2189
2366
1866
1433
2000
1495
1974
1733
1347
1849
1819
1345
1546
2283
1569
1448
1423
1947
2047
2189
2336
1702
1502
1350
1826
2327
1353
1460
2175
1530
2130
2011
1401
2320
1659
1507
1429
1436
1407
1748
1480
1431
1373
1324
1609
1884
2064
1322
1494
2058
2307
1925
2226
1551
1562
1395
2197
1610
1479
1739
2411
1881
2273
3876
1381
1556
1430
2300
1993
2101
2218
2247
1338
2241
2241
2048
2259
1748
1706
2196
1669
2182
1636
2357
2223
1387
1942
2516
2071
2123
1581
1576
1671
2254
2280
1700
2275
2028
2302
2140
2121
1800
2323
1326
2009
2157
1373
1870
1816
2139
1498
1731
2233
1734
2069
2292
1758
1557
2186
1425
2353
1505
1660
1439
1913
1922
2356
1907
2177
2091
1490
1854
2203
1755
1937
1718
1761
2142
2368
1906
2035
2473
2152
1332
2370
1908
2307
1584
1677
1578
1671
1926
1875
1574
1933
1414
2229
1907
2239
2128
2512
1607
2380
1844
1998
2016
2231
2501
1981
1386
2043
2297
2101
1905
2530
1485
1497
2146
1624
2283
2296
1776
2368
2371
2079
2436
2405
2076
2351
2372
1704
1596
1809
1585
2719
2030
2241
1563
1605
1708
2212
1874
1378
1936
1645
1514
1370
1518
1304
2356
1324
1713
1746
1764
1610
1779
1559
1694
1937
1859
2130
1459
1320
2267
1764
2124
1377
1968
2117
1673
2413
1835
2221
1647
1649
1706
1739
1408
2472
2266
2108
1727
1657
2134
1941
2169
2152
1494
1666
2098
1415
2070
1528
2169
2103
1461
1787
1473
1884
1962
2355
2216
1823
1420
2363
2087
1610
1529
2170
2294
2384
2358
1376
1912
1898
2372
1415
2512
1665
1699
2357
1979
2630
1605
1938
1353
1392
2448
1905
2363
1290
1981
1963
2159
1924
1342
2241
1649
1579
1463
1948
1885
2282
1850
1980
2511
2259
2436
1814
2376
1813
1493
1545
1379
2219
2255
2321
2284
2290
2200
1511
1496
1526
2253
1599
1573
1922
1724
2152
2162
1817
1793
2229
2235
1762
1777
2096
1874
1613
1372
1843
1760
1675
1526
1760
2312
1488
2200
2222
1485
2321
2272
1785
2429
2447
2382
2242
2430
2125
2389
1514
2128
2457
2319
1799
1576
2129
2039
1953
1713
2127
1800
1822
1968
1592
1505
1984
1896
1291
1895
1594
1518
2290
1657
2264
2289
2292
1466
2206
1801
1892
2093
1925
1558
1596
1986
1829
1451
2068
1501
2123
1838
1419
1441
1819
2128
1761
1877
1586
1552
1835
2063
2286
1640
2232
2389
2177
1691
2024
1877
2515
1776
1626
1832
1470
1638
1728
1622
1773
2397
1699
1900
1410
1771
1477
2438
1993
1801
1674
1800
1518
2303
2636
1967
2052
1804
1889
2044
1712
1614
2159
1320
2004
1620
1876
1596
2311
1429
2364
2029
2071
2294
1364
2299
2440
2464
1723
1785
2107
2228
1709
1799
2127
1893
1635
1853
2418
2060
2176
2606
1554
1612
2318
2331
1550
1517
1696
1556
1649
1971
1908
2423
1471
1441
1612
1473
1524
2441
2509
1939
2234
2112
1836
1475
2273
2110
2266
1387
2338
1907
2568
1480
2068
2370
1772
1595
2109
1961
1713
1678
1865
2131
1590
1933
2381
1947
2436
2059
1563
1870
1931
2507
2079
1607
1484
1691
1632
2077
1295
1484
1319
2240
1546
1279
1935
1751
1810
2384
1535
1550
2138
2326
1858
1538
2005
1341
2290
2241
2278
1773
1737
1973
1564
1465
1812
2308
1949
2119
2365
2186
1460
2212
1977
2001
1432
2296
1330
1554
2014
2116
1870
1482
1807
1999
1795
1696
1525
2426
2148
2513
1859
1741
2446
2467
1420
2478
1684
2474
2156
1781
2410
1745
1725
1674
1451
1663
1777
1401
1568
1629
2230
2564
2198
1694
1997
2196
1473
2210
2278
2204
1998
1642
1800
2150
1979
2409
2271
1988
2168
2151
1783
2149
2507
1768
2378
1911
1833
1759
1637
2028
1600
2269
1791
2068
2111
2439
1436
2224
1545
2380
1795
1698
1365
2209
2261
1296
2306
1492
1886
1887
1760
2332
2545
1463
1983
2285
1901
1968
1731
2448
2654
1580
1982
2106
2207
1750
1784
1578
1534
1884
2454
1852
1609
1595
2069
1793
2395
2560
1622
1883
1559
1472
2129
1609
1626
2419
2044
2103
2683
1917
2143
2146
1767
1543
1634
1705
2547
1688
2710
2078
1628
1736
1616
1827
1931
2179
2331
2222
2311
1833
2382
1826
2475
2121
2249
2485
2123
1586
2366
2012
2122
2105
1980
2300
2337
2415
2160
1575
1632
1792
1603
2115
1622
2050
1804
2427
2316
1599
1788
2387
1684
1482
2263
2473
1616
2249
2283
1470
1610
1653
2115
2383
1717
2626
2261
1783
2264
1677
1980
1399
2237
2276
1587
1669
2498
2614
2464
2035
1501
2498
1489
2212
2426
1743
2004
1676
1724
1658
1514
1635
1447
1633
1929
2064
1662
2300
1457
2276
1759
1874
2422
1934
2149
2203
1678
1800
1622
1998
2389
1675
1986
2133
1652
2148
1850
1358
2144
2364
1294
1663
2291
2076
1707
1615
1704
1692
1909
2310
2124
1580
1980
2278
1527
1325
1504
1477
1451
2163
2438
1871
1443
2401
1638
2656
2073
2441
2269
1626
2399
1511
1546
1951
2494
2030
1578
1822
1473
1712
1480
1763
2202
2445
1680
2170
1444
2106
1897
1786
1518
2010
2399
1627
1491
1489
2155
1392
1769
1501
2039
2141
2419
1684
1474
2428
2025
2176
2023
1988
2041
1712
1355
1645
1492
1548
1424
1561
1316
2124
1802
2293
1410
1553
1636
1694
1772
2504
1674
2286
2173
1684
2094
2590
2462
2578
2050
2262
1519
2129
2421
1879
1707
1870
1559
1477
2024
1518
2215
2393
1895
1547
2356
2075
1881
2373
2498
2527
1434
1501
2275
1651
2312
1699
1391
1698
2330
1370
2718
2326
1925
1585
1563
1593
2164
1439
2072
2231
2227
2211
2377
1438
1901
2345
2506
1491
2156
1981
2214
1685
1418
1515
1992
2336
2025
2371
1728
1794
1314
2381
1631
1621
1484
1604
2014
1655
1568
2256
1651
1614
2074
2333
1853
2336
1962
2408
2138
2426
1754
1369
1756
1883
2266
2213
1518
1961
2033
1766
2014
2340
1810
2063
1794
1477
2380
1795
1932
2402
1867
2242
2017
1670
1575
1807
2310
2044
1653
1709
1393
2289
1779
2591
1749
2442
1423
1395
1403
1697
1705
1650
2124
2146
2180
1719
2288
1855
2377
1829
2098
2436
1791
1884
1638
1617
1297
1700
1568
1766
1857
2627
1585
2094
1530
2233
1771
1288
1981
1318
1635
1572
2009
1508
1554
2448
1690
1844
2167
2270
1691
1294
2202
1733
2503
2348
2066
1899
2238
2273
2182
1863
1734
1750
1747
1657
1883
1883
2294
1779
1738
1673
2351
1729
1333
2345
2095
2002
2174
1353
2107
1646
1448
1617
2504
2107
1506
2090
1561
2325
2305
1586
1851
1678
2446
1936
1462
1328
1370
1397
1629
2253
2280
1605
1603
2602
1955
2206
2070
1993
1383
1762
1642
1620
1691
1967
1493
1675
1432
1709
1410
2295
1442
1436
1474
2152
1753
2266
1441
2302
2368
2638
2220
2523
1877
1974
1780
1544
2152
2055
1588
1611
2015
1419
2500
2402
1794
1757
2138
1572
1789
1630
1494
2016
2280
2171
2402
1420
2376
2330
1581
1748
2074
1551
1427
1888
2074
2289
1538
1399
1956
1508
1771
1276
1595
2491
1602
1984
2342
2412
1613
1471
2441
1766
1857
2263
1866
1558
1429
2318
1926
1971
1928
1716
1543
1989
2359
1583
2288
2491
1922
2087
1649
2301
1856
1936
1608
1396
2241
1640
1704
2254
2288
1368
1349
1721
1626
2251
1544
1993
2194
1512
1860
1476
2046
1919
2331
1807
2001
1773
1326
2175
2223
1497
1965
2205
1800
1461
2169
2196
1688
1872
2451
1709
2342
1556
1476
1753
1516
2379
1248
1846
2492
1471
1354
1717
1469
1545
1573
1673
2186
2002
2113
1748
1503
1580
2166
1603
1420
1280
2248
1586
1335
1570
1603
1723
1894
1698
2381
2052
1928
1473
2298
1757
2433
1684
1949
2191
2587
2547
1763
2044
2080
2150
2104
2362
1669
1797
2120
2461
2279
2195
2000
1855
1496
1601
1490
1783
1821
1563
1896
1926
1997
1393
1559
1312
2015
1906
1542
1427
1681
1908
2374
1616
1677
2543
1624
1645
2322
2080
1712
1881
1790
1626
2119
2052
1898
2380
1511
1514
2326
2506
2068
1565
1584
2215
1374
2326
1883
2046
1533
1428
1915
2345
1711
1695
1628
2331
2302
1758
1807
1957
1584
1876
1688
1341
1564
1382
1942
1405
1562
1592
1398
1709
2242
2138
1785
2626
1994
2073
1861
1421
1587
2336
1512
2599
1719
1859
2041
1442
1519
1397
1775
1559
2341
2019
1924
2122
1321
2158
1695
1348
1945
1898
1760
2164
2063
2301
1546
1407
2010
2263
1694
1695
2259
2098
1478
1901
2372
2086
2212
1404
2301
1646
1765
1672
1577
1664
2065
1721
1820
2350
2257
2319
1816
1524
1977
2387
2050
2423
2159
1968
2315
2569
2094
1887
2423
2097
2058
1513
2446
2188
1952
2116
1842
2277
1906
1539
2088
2205
1352
1620
1946
2275
1714
2233
1315
1854
1355
1987
2161
1959
1472
2392
2330
1608
2326
1659
1714
2236
2282
1466
2522
2253
1566
1465
1655
2266
1345
2284
1397
2260
2051
1696
2161
1398
1606
1748
1972
2084
1668
1816
1725
1883
2582
1368
1459
1347
1487
2317
1715
1647
1751
1444
1359
1902
2100
1852
2146
2325
2174
2386
2457
2000
1981
1939
2306
2141
1431
2048
1959
1567
1469
1665
2348
1576
1377
1505
2321
1312
2390
2078
1778
1715
2073
2270
1345
1768
1532
1519
2115
1665
1655
1457
1477
2605
2187
1517
1441
1497
1888
2285
2030
1517
1709
2169
2349
1653
2268
2018
1672
2074
2342
1716
2277
2323
2280
2222
1991
2093
2109
2161
2380
1776
2436
1632
1542
2042
1355
1520
1765
2511
2246
2360
1958
1438
1499
1648
1698
2019
1292
1907
1926
1650
1851
1553
2281
2249
2162
1498
1878
1594
1759
1810
1330
2302
2061
1660
2327
1502
2004
1907
1310
1658
1598
1919
1933
1878
2385
1836
2041
2090
1811
2363
1803
1731
2158
2046
1854
2398
2213
1712
1739
1513
2160
2404
2082
1997
1786
2323
2473
2088
2476
2246
1350
1868
1452
1392
1882
1485
1419
1582
2231
2226
2058
2236
2420
1664
1960
2204
1562
1995
1580
1981
2324
1449
1559
1432
1354
1422
1899
2210
1687
1680
1613
1646
2043
1418
2054
1807
1434
2382
2409
1783
2388
2377
1404
2009
2127
1732
1920
2249
2190
2369
2359
2546
2102
2007
1652
2263
1363
2414
1607
1541
1510
2023
1354
1775
1761
1508
1450
2439
1834
2068
1557
1383
1876
1763
1664
2175
1994
1600
1659
1594
1685
2368
1997
1727
2045
2253
1472
1437
1579
1428
1912
1388
2080
1283
1560
1567
2211
1935
1826
1513
1919
1960
2020
2208
1311
2128
1372
2289
1349
1571
2287
2189
2454
2435
1523
2200
1339
1527
1855
2098
2308
1490
1806
1837
1898
2034
3096
1598
1378
1594
1582
1957
1976
2193
1628
1880
1839
1643
1712
1561
2364
2145
1962
1526
2369
2348
1601
2074
1950
2288
1424
1567
1736
2247
2263
1555
1788
1755
1990
1945
1643
2065
1596
1675
2016
2395
1737
1665
2428
2454
2209
1923
1640
2057
1974
1581
2334
1896
1483
2328
1568
1627
2152
1843
1480
1571
1778
2395
2270
2182
1407
2267
1333
1470
2214
1676
2101
2320
1891
1499
1368
2312
2281
1640
2004
2214
1611
2389
2183
1498
2482
2045
2202
1351
2079
1499
2146
1774
1479
2241
2260
2251
1689
1482
2180
1540
1463
1680
1376
1756
1667
1552
1570
1784
1945
2133
2421
2222
1867
1482
1910
1849
2076
1638
1641
2271
2028
2051
1573
2193
2244
2007
2380
1471
1930
1986
2207
2088
1412
1259
2454
2141
2072
2273
2137
2009
2273
2131
2331
2309
1787
1514
1555
2254
1738
2036
1531
1734
2123
1369
1924
1661
2424
1474
2107
1898
2069
2287
1417
1835
2416
2026
1216
1921
1911
2112
2270
2310
2142
1599
1882
2497
2050
2191
1812
1727
2288
2013
1898
2116
2317
2228
1352
2127
2539
1388
2018
1778
1396
2039
2550
1896
2377
2136
1962
1505
1817
1695
1897
1655
1813
1719
1543
1561
1994
1563
2343
1853
2396
2441
1620
2385
1632
1809
1866
1724
1376
1692
2015
2010
1759
1865
1439
2179
1501
1629
1451
2411
2498
1531
1640
1986
2177
1535
2148
2074
1523
1364
2090
1509
2092
2038
1584
1960
1364
2261
1516
1305
1799
1832
1374
2207
2071
2690
1558
2077
1310
1780
2091
2472
1600
2440
2171
2136
1628
1372
2355
2369
1929
2071
2119
2164
2154
1377
1671
1402
1888
1726
1524
1422
1521
1283
1979
1630
1814
1534
2116
1379
1282
1982
1493
2185
1404
1619
2214
1871
1986
2382
1429
1776
1912
1429
1418
2343
2390
2145
2307
2198
2332
2506
2497
1811
1776
1518
1623
2301
1957
2550
2234
1579
1492
1663
1641
1453
1775
1398
1783
1727
2422
1814
2083
1622
2030
2303
2364
2427
2131
2545
2136
1778
2250
1604
2359
1542
1411
2266
2066
1747
2041
1466
1761
1843
2119
2476
1907
2168
2567
1735
2435
1578
1398
1735
1526
1979
1991
2553
1893
1751
2373
1932
1509
2428
2054
1766
1459
2192
2275
2214
1257
1467
1780
5125
2178
2345
1685
1611
1378
1954
1454
1844
2211
1650
1567
2269
2314
1953
2081
2210
1986
1544
1626
2074
1834
1936
1663
2424
2019
1898
2326
1646
2083
1647
1633
1615
2378
1591
2075
1629
1858
1574
2027
2171
1347
2172
2089
2376
1574
1555
1386
1593
2242
1489
1584
1763
2044
1784
2141
1323
2001
2569
2300
1722
2348
2314
1892
1927
2156
2334
1321
1399
1708
1569
1438
2206
2329
1279
2101
1742
2028
2253
1564
1870
2053
1994
1630
1946
2346
2295
2014
2422
1431
2149
1934
2510
1999
1986
2182
1686
1698
1820
1778
1760
2253
2484
1700
1462
1579
1674
1287
1398
2548
2007
1744
2190
1648
1471
1621
1456
1479
2338
1527
2099
2160
2051
1585
1960
1963
1965
1982
1899
2346
1993
1428
2095
2334
1582
1898
2251
2479
1596
1509
2202
1608
1515
2025
1674
2214
2415
1906
1906
2297
1604
1429
1578
2241
1860
1985
2174
1921
2223
1780
1745
1344
1458
2021
1993
1854
1917
1626
1683
2530
2598
1849
2335
2409
1828
2178
1585
1779
1709
2023
2303
1472
2200
2283
1691
2243
2307
1514
1674
1401
1477
2266
1870
1410
2114
1473
1827
2272
1420
1821
1844
1829
2380
1637
1334
1716
2008
2109
2356
2312
2377
2368
1443
2257
1374
2292
1434
2114
1342
1565
1874
2307
1703
1587
2040
2113
2431
1882
2206
1920
1827
1668
1757
1810
2386
1876
2231
1586
1657
1654
1516
2449
1623
1785
1706
2282
1776
1847
1817
2499
2172
2077
1776
1657
2159
1407
1475
2306
2153
1683
2246
1800
2160
1721
1988
2096
2167
2089
3566
2070
2482
1598
1545
1591
2351
2431
1460
2450
2087
1848
2110
2199
1622
1547
2343
2261
1980
1707
1710
2316
1432
2138
1906
1925
1650
2219
1425
1588
1698
2332
1684
2444
2042
2026
2337
2015
1741
1882
1897
1686
1738
1857
1439
1532
2261
2397
1635
1348
2013
1980
2158
1862
1526
1364
1801
1357
1458
2148
1700
1684
1970
1485
2215
1576
2304
1699
1674
1813
2537
1468
1329
1763
1334
1584
2252
2011
1605
2088
2288
1651
1829
2184
1870
1900
2515
1991
1900
1897
1571
2341
1967
2195
2243
1459
1682
2165
1411
2069
2016
2000
1905
1525
1550
1955
1406
1681
1581
1497
1730
1522
2303
2157
1809
1823
2507
1314
2186
1645
2002
2190
2229
2163
1588
1641
2074
1980
1763
1985
1897
1910
2159
2545
2346
1964
2145
2500
1895
1461
1910
2312
1565
1739
1527
2015
1627
1420
2514
1596
1467
1292
2052
1358
1588
1347
2366
2304
1474
1602
2299
2066
2188
2209
1662
1898
2286
1372
1411
1719
2274
1793
1697
1681
2307
1501
1489
1767
1664
1544
1696
1777
2494
1663
2055
2100
2149
1695
1646
1686
1465
2204
1389
2279
1428
1962
1710
2245
2516
1925
1638
1557
1307
2416
1575
1300
1666
1950
1915
2211
1599
1822
1482
1530
2179
2443
1496
1538
1799
2192
2415
2030
1792
2486
2420
2155
2664
2419
2627
1943
2172
2267
1956
1860
1611
1931
1620
1552
2127
2095
2370
2390
1612
1458
1707
1424
1572
2199
2207
1934
1304
2159
2068
1774
1732
1866
1702
1704
2128
1446
1719
1769
2168
2302
2145
2667
2264
2353
1736
2298
1617
2174
1674
1997
1902
2135
1398
1585
1756
1761
2116
1435
2361
1748
2104
2055
2142
1838
1696
1937
1663
2634
1518
1842
1740
1987
2530
1497
2125
2423
1723
1849
2417
2314
1780
1539
1701
1759
1455
1586
2206
2418
1823
1367
1292
2303
1643
1619
1475
2351
1851
2260
1290
1467
1299
1299
1538
1834
2186
1906
1805
1645
1710
1652
1584
2009
1885
2525
1597
2375
1608
2068
2303
1798
1930
1848
2377
2217
1764
1613
1549
2451
1777
2118
1920
1837
1441
1562
1731
2193
1422
1511
1660
1887
2386
1386
2031
1458
1610
1776
1218
2033
1852
1824
1832
1576
2057
1371
2182
2007
1681
1787
1633
2297
1689
2273
1499
1901
2473
1743
1922
2108
1911
1958
1451
1462
2717
1528
1481
2244
1589
1627
2637
1769
1503
2211
1268
1540
1475
1296
1558
1381
1430
2348
1592
2000
1884
1706
2167
2402
1761
1282
1900
1794
2225
1904
1516
1592
1941
2091
1409
1452
1941
2017
1570
1390
1959
1694
1443
1549
1539
2316
1356
1416
1503
1763
1393
1463
1776
2190
2145
2570
1864
1753
2221
1369
1418
2228
1447
1931
1642
1660
1708
2492
2007
2359
2463
2088
2441
1439
1627
1361
1598
2271
1822
2280
1562
2518
1532
1705
1818
1482
2092
1795
2042
1390
2485
2305
1895
1712
2357
1485
1551
1572
2274
2156
1953
2051
1955
1882
2054
2352
1790
1992
1658
2061
2425
2195
1597
2074
1764
1282
2314
2042
1625
2258
1392
2338
1998
2409
1719
1711
2286
1635
1993
1492
2199
1724
2090
1645
2464
2142
2602
1791
1674
2362
2038
2366
2382
1445
2386
1533
1785
1791
1415
1830
1622
2283
2121
2033
1509
1627
2362
1837
2392
2266
1686
1926
2058
2190
2177
1903
2448
1290
1393
2279
1742
1721
2440
1622
1909
1599
1973
1887
1918
2016
1618
2216
1840
1405
1915
1452
2332
2103
1530
1560
2271
1541
1814
1547
1494
1935
2074
1914
2228
2110
1426
1799
1619
2553
1818
2404
1597
1385
1577
1393
1524
1409
1565
1426
1619
1872
1514
2091
2036
2430
2205
1785
1567
1552
1533
2043
1640
1749
1506
1793
1490
2163
1492
1641
1509
1571
1522
1576
1436
2235
1583
2352
2176
2486
2423
2429
1635
1702
1970
1801
1919
1633
2069
1407
1569
2044
1861
1722
2223
2160
2113
1771
2590
2712
2300
1531
1444
1570
2390
1841
2028
1974
2244
1482
1486
1714
1372
2221
2366
1501
1552
1722
3072
2331
1893
1496
1658
2092
1761
1884
1360
1768
1666
1517
1960
1946
1485
2176
2369
1656
1612
1503
1747
2377
1375
1687
1306
1711
2254
2476
2248
2515
1690
1768
1626
2058
2320
2178
1538
2338
2377
2010
2347
1793
2104
2198
2338
1654
2175
1489
1916
1530
1390
1376
1563
1862
1610
2151
1997
1884
2171
4608
2037
2370
1535
2294
1818
1946
1442
1869
2661
2041
2397
1982
1910
1757
2147
1972
1760
2301
2187
1695
1717
2281
2269
1729
2377
2187
1888
1713
1899
2349
2367
1327
1520
1367
1732
1423
1895
1667
1770
1715
1782
2311
2095
1659
1502
2286
1736
1685
2178
2680
1552
2300
1752
2254
2295
1661
1678
1835
1982
1942
1589
1597
2599
1638
2313
2080
1893
2122
1955
2162
2054
2251
1566
2480
1822
2013
1875
2052
2079
1910
1635
1601
1577
2296
2551
2442
2009
1408
2029
2397
1683
1635
2663
1628
2203
1919
1943
2313
1867
2337
2007
1528
1855
2412
1750
2284
2381
1916
1902
1843
1805
1580
2260
1707
1679
1442
1285
2049
1525
1871
1816
2110
1542
2095
1607
1938
2007
1865
1422
1540
1702
2376
1801
1858
1574
2011
1925
2248
1462
1369
1582
2302
2187
1341
1842
1644
2287
2252
1875
1557
2076
2644
1534
1875
2204
1626
2034
2185
2162
2226
1856
1511
1631
2029
2396
1782
1954
1980
2293
1776
1430
1509
1618
1468
1662
1474
1888
1860
1539
2301
2339
1424
1437
1624
1732
1587
2417
1542
1646
1832
2104
2365
1560
2144
2200
2734
2098
1984
1565
1689
2280
1506
1636
1571
1888
1814
2185
2347
2156
1498
1798
1859
2284
1388
1506
1352
2168
1634
1733
1433
1700
1491
1558
1652
1315
1588
2108
1800
1801
1742
2137
1868
2255
2297
2355
2203
1815
2476
2075
2036
1485
2154
2059
2101
1703
2416
2252
2419
1644
2177
1926
2456
1854
2476
2553
2426
2489
2175
1960
2028
2351
2069
2322
2298
2331
2033
2336
1744
1916
1858
1853
1733
2386
1854
2122
2176
1688
1735
2193
1915
1986
1578
1866
1476
1844
2046
1808
1360
1982
1762
1713
1760
2414
1800
1629
1815
2000
1283
1772
2099
2286
2121
2067
1872
1678
2241
1684
1674
2181
2256
1553
1505
1556
2102
1351
1385
2311
1529
1410
1386
2378
2221
2362
1428
1478
1484
2157
1733
1603
2221
1338
1481
1466
1497
2200
1447
1696
1511
2513
2272
1644
1980
2328
2360
1343
1761
1832
2013
2233
1783
2084
1811
1385
1575
1532
2498
1860
2158
1412
1726
1452
1476
1326
1542
2447
1640
1771
2114
1551
2357
1512
2266
1632
1446
2192
1512
1612
1433
2392
2514
2452
2386
2174
2470
2349
1933
1892
1593
1566
1253
1327
1781
1537
1493
2258
1940
1764
1949
1430
2187
2051
1659
2481
2263
2063
1445
1479
1502
2031
1943
1610
1937
2022
1511
1522
2204
1698
1628
1768
2491
2475
2119
1512
2168
2081
2097
1498
2150
2298
2155
1605
1659
2128
1900
2258
1852
1390
1468
1757
1459
2152
2282
1725
1999
1585
1845
1695
1586
1877
1241
1936
1540
1910
1555
2236
1583
2210
2404
1427
2046
2093
1599
2278
1439
1921
2265
2266
1837
1403
1854
1721
1350
1917
1810
1825
2241
2158
1676
2074
2061
2347
2191
1380
1491
1534
1834
1587
2009
2353
1972
1872
1933
1579
1875
2505
1556
2071
2079
1350
2180
2263
2233
1512
1733
2198
2099
2175
2306
1877
2047
1588
1862
2329
1463
2302
1530
1563
2200
1326
2005
2585
1949
1887
1921
1400
1951
1849
2019
1556
1399
1922
1872
1751
1681
1345
2300
2472
1594
1918
1612
1466
1908
1639
2189
2282
1763
2408
1786
2370
2366
2111
1678
1471
1913
1631
1979
1981
1632
2251
1933
2301
1555
2324
1803
1819
1469
1568
2023
2095
1980
2297
1874
1836
2089
2395
2465
2426
1353
1927
1692
1833
1509
1529
1667
2030
2212
2001
2432
1779
1985
1963
1950
2280
1990
1353
1330
1590
1837
1413
1455
1990
1515
1736
2291
2031
1743
1666
2034
2304
1695
1480
2332
1673
2220
1519
1555
1510
1758
1963
1500
1557
1947
1707
1620
1553
1711
1714
1580
1545
1326
1925
2250
2036
1699
2070
2320
2006
2304
1658
1949
1392
1497
1929
2219
1777
1380
1586
1986
1870
2356
1974
1901
1978
2395
2385
2421
1452
1811
1657
2252
2148
2132
2139
2256
1752
2509
1611
1669
1439
2149
1361
1669
1401
2025
1602
1782
1317
1441
1965
1675
2087
1589
2308
1517
2303
2158
1422
1408
1276
1559
1489
1514
2035
1416
1423
2339
1511
1785
1441
2236
1744
2207
2042
2056
1597
1510
2235
1570
2308
1478
2240
1915
2048
2450
1885
1992
1713
2183
1640
1794
2296
1596
1959
1351
1589
1617
1595
1497
1677
1365
2302
1502
2210
1722
1632
2352
2086
1491
1930
2199
2338
1839
2089
1505
1355
2244
1736
1859
1573
1337
2051
2154
2194
2154
2041
1776
1974
2350
2105
2574
1958
1629
2461
2289
2013
1590
1417
1450
2000
2200
1597
2077
2185
2243
2159
1534
2324
1376
1517
1902
1779
1328
1969
2197
2102
2608
1896
2374
2173
1978
1319
1455
2118
1913
1628
2143
2272
1485
2206
1670
2533
2123
1690
2018
2263
2320
1975
2063
1627
1906
1369
1791
1729
1502
1584
1854
1489
1465
1759
1365
1641
1657
2369
1931
2350
2093
2481
2119
1302
1603
1851
1602
2334
2149
1503
1565
2187
1483
2409
2048
1397
1997
1819
1508
1830
1900
1498
1781
1608
1739
1571
1444
1789
1386
1990
2268
1308
1601
1284
1752
1553
1704
1241
1649
1706
1687
1665
1346
2631
1960
2252
1747
2049
1764
1665
1768
1668
2109
1695
1906
1477
1567
1335
1282
1937
1748
1681
1465
2357
1428
1840
1379
1633
2366
1878
2195
2358
1747
2257
1636
1317
2390
1469
1659
1363
1696
1868
1877
2298
1525
2010
1622
2033
1705
1878
1365
1531
1908
2406
2390
1573
2162
2027
2586
2244
1536
2104
2059
2227
1753
1571
2014
2417
2382
1861
2057
2322
2428
2306
1953
2264
2465
1986
2280
1637
2253
1588
2343
2084
1915
1742
1726
1296
1340
1742
1472
1582
1585
2306
1617
1801
2244
2178
1521
1585
1627
1777
1878
2331
1635
1673
2321
1361
1638
2024
1716
2437
1991
2438
2382
1849
1539
1471
1289
2081
1839
1811
2126
1404
1808
1605
2211
1849
1977
1360
2209
2399
1573
2019
1954
2114
2099
2146
1858
2112
2004
1839
2656
1404
2312
1546
2405
2413
2336
2231
2124
1514
1827
1520
1420
1452
2340
1605
1918
2177
2427
1565
2489
2238
1966
2484
1535
2507
1742
2266
2455
2287
1922
2036
2043
1374
1545
1944
1958
1841
2021
1625
2419
1464
1600
1495
1519
2311
2189
1585
1555
1322
2029
1703
1503
2263
2200
1678
2266
2269
2260
2134
1649
1806
1656
1773
1826
1991
1822
1463
2116
1413
2152
2335
1340
1719
2203
2332
1535
1848
2159
2463
1657
1394
1783
1454
2342
1771
1480
1670
1581
2218
2213
1993
2364
1406
2051
2215
1906
1451
1774
1775
1960
2055
1911
2238
1892
2515
1543
2059
2286
2028
2444
2080
1924
1812
2099
1991
1968
1873
2171
2196
1996
2569
2252
1978
1821
1825
1384
2477
2419
2388
2226
1803
1900
2442
1539
1617
1862
1366
2127
1885
1510
2340
1352
1559
1648
2300
2086
2212
2054
1435
1381
2292
1687
2514
1753
2495
2402
1510
1911
2535
1984
1339
1480
1602
2774
1724
1882
2349
2473
2494
1811
2261
1770
2304
2376
1850
1713
1669
1898
1654
2177
2014
1577
2127
1896
2478
2469
2415
1806
2534
2367
1549
1830
1527
1912
2473
2240
1776
1497
1521
2253
2358
1753
1595
2397
2562
1780
1775
2307
2577
1609
2411
1920
1870
2142
1767
1933
2052
1604
1711
1496
1558
1884
1842
2478
2453
1631
1764
1741
1950
2251
2353
1598
1923
1518
2196
2412
1662
2442
1653
2069
1530
1884
2632
2156
2109
1496
2393
1574
1883
1838
1590
2332
2010
1489
2325
2087
1668
1651
2161
1729
1868
2456
2030
2016
1703
1630
2253
2594
2286
2194
1623
1635
1653
2008
1859
1892
2186
1828
2051
1428
1891
1630
2261
2268
2346
1968
2292
2400
2244
2141
1684
1511
2350
2510
2220
1761
2514
2313
2502
2328
2036
1967
1981
1785
2342
2009
2082
1635
1652
1990
1647
2013
1604
2011
2527
2525
2001
2784
1910
1527
2142
1640
1447
2071
1935
2094
1828
2093
2312
2152
2222
2019
2349
1772
2462
1731
2131
2221
2307
2575
1401
2246
1716
2239
1740
2305
2386
2050
2249
2471
1843
1482
1618
2310
2023
1939
1510
2118
1721
2243
1907
1510
2466
2128
2093
2466
2208
2228
1977
1622
2245
2095
2192
1886
1626
2428
2388
1806
2422
1580
1503
2425
1887
1960
2324
2428
2482
1758
2440
2429
1543
2615
2588
2259
1981
1853
1509
1608
2322
1909
2676
2253
2450
2747
1850
2489
1859
2523
1781
2271
2303
2359
2233
2339
1479
2264
1865
2084
1822
1486
1924
2565
1966
2728
2484
2184
1791
1842
1977
2547
2209
1500
2314
1694
1827
1951
2244
2378
1990
1332
2135
2140
1652
1490
2286
1844
2293
2382
2148
2093
1968
2404
1660
2084
2099
2534
2584
1948
2150
2129
1835
2458
1594
1872
1854
1642
1930
2349
2214
2340
1649
1832
2699
1638
1569
1631
2394
1875
2257
2238
1647
1962
1763
2507
2218
1798
1564
2084
1985
2404
1624
1678
1820
2105
2215
2316
1474
2481
2143
2327
2628
2665
1856
1891
1629
1749
2489
1506
1555
2079
2483
1722
1968
1634
1763
1830
2346
1800
2062
1786
1858
1854
1964
2561
2052
2661
2015
1700
1551
2157
2622
1528
1770
2455
1614
1653
2294
1780
2113
2178
2000
1715
2080
1560
2123
2385
1714
1598
1560
1944
2397
2347
2331
2449
2440
1683
2226
2015
1998
2525
1737
2203
1666
2520
1716
2174
1645
1854
2566
1991
1925
1694
2625
2395
1746
1749
2170
2154
2727
1684
1963
2197
1738
2174
1532
2332
1809
2268
1999
1916
1650
2555
2565
2438
1830
1691
1950
2232
1715
1885
1789
2445
1865
1797
2332
2300
1954
2108
2199
2488
2457
2423
2454
1759
1695
1608
1874
1585
2146
2290
1649
2223
1656
2850
1530
2450
1909
2494
1923
2624
2058
2326
2532
2185
1826
1571
2559
2117
1963
1723
2528
2094
1450
1540
2466
2120
1803
2186
2491
1778
1509
1910
1927
1873
2477
1397
2236
1683
2509
2448
1683
2474
1778
1894
2375
1776
2500
2334
1941
1660
2109
2536
2023
1615
1567
2541
2406
2055
2010
2507
2253
1758
2697
2301
2463
1756
2739
2551
2496
1960
1747
1467
1855
1612
2336
1686
1908
1660
1758
1860
2584
1983
2431
1721
2433
2069
2529
1856
2592
2201
1748
1677
2124
1965
2414
2448
1747
2524
1656
2552
2001
2516
1851
1486
1704
1943
2288
1458
1934
1949
2082
2151
2285
1645
2450
2448
2212
1585
2228
1869
2374
1933
2429
2242
2142
2025
1745
1788
1686
1864
2007
2515
2091
1594
1656
2552
1977
2329
1979
2035
2316
2183
2494
1993
1627
1946
2173
2077
1911
6125
2328
1633
1939
2189
2683
2233
1879
2554
2048
2790
1820
2436
2061
1619
2409
2422
2360
2062
2039
2579
2525
2010
1529
2520
1673
1422
1715
2460
1538
1816
1857
2075
2131
2595
2061
2138
1812
2100
2639
1954
1944
2232
1464
1696
2016
1619
2366
2182
2367
1737
2273
1622
2432
2200
1790
2043
2243
2733
1671
1754
1808
1648
1854
2406
2151
2444
1691
2201
2177
2363
2003
2053
1949
2301
1635
2068
2334
1892
2341
2520
2405
2014
2077
2142
1798
2589
2276
1697
2030
1314
2048
1845
2418
2225
1570
2526
1551
1843
1535
2478
2694
2246
2086
1613
2289
1713
2096
1855
2299
1651
2425
1647
1453
1451
2306
2089
1923
1958
1912
1615
2377
2561
1514
1784
2571
1611
2416
1945
2218
2512
1597
1821
2265
2523
2604
2016
2324
1971
1648
1799
2264
2357
1764
2112
2238
2060
2246
2630
1616
1622
2335
1519
2451
1826
1514
2668
2444
1974
2275
2053
1846
1782
2205
2392
1970
1763
2428
2080
2197
2583
1846
2486
1868
2533
2478
1892
1572
2060
2477
1703
2385
2005
1854
1815
2529
2038
1957
2409
2144
2040
1923
1838
1823
1842
1923
2266
1535
2589
1760
1700
2319
1705
1727
2304
1912
2429
2015
1680
1682
1888
1849
1663
2535
2036
2160
2269
2400
2391
1512
3235
2007
2072
2092
2467
1894
1905
2468
2185
2296
1481
1483
2071
2141
2269
2322
1992
2372
1856
1819
1574
3213
2374
2361
1566
1604
1494
1654
1834
2345
1433
1922
2510
2539
2234
1680
1778
2370
2481
1417
1362
1775
2141
1879
1877
2497
2480
1919
2447
2084
2231
2243
1838
2336
2129
1964
2510
2230
1848
2641
2100
2125
2040
2442
1799
2199
1867
1532
2400
1805
2023
2087
2014
2417
2273
1853
1534
2074
2273
2199
1809
2388
1937
2283
2360
1818
2207
1531
1624
1914
2688
1634
2041
2215
2108
2424
1760
1866
1977
1474
1754
1602
1792
2111
2425
1764
2503
2317
2515
1543
1637
4063
2372
1796
1706
1978
2630
1624
2231
1627
2250
2291
2087
1663
1780
1795
2297
2129
2905
1605
1623
2391
2476
2300
1534
1670
2106
2043
2195
2328
2511
1938
2370
1664
2400
2234
2119
1806
2333
2034
2040
1894
1764
1503
2149
2508
2427
1660
1674
1743
1663
2209
2261
1456
1802
2146
2407
1791
1808
1631
2494
2052
2383
1886
1929
1853
1740
1875
1843
1967
1853
1850
2291
2298
2023
1961
1922
1810
1907
1905
1731
2188
1508
1928
2316
2493
2446
2367
1742
2558
2218
2319
2343
1796
1639
1854
1808
1562
1530
2494
2421
2162
2454
2027
2312
1586
2185
2261
2147
1619
1515
2252
2293
2217
1761
1831
2389
2275
2691
1956
2482
1850
2323
1826
2505
2287
1724
2684
2348
2032
2593
1610
2505
1768
2175
1760
2421
1757
2245
2353
1970
2444
2392
1714
2366
2268
2127
1559
1833
2412
2392
2565
1584
1553
1470
1528
2787
2274
2268
1987
1559
2104
1513
2211
1707
2245
1686
1887
1625
2148
2674
2317
1732
2490
2625
1929
1987
2306
1633
2440
2555
1792
1776
1650
1616
1566
1783
2087
1703
2621
2597
2563
1900
2409
2587
2142
2350
2298
1944
2242
1930
1606
2149
2274
1909
1545
1478
1874
2568
2405
1594
2383
2015
2251
2087
1542
2254
1698
2311
1446
2125
2370
1896
1577
2094
1550
2328
2373
2162
2213
2013
1573
1647
1876
1702
1400
1624
1836
1743
2417
1597
1684
2212
1785
1703
1887
1716
1607
2300
1583
2600
1844
1847
2166
2250
2002
2234
1761
2341
1888
2099
1545
2080
1848
1802
1927
1592
2164
1789
1993
1647
1603
2122
2535
2593
1942
2007
2309
2018
2400
2203
2253
1772
2463
1550
1673
1730
2480
2290
1919
1745
2424
2016
2160
1569
2254
1552
1645
1544
2331
2187
1532
2560
2193
1880
1736
2254
1470
1581
1645
1976
1519
1912
1603
2487
1919
2085
2439
2438
2414
1715
2386
2431
2376
2435
2134
1817
2437
1739
2676
2440
1871
2097
2096
2348
1851
1978
1995
1869
2664
1846
2219
1596
2195
1951
2466
1890
2447
1962
2216
2256
2308
2188
2387
2388
2143
2634
1990
1622
2717
2512
1890
2201
2013
1817
2418
1858
1803
2670
1970
2551
2608
2485
2145
2313
2228
2489
1747
1875
1909
1500
1965
2183
2205
1464
2021
2034
2670
2189
1765
1973
2072
1846
2188
2192
2422
1432
2248
1772
2595
1873
1671
1658
2863
2390
2231
1784
1895
1412
1788
2022
2252
2023
2351
1479
2153
2453
2344
1784
1870
1823
1806
1842
2525
1720
2462
1804
1559
2382
1773
2062
1690
2790
1844
1700
2509
1866
2340
2057
2072
1926
2636
2455
2389
2321
2001
1936
1890
2031
1937
2525
2183
1737
2576
2495
1783
2344
2118
2375
2309
2059
3006
2635
2378
2373
2471
1596
2686
2261
1670
1787
1862
2215
2499
2414
2142
1661
1920
2018
1669
2609
2254
2291
2228
2260
2020
2096
1711
1902
2438
2487
2689
2486
1663
1470
2242
2483
2038
1606
1877
2526
2740
2347
2397
1852
1694
2275
1689
1758
1382
2277
1511
2113
1981
2418
2077
1722
1938
2040
1627
1703
2340
2182
1659
2305
1513
2111
2479
1848
1693
1677
2437
1922
2350
1895
2341
2058
2703
2101
1686
1679
2368
2448
1629
1528
1792
2396
1984
2130
2246
2457
1516
1869
2095
1999
2422
1851
1719
2377
1451
2087
1726
1660
1691
1942
2360
1935
1871
1803
1916
2208
2484
2236
1918
1664
2238
1732
1882
1681
2254
2084
2327
1654
2126
2450
2256
1652
1898
2245
1503
2195
1458
1958
2372
2233
1958
2380
2352
2243
1693
2157
2273
2070
2365
2459
2484
2038
2335
1947
2598
2859
1571
1858
1729
1882
2085
1471
1702
2471
2399
2484
1607
2235
1999
2195
1770
1818
2023
1872
1732
1842
1744
2633
1649
2027
2020
2465
1960
2293
2572
2662
2029
1646
1813
2249
1950
2617
2346
1626
2586
2543
1793
2132
1985
2514
1733
1859
1970
1945
2554
2089
1914
1562
1865
1534
1975
1792
2310
2044
2267
2462
1628
1570
2261
1593
1579
1638
2524
2177
1892
2199
2368
2377
1615
1779
1852
1970
1669
2367
2212
2429
2152
1818
2075
1723
1584
1749
2213
1738
2557
2767
2423
2451
2434
2210
1844
2448
2361
1757
1895
2574
2582
2642
2225
2602
1591
2245
2317
1579
2216
1489
2149
2681
1573
1920
2293
2458
2452
1796
1529
1773
2036
1792
1846
2076
2659
2485
1931
2620
2431
2449
1535
2026
2584
2531
2664
1848
2321
2115
2477
1824
1841
2196
2606
2134
1905
2420
1509
1931
1583
1722
1552
1788
2451
1830
1519
1526
1726
2050
2166
2455
2209
2431
2389
1910
2122
2499
2185
1489
1422
1965
2278
2391
2516
1638
2152
2314
1906
2510
2482
2503
1700
2389
1698
1971
2343
1709
2481
2209
2255
1685
2185
1789
1988
1912
1973
2507
2459
2419
2249
1921
2257
1881
2432
1978
1648
2288
2002
2463
1635
1838
2395
2164
1782
2406
1996
2494
1838
2225
2104
2186
1616
1930
1663
1777
2203
2541
1667
1792
2351
2369
1848
1466
2145
2270
2378
2214
2098
1630
2046
2003
1582
2402
1638
2247
2733
1547
1943
2104
1539
2249
1919
2484
2129
1989
2333
1675
2193
1542
1803
2503
1871
2460
2570
1907
2444
2043
1779
1938
1718
1655
1797
2030
1619
1588
2338
1586
1740
1593
1654
2381
2578
2226
2205
2474
2035
2357
1988
1960
1806
1704
1387
1911
1675
2069
1615
1714
2348
2178
1586
1938
2034
1707
2331
2129
1848
2251
2344
2327
1412
2350
2233
1550
4586
1852
2011
1628
2355
2157
2118
2196
1760
1805
2439
2389
1834
1936
2282
2947
2198
1853
2647
1908
2376
2019
2035
2386
2027
2045
2368
2153
2264
1571
1700
1656
1489
1755
2509
2402
2033
2059
1745
1475
2245
2521
1847
2223
1777
1669
1820
1784
1640
1713
2333
1647
2464
1675
1685
1567
2081
1468
1851
2644
1840
2455
2405
2164
2200
2471
2264
1421
2309
2091
1661
2091
2362
2304
1735
2273
1877
2195
1710
2248
2371
2224
2469
2323
2589
2255
2370
1862
2147
1541
2477
1975
2592
2438
1618
2259
1504
2206
2041
1789
2019
1687
1689
2071
2499
1774
2200
1873
1676
1668
1582
2196
2670
1883
1858
1672
1574
1656
1764
1926
2036
1523
1869
2024
1809
2584
2386
1860
1731
2170
2574
2301
1777
2402
1938
2436
2230
2223
2422
1595
1673
2021
2006
1640
2169
2089
2478
2234
1868
1616
2200
1684
1892
2090
2033
1809
2494
2452
1607
1628
2112
2561
1558
2303
2294
1919
1891
2087
2114
2474
1943
2368
2059
1716
2244
1676
2381
2111
1537
1610
2337
2175
2416
1708
2582
2101
1807
1679
2416
1786
2506
1788
1690
2470
2263
1825
1668
2208
2001
2448
1968
2148
2517
1647
1886
1444
1879
1729
1601
2274
1631
1986
1931
1932
1752
2103
2029
2546
2456
2351
2460
1840
1824
1877
1808
1792
1714
1562
2681
1983
2594
2231
2439
1716
1503
2468
2276
1905
1563
2212
1534
2349
1682
1799
2557
2460
1917
1705
2264
1569
1645
2510
2416
2451
2427
2371
2317
1544
1506
2041
2000
1772
1620
2182
2077
2387
2267
1670
1582
2043
2024
2083
2040
2148
1742
2150
1974
2323
1618
2195
2522
2149
2015
1708
2482
2458
2060
1822
1750
2335
1747
2051
1643
2432
1961
1906
2349
2015
2251
1654
1802
2248
3101
1701
1641
1788
1516
2489
1656
1899
2578
1736
2119
1518
2265
2042
1991
1930
2544
1964
1887
1979
2465
1866
2431
2078
1799
2637
2073
2210
2443
1913
2120
1812
1619
1914
2596
2142
1800
1864
2513
2241
1892
2408
2015
2330
1695
2068
1850
2217
1458
2487
1848
1651
1816
2590
1991
2082
2227
2087
2519
1822
2410
2392
1849
1839
2278
2406
1797
1685
1879
1536
2091
1832
2472
1694
2517
2217
2028
1947
2205
2682
1608
1717
2275
2205
1884
2448
2571
2049
2402
2219
2195
1634
2397
2109
1697
1780
2052
2242
2536
2081
2458
1824
2205
2435
2539
1758
2505
1884
2114
1684
2504
2524
2493
2318
2127
2508
2366
2434
1743
1605
2669
1783
1640
1717
1361
2195
2125
1853
1773
2259
2130
1779
1939
2149
2455
2631
2323
1974
2380
2129
2364
2273
1529
1975
2719
2551
2197
2343
1651
2436
1863
1447
2311
1994
2925
2688
2279
2482
1950
2192
1709
1816
1782
2327
2314
2290
3033
2106
2474
2032
2602
1579
2015
2296
2285
1596
2005
2255
2256
2036
1667
2307
2075
1695
2295
1779
1772
1754
2590
2321
2481
2233
2014
2638
2262
2085
1804
1535
1596
2264
1917
2649
2346
1847
2420
2159
2312
1683
1825
2381
2055
2325
2007
1624
2187
2285
1772
2248
2066
2131
1826
2235
2169
1976
2554
1830
1668
1606
2593
1523
2426
1785
1936
2171
2279
2273
2177
2327
1503
1931
1659
1759
1734
1937
2017
2110
2122
1956
2482
1651
2066
1565
2344
1991
2255
2506
1667
1870
1717
2303
2532
2322
1904
1751
1692
1789
2158
2147
1640
1997
2308
1740
2024
2483
2136
2063
2140
1876
2539
2128
2330
1934
1490
1655
1939
2482
1826
1685
1531
2527
2387
2014
2426
1673
2189
1749
2164
1761
1803
2443
2440
1499
2594
1552
1932
4795
2365
1892
2297
2072
2487
2287
2162
1936
1926
2287
4149
1826
1978
2412
2502
1788
2386
2114
2651
1726
2197
2421
2009
1925
2558
2275
2359
2504
1631
1603
2279
2544
1653
2427
2076
2212
2389
2576
2598
2388
1967
2156
1552
1713
1579
2259
2100
2333
2289
1937
2452
1558
1804
2410
2277
1734
2278
2465
1954
1986
2235
2470
1917
1791
1740
2460
1970
2557
1989
2273
2208
1701
2087
2125
1839
2380
2612
2091
1742
2567
5377
1430
1713
2439
1530
1718
1957
2526
2313
1755
1718
2196
1735
1755
2096
2557
2511
1767
1742
1705
2052
1826
2590
2823
1789
2033
1677
1850
2045
2428
1921
2351
1914
2029
2349
1909
2314
2429
1948
1679
2103
1684
1731
2148
1975
2561
2074
2395
2203
2593
2405
1865
1797
2560
2278
2042
2156
2498
1649
2382
2337
1909
1943
1933
1748
2313
2076
2461
2082
1858
2165
1951
2357
1909
2235
1917
2241
1832
1927
2314
1562
2025
2533
2166
1925
2637
2049
2353
1567
2102
1713
1969
1809
1848
2258
2131
2175
2481
2487
1690
2416
2147
1818
2576
1741
2133
2390
2176
1555
1897
1874
1643
2195
2507
1388
2699
2588
1618
2264
2304
1756
1626
2463
2014
1860
2225
2086
2214
1487
2265
1885
1807
2092
2514
2191
1493
1818
1391
2211
2105
1625
2673
1873
2228
2284
1442
2224
1992
2402
1551
1584
2088
2428
1963
2103
1763
1951
2251
2669
1573
2570
2549
1870
2138
2678
1613
2424
2346
2454
1582
1539
2184
1932
1807
2069
1880
1584
1876
1779
1938
1565
2609
2071
1982
2036
2551
2462
1765
1999
2030
1609
1912
1742
2463
1776
1932
2511
2449
1480
2041
2478
2185
2218
2328
2370
1761
1912
2123
2471
1787
1960
1710
1860
2378
1862
2442
2344
2560
2046
1593
2376
2489
2346
2503
1658
2248
2189
2358
1696
1768
2238
2272
2004
1850
2337
2245
1842
2293
1892
2539
1824
2250
2973
2127
2292
1852
1993
1833
2231
2345
1789
1570
2304
2156
1492
2772
2242
2070
1930
2508
1946
2019
2035
1937
2284
2365
2272
2305
1793
1898
2212
1697
1918
1991
2196
2601
2337
2234
2201
1490
1776
1408
1923
1673
2520
2047
2156
1963
1777
1789
1802
2166
1894
1712
1969
1895
2553
1975
1965
1725
1821
1763
1631
1974
1722
2525
2243
2533
2262
2300
1989
1517
1996
2306
1866
2100
2178
1930
2547
2052
1987
2326
2197
2211
2415
2227
2010
1759
2243
2423
1828
1895
1816
1717
2300
1994
2331
1537
1969
2516
2429
1592
1595
1497
2583
1891
2399
2487
1615
2552
1714
2518
2253
2612
2202
2489
2730
1703
1572
2634
2366
1926
1737
1508
1743
1944
1996
2482
2513
2161
2289
1758
1558
2499
2721
1911
1643
2030
1618
1336
2378
2274
1770
2352
2323
1840
1860
2259
2552
1917
2029
1761
2161
1841
1970
2031
2436
2515
1639
2324
1764
1846
1719
2591
2438
2399
1807
2506
2074
1606
1873
2722
1638
2569
1963
2293
2088
1837
1663
2068
2011
2181
2471
2120
2143
2294
2145
2299
2105
2467
2556
2608
2434
2201
2112
1637
2016
1719
1647
2081
2034
1738
1803
2130
2545
1937
1630
2215
2459
2575
2091
2325
2080
1741
2284
1759
2455
1907
2042
1522
1847
2338
2571
1680
1913
1524
1799
1675
2568
2060
2420
2491
2097
2423
2629
2507
2519
2564
1712
2016
2029
2363
2173
1581
2151
1809
2508
2264
1799
1588
2782
1751
1780
2041
2390
2233
1953
2074
1859
1607
2140
1733
2445
1706
2327
1627
2121
1596
1857
1817
2248
1964
1956
2425
1931
2152
1976
2325
2150
2625
2193
2433
2067
2028
2125
1735
1878
2146
1679
2039
2598
2663
1762
1643
1622
1646
1588
1667
2031
2024
1625
1867
1877
2168
1497
1844
2218
1955
1603
2138
2274
1988
2448
2037
1622
1981
2534
2568
2418
2415
2293
1735
1688
2396
1516
1942
1769
2552
2329
1609
2230
2322
2389
1534
2653
1994
2231
2381
2531
1550
2069
2579
1626
1717
2381
2503
1649
2025
2128
1648
1693
1894
2069
1682
1858
1970
1632
2423
2506
2629
2118
1897
2501
2685
2038
2158
2428
2060
2529
2176
2102
1587
2420
1626
2208
1857
2461
2088
2202
2343
1895
2373
1912
2067
2274
2067
2629
2336
1792
1680
1427
2364
2048
1839
1721
2354
2478
2593
1621
1817
2537
1723
2101
1470
1665
1559
1669
2520
2311
2733
1534
2191
2447
1737
2576
2303
2004
1968
2575
1918
1875
1761
1955
2438
2152
1675
2399
2289
2200
2056
1989
1956
1910
1690
1758
2381
2035
2565
1633
1912
2517
1565
1742
1869
1943
1714
2189
1671
1997
1445
1892
2239
2181
1717
2173
2026
2500
1724
1849
2526
2528
2319
1672
1637
2560
2173
1859
1659
2468
1798
1610
1820
1972
1917
2208
1980
1996
1578
2491
1709
2142
1547
1863
2505
2583
2179
1945
2371
2049
2385
2065
2397
2196
2125
1506
2296
1968
2532
2063
2321
1596
2302
2366
2528
1738
2504
2173
2435
2585
1937
2417
2126
2027
2191
1673
2383
2356
2353
1941
2151
1765
2324
1827
1645
2356
2228
1580
1895
1537
1786
1973
2490
1784
2256
2335
1874
1795
1698
1814
2364
1664
1539
2019
1754
2522
2163
1603
2427
2346
1826
2119
1538
1791
1889
1983
1923
2320
1842
2309
2669
1953
1975
1842
1720
2637
2028
2140
2199
2324
2476
2507
1846
2055
1460
2580
2326
1736
1762
1942
1938
2386
1960
2162
2145
1750
2118
2204
2010
2277
2523
2521
1719
2136
1791
1648
1764
2089
1690
1789
1689
2262
1948
1675
2607
1727
2478
2202
2458
1924
1894
1853
1804
1794
2546
2281
2142
2063
1691
1928
2224
1503
1722
1887
2212
2027
1966
2624
2197
1965
1771
2651
2571
1727
1948
1684
2303
1983
2563
1591
1914
1793
1866
1511
2480
1796
2276
1674
2272
2552
2337
2383
2590
1914
1640
1456
1613
1740
2195
2285
2030
2597
2264
1799
2231
1465
2496
2496
1588
2398
1604
1864
1672
2204
2083
1936
1651
1665
1680
2489
1702
2555
2428
1494
2083
2145
1660
2676
1420
1715
1847
2035
2348
2078
2114
1883
1879
1788
2038
2218
2401
1824
2166
1996
2173
1823
2494
1626
2309
2014
2566
2463
2687
2389
2007
2200
2374
1843
1801
2173
2001
2472
1661
2590
2510
1911
1906
2321
1995
2393
2055
2174
2336
2270
1430
1771
1554
1455
1844
1936
2409
2181
2342
1783
2163
2168
2418
2205
2432
2676
1985
2699
2209
1953
1820
2359
2019
2537
1588
2187
1608
1429
2219
2515
1663
2339
2453
2473
1919
2140
2594
1788
1779
1720
1972
2466
2713
1556
2538
1606
1862
2131
2398
1511
1791
1612
1837
2254
1968
1955
1854
2032
2433
2092
1951
2007
2138
2476
2257
2650
2435
1933
1674
2533
1845
2339
2354
2182
1553
1609
2343
2526
1963
2046
1987
2119
2459
2323
2045
2576
2482
2057
2242
1853
2492
2040
1603
1631
2421
2371
1708
2168
2295
2246
2094
2502
2010
2081
2793
1996
1958
2430
1677
1415
2146
2053
1712
2210
2446
1959
1958
1956
2236
1708
2034
2089
1490
2213
1672
2038
2650
1963
2157
2238
2578
2181
1869
2516
2019
1858
1817
2231
2710
1484
2199
1975
1974
1964
1796
1608
2379
2412
2498
2606
2572
1705
2524
2185
1775
1857
2613
2618
2561
1654
2113
1839
2214
2152
2284
1740
1956
1555
2563
1460
1596
1574
1833
1471
2564
1615
1400
1886
1697
2413
2421
2224
2183
1732
1708
2183
2442
1960
2019
1640
1873
2255
1826
1935
2158
2500
1952
2501
2325
1785
2416
1945
2421
2144
2285
2502
2428
1856
1779
2115
1647
2651
1720
1891
1871
1811
1855
1700
2032
2310
2193
1947
2527
1654
4081
2080
1998
2472
1991
2662
2469
1705
2152
2232
2300
2051
1512
1722
1566
2645
2000
1833
2230
2410
1893
1778
1626
1943
1700
1935
1820
1702
1918
2505
1677
1436
2258
2373
1926
1635
2367
1623
1685
2514
1616
2440
1687
1596
2400
2119
2610
2524
2111
2652
1712
1664
1967
1616
2501
1683
2118
1425
2054
2242
2210
2278
2197
1637
2420
1989
2265
2208
2065
1786
1774
1887
1323
1618
1885
2481
2076
1329
2356
1436
2341
2374
2021
1840
1908
1967
2240
2174
2018
2190
2204
2405
2437
2490
2142
1607
1859
2608
2052
2319
2185
2187
1940
2124
1958
2590
1863
1645
1891
1413
1578
1682
2143
2174
2123
2224
2536
2000
1447
2874
2432
2808
2301
2656
2655
1601
1710
1549
2511
2120
2043
1940
1808
1863
2037
2202
1974
1996
1876
2546
2618
1596
1666
2278
2294
2335
1976
1689
2434
1580
2257
2291
1857
2577
2017
1911
2197
2415
2730
2178
2029
2059
1894
1610
2363
2026
2348
1707
2116
2441
1663
1763
1857
1637
1440
1756
1499
2359
1823
2015
1660
1775
2481
2350
2328
2173
1578
1743
1938
2116
1979
2292
1470
2095
2340
2262
2120
1725
2406
1690
1757
1500
1765
1946
2115
1920
1991
2056
1918
2140
1705
1941
1947
1574
2101
2140
1701
1828
2336
2194
2333
2196
1741
1864
2406
1612
1757
1662
2429
1727
1802
1475
1791
2088
2420
2256
2285
1663
2199
2275
1768
2491
1569
5488
2532
2656
2269
2512
2418
2001
1859
1898
2424
2126
1464
1877
2410
2348
2550
2307
1531
1991
2458
2361
2191
1437
2191
1767
1648
2413
1842
2624
1846
2316
2297
2592
1677
2185
2087
2263
2395
2282
1509
2138
2069
1748
1752
2172
1694
2227
2174
2575
2189
1731
2202
2465
1979
1992
2005
2067
2221
1658
2283
1731
2520
1800
2148
1899
2489
2595
2497
2620
2676
1792
2499
1987
2142
1915
1774
2279
2123
2157
2505
1901
2023
2039
2069
1847
2557
2312
2067
2482
1723
1557
1799
2157
1669
1783
1808
2604
2252
2115
1863
1652
2289
1912
2702
2006
1780
1640
2108
1710
2089
2093
1775
1582
2334
1918
2016
2018
2575
1880
2353
2410
1765
1538
2411
2513
2299
1943
2598
2161
2489
2177
2283
2653
5324
1845
2269
2573
2464
2485
2180
2230
1513
1960
2412
1611
2609
2223
2506
1735
2066
2289
1828
2216
1969
1809
2604
1994
1995
1716
2383
1975
1839
1531
2142
1864
1985
1611
1839
2009
1991
1835
2521
1924
2441
1611
2271
2073
2233
2434
1553
2057
2012
2273
2234
2317
1734
2386
1582
1774
1432
1647
1961
2787
2017
2245
1730
2002
2149
2613
2652
2408
1821
2525
2059
2078
2191
2051
2106
2346
1633
1542
2034
1723
2550
2323
1973
1560
2100
2046
2593
2227
2364
2390
1595
2226
1484
2560
1833
2435
1634
1955
2577
1600
1759
2542
1570
2424
1682
1813
2285
2155
1671
2261
2009
1907
1876
2444
1809
2460
2282
1544
1607
1950
1648
1975
1673
1583
1725
2557
1739
1513
1559
2231
2306
1449
1984
2422
2146
5760
2597
2109
1948
2544
1899
2621
2561
2703
2330
2379
1837
2191
1826
2552
2268
2380
2338
2026
2608
2442
1534
2346
1760
2256
2300
1643
1925
1624
2640
1972
2585
2133
2254
2306
2236
1588
2198
1825
1718
2444
2478
1607
1720
2165
2268
1645
1806
2526
2122
2034
2497
1462
1724
1846
2157
1732
2373
1437
2528
1645
1789
2453
1681
2119
1812
1607
2527
2162
2146
2546
2330
1924
2504
1907
2442
1806
2560
1626
1505
2205
1926
2171
1747
2272
2099
1935
2192
1713
2314
2091
2332
2451
2107
2551
1623
2225
2048
2397
2418
2418
1972
1884
1758
2413
2678
2343
1721
1665
1640
1636
1603
1617
2330
1747
2211
1983
1579
1321
1583
2248
2036
2445
1746
2625
1923
2186
2180
1517
1801
2432
2035
2153
2217
2375
1696
2036
1695
1734
2151
1854
1954
2011
1964
2434
1599
2377
1511
1902
2311
2256
1686
1902
1561
2483
2563
2086
1937
2361
1745
2286
2381
1903
1445
2300
2446
2081
1953
2330
2095
1425
1887
2463
2424
2066
1497
2068
1881
1644
2565
2204
1764
2557
2060
1684
2401
2411
2125
2506
2206
1625
2431
2484
2224
1559
2277
1776
2284
2043
2131
1587
2045
1868
1955
2195
2039
1809
1984
2465
2088
1988
1564
1561
1902
2449
1880
2035
1499
1577
1788
1711
2331
2504
1871
2025
2362
2410
2053
2460
2233
1661
1638
1869
2452
1548
1921
2365
2009
1661
2474
1727
1659
2211
1637
1887
2659
1841
2199
1587
1651
2166
2584
2232
1731
1947
2115
2325
1859
1797
2503
2385
1565
2359
1994
1672
2176
1499
2201
1569
2423
2069
2046
2507
2562
2196
2577
2314
2196
2068
1509
2170
2370
1904
1920
2318
2255
2310
2543
1607
1779
1667
1639
2071
1985
2358
2024
2616
2252
1542
2481
2327
1947
1577
2201
1765
2059
2337
1520
1762
1598
2160
1773
2061
2375
2024
1779
1588
2469
2486
1528
2097
2481
1726
2401
2400
2356
1671
2111
1619
1903
1796
2423
2398
2071
2508
2393
1828
1908
2191
1717
1927
1545
2552
1949
1814
1607
1743
1792
1612
1944
2375
2287
2209
1870
2457
2264
1596
2157
2206
2419
2434
1760
1643
1814
2491
1449
2120
1779
1553
1974
1928
1587
2570
2728
1575
1670
1873
2612
2546
1643
1776
1669
1755
2168
1695
2333
2384
1506
2174
2387
1602
1598
2001
1679
1741
2369
5121
2142
2402
1827
2470
2605
1872
2352
1753
2150
1843
2185
1611
1677
1679
2022
1943
2449
1917
1567
2318
2088
2559
2313
1639
1455
2243
2421
2290
1471
2255
2133
1877
1756
1936
2337
2189
2647
2183
2477
1538
2439
2492
2107
2321
1975
1472
2043
2156
1542
1478
2069
2233
2237
1774
2188
2094
1776
2220
2034
2243
2707
2556
2343
2088
2012
2094
1851
2090
2403
1654
2236
2507
1796
1908
1453
1953
1795
2125
2599
1640
1928
2289
2439
1965
2164
2472
2336
2054
2123
2713
1718
2592
2336
1836
2121
1606
1914
1535
1641
1709
2001
1547
2392
2611
2483
1755
2370
2548
2038
2185
2244
2027
2505
1441
2091
2053
2502
2618
2749
2067
1598
2021
2079
2307
1501
1679
2300
1721
1558
2115
2358
2671
2570
2697
2251
1780
2224
2101
1803
2472
1553
2310
1806
2620
1425
1904
1966
1508
1908
1403
1459
1870
2421
2214
1899
1609
1912
2265
2157
2275
1766
1426
2445
2195
2560
2087
2172
1623
2513
2029
2200
2239
1993
2424
2584
2338
1657
2152
1816
2087
2257
1680
2225
2005
2240
2144
1610
2423
1903
2155
2521
1853
2462
2323
2231
2593
2396
2258
2067
1741
2126
1731
1706
1854
2529
1769
2371
2508
2505
1562
1994
2311
1915
1760
1743
2010
1548
2242
1870
2388
1612
2470
1740
1937
2591
1939
2269
1544
2347
1492
2094
2536
2294
2177
2239
1971
1657
1799
1559
2020
1959
1959
2530
1576
2271
1999
1712
2460
2496
1979
2259
2007
2507
2158
1694
1708
2184
2377
5611
1870
1806
2459
2354
1713
2322
1782
2465
1626
2519
1584
1961
2095
2017
1648
2061
1714
2063
1958
2123
2313
1706
2562
2400
2038
1765
2401
2560
2642
2638
1891
2585
1810
1587
1664
1695
1689
2062
2095
2253
2205
1649
2638
2701
2400
1489
2385
2432
2309
2114
2254
2793
1621
2164
2474
1932
2166
2666
2063
2382
1991
1760
2259
2663
2652
1601
1707
2372
1682
2172
2226
2501
1923
2481
1701
2338
2008
1682
2417
2311
2464
8575
2578
2084
1989
1674
2232
2616
1878
2415
1639
1900
2228
1802
2358
1889
1975
2288
2514
2430
1659
2131
2012
2007
2013
2110
2175
2580
2644
2271
2703
1662
1850
2323
2403
1622
1777
2311
2444
2623
2288
2636
1758
2397
2033
1753
2681
1980
2668
2471
1863
2519
2458
2624
1957
2494
2462
1902
2519
2008
2321
2197
2407
1779
1903
2494
2003
2071
1781
1652
1812
1832
2151
1965
1953
2739
2167
1833
2136
1641
2632
2536
2183
1626
1889
1863
2530
1705
1760
2170
2551
2502
1798
2401
1687
1480
2638
2079
2374
2733
2263
2743
2632
2581
1635
2380
1945
2387
1866
1937
1607
2116
1496
2405
1843
2018
2150
2249
2169
2046
2036
2691
2518
2229
2193
1853
1892
2382
1551
1865
2303
2591
2331
2241
1992
1988
2239
1833
2127
2462
2276
2757
2572
2282
1875
2512
1735
2621
2459
2427
1793
2499
1774
2343
1917
2157
1673
2519
1751
2065
1918
2560
1761
1851
2393
1636
2612
2618
2532
2294
2293
2151
1714
2157
1740
1981
1791
1736
1958
1802
1854
2569
1675
2278
2158
2051
2161
2541
1877
1986
2504
2295
2371
2391
2035
1875
2322
2551
2240
2264
1655
1716
2491
2630
2780
1618
2309
1974
2614
2480
1567
1533
2018
2295
1530
2455
1607
2450
2492
2295
2516
2388
2503
2375
1902
2111
1635
1768
2483
2699
1920
2269
2145
2618
2169
2073
1772
1932
2058
2392
2089
1926
2326
2159
2458
2885
1802
2366
2024
2432
1495
1680
1848
1772
1785
1588
2388
2089
2444
2562
2545
1488
2202
2262
2627
1900
2220
2200
1580
2323
2508
2269
2150
1892
2126
2572
2619
2455
1987
1713
1555
1471
2449
1862
1495
2438
1598
1612
2644
2324
1734
1773
2034
1911
2411
2556
2255
1545
2008
2247
1774
1627
2323
1835
2189
2131
1916
2116
2129
2451
1532
2139
2510
2143
2720
2265
1485
1846
2348
2399
2184
2494
1896
2407
2760
2299
2636
1777
2416
1765
2088
2500
1580
2259
2219
2103
2232
1901
2363
1835
1706
1626
2081
1996
1941
1712
1646
2391
2116
2239
2173
2439
1920
2443
1669
1511
1949
2324
1510
1832
1766
1995
2633
1970
2277
1634
1803
1816
1649
2351
2336
1677
2171
2109
1612
2228
2357
2372
2481
2163
1799
2145
1795
2319
2070
1642
2152
2588
1709
1821
1569
2580
1849
2159
2409
1901
2311
1801
1945
2544
2120
2169
1454
2101
2616
2167
1993
1875
1883
2314
2376
2561
2157
1665
1713
1715
2079
1570
1719
2149
1809
2008
1744
1674
2053
2032
1716
1659
2074
1862
1758
1762
2206
2522
1713
1723
1746
2064
1818
2117
1859
1735
1619
2113
2182
1806
1712
2588
2479
1563
1918
1389
1846
1842
2336
2580
2349
2469
1933
1842
1926
2418
2504
1981
1766
1742
2631
1771
1750
1798
2553
1660
1927
2524
2463
2473
2285
1677
2358
1778
1642
2099
2634
2373
2183
1584
2523
1420
2303
1877
2027
1594
2681
2108
2441
2272
1986
1854
1877
2099
1720
2170
2042
2303
1912
2352
1533
2194
2045
1866
2322
2388
2209
2076
2229
2164
2668
2394
1956
1555
1824
1624
2085
1648
2227
2510
1515
1721
1819
1821
2206
2478
1755
2080
2050
1765
2439
2496
1810
2424
2464
2272
1567
1585
2002
2264
1458
1841
2367
2588
2078
1596
2159
1846
1952
1817
1877
1777
1708
1886
1359
1717
2291
1915
2284
2230
1401
2113
1994
2280
2278
2450
1635
2504
1750
2476
1757
2166
1781
2598
2574
1828
2206
1696
2093
1787
2429
1719
2628
1639
2393
1805
2240
2109
2109
1912
1940
1756
1480
2327
1767
2242
2184
2092
1760
2469
2473
2088
2669
1730
2531
2132
2252
1581
1619
1467
1722
2287
2121
2518
1863
1743
1975
1974
2071
1717
2549
1889
2569
1968
1769
2218
1932
2175
1877
2003
1655
1801
2205
2244
2432
2449
2535
1784
1643
2577
2072
2041
1894
1906
1693
1876
2248
2556
2110
1940
2385
2715
1690
2365
2125
2100
1961
1746
2300
2270
1666
1489
1932
2324
1491
2201
2247
2394
2222
2413
2358
2137
1511
1829
1640
1798
1591
2256
2472
2140
2402
1833
1865
2266
1963
1800
2222
2188
1543
2142
1829
1993
1743
1634
1682
1686
2130
1772
2373
2279
1668
1561
2515
1718
1721
1730
1884
2140
1479
2470
1991
2034
2168
2548
2015
2252
2450
2059
1876
1832
1685
2378
2432
2550
2592
2551
2418
1573
2411
1880
2396
2422
2350
1891
2457
2008
2557
1571
1960
2393
2458
2454
2685
1884
1739
2375
1827
1884
2196
1715
1828
2148
2451
2120
2425
2679
1576
2288
2631
2244
1938
2022
2408
2569
2565
2096
2507
2168
1928
2499
1627
2238
1973
1991
1882
2558
2197
2409
2031
2573
2262
1713
2200
1494
2081
2202
1528
2055
2438
2560
1836
1698
2128
2150
1790
2015
2147
1540
1659
2451
1862
2086
1533
1695
1662
2526
2167
2197
2181
1724
2323
1744
2453
1884
2417
2183
2075
2532
2000
1944
2640
2258
2205
2079
1667
2628
1682
2284
2131
2432
1782
2581
2300
2150
2142
1469
1901
1901
2417
1635
1753
2508
1817
2076
2384
2421
1706
2617
1756
1995
2079
2338
1848
2168
2495
2247
2306
2328
1688
2206
2022
1641
2268
1575
2222
2073
1651
2053
1871
1716
2152
2488
2526
2315
2625
1713
2514
1577
2181
2226
2465
2110
2455
2411
2490
1609
2268
1797
1815
2586
1845
1990
1662
1740
2557
2496
2222
2059
2641
1866
1997
1882
1929
1928
2542
2156
1772
2638
1727
2522
1931
1785
2328
2431
2336
1963
2531
2264
2555
2582
2161
2510
2383
1920
1861
2380
2067
1804
1948
2129
1593
1688
2468
2658
1958
2324
2107
1933
1470
1937
2528
2260
2326
2234
2245
2212
1938
1718
1574
2128
2051
1819
2427
2540
1502
1810
2241
1919
2447
2548
1737
2170
1881
2015
2214
1548
1570
2085
1745
1734
2268
1695
1893
2538
2295
2239
2378
2260
2485
2258
1693
2219
1796
2410
1630
2605
1776
1806
2655
1904
2277
2026
1997
1923
2422
1768
2230
2401
2362
2291
1443
2220
1790
2195
2218
2461
1801
1653
1434
1535
1711
2161
1926
1883
2572
2191
2609
2262
1580
1597
2338
1602
1625
2516
1997
2261
2151
1665
2268
1711
2202
2197
1801
2562
1796
2375
2157
2037
2112
1654
2281
1773
2469
1987
1799
1763
1956
2328
1885
2239
2214
1789
1794
2472
2000
2073
2317
1924
2121
2090
1795
2032
2238
2060
1816
2029
2431
1838
2373
2450
2607
2505
2538
1885
1618
2686
2444
2204
2613
1812
2016
2301
2154
2246
2166
1669
2504
2106
1692
2583
1975
2370
1629
2015
2640
2484
2218
1965
2136
1982
2486
2266
2257
1623
2161
1987
2367
1570
2168
1763
1725
2500
2153
1796
2119
2600
1862
2084
2151
2511
2177
1604
2616
1618
2336
1797
1501
2058
2523
1629
2143
1771
1863
2282
2650
2503
2000
2438
2489
1639
2328
1937
1511
2078
1676
1887
1615
2000
1889
2200
2506
1751
2032
2589
2241
2137
2482
1702
2052
1582
1831
2320
2451
2165
1458
1670
1939


==> benchmarks/txt/lpm_benchmark_proxy_step.txt <==
101
70
64
66
66
64
67
67
64
67
68
67
66
68
67
69
67
68
69
68
68
69
70
69
69
72
69
72
70
72
75
70
73
74
72
74
73
72
75
75
76
75
75
74
73
75
75
87
76
74


==> benchmarks/txt/lpm_benchmark_query_musec.txt <==
21
11
16
11
9
9
14
9
8
9
10
10
11
6
17
9
12
7
14
9
13
10
14
10
13
22
10
8
26
11
13
12
13
13
27
16
16
25
17
19
51
21
13
12
13
19
17
20
24
28
25
16
16
15
20
11
34
14
28
18
33
16
12
13
14
21
22
23
19
17
9
10
23
9
32
18
29
16
25
13
27
13
25
12
26
11
26
12
15
14
26
23
35
27
23
31
24
21
23
22
41
24
47
24
31
24
28
25
32
25
25
23
23
10
14
14
19
12
17
10
18
12
32
11
9
7
15
35
20
14
9
14
25
12
27
13
26
13
29
12
23
12
22
19
27
13
27
16
52
16
28
12
18
18
21
19
13
14
12
27
10
31
13
13
13
33
19
23
22
22
25
26
23
21
24
53
13
16
12
20
24
24
13
21
12
35
15
33
15
34
14
14
14
13
26
31
29
48
13
14
15
29
15
37
16
26
15
25
15
28
17
29
16
31
15
25
12
13
12
26
41
23
24
26
37
45
18
25
30
18
13
13
22
13
28
58
25
11
27
14
27
11
34
12
24
13
14
12
12
21
17
22
19
10
12
13
20
13
21
12
19
9
31
9
25
10
25
12
23
13
12
10
17
17
23
12
10
7
13
9
24
16
24
14
19
12
20
12
11
11
9
20
10
11
10
31
15
25
14
28
12
24
12
22
11
25
11
8
7
7
15
18
8
8
9
17
9
19
11
25
13
25
11
24
10
31
10
14
15
15
30
24
37
20
10
9
18
19
10
22
11
20
8
28
12
35
15
29
12
24
11
33
8
20
8
9
8
19
17
23
18
21
72
60
27
28
21
32
28
50
26
26
25
39
23
20
20
25
22
24
21
19
19
9
19
10
38
17
31
37
25
12
19
12
12
32
24
19
19
19
30
15
15
14
25
15
22
12
22
10
19
8
9
8
17
14
14
17
20
11
9
12
25
13
17
10
15
8
31
13
23
13
31
16
19
14
23
40
26
19
26
9
12
12
24
9
21
13
29
17
28
14
27
36
38
14
27
13
40
13
30
16
13
13
34
20
21
19
10
9
8
28
11
26
11
25
12
25
10
11
8
22
19
18
26
18
29
15
9
8
8
19
8
18
11
22
11
11
11
34
27
17
9
12
9
22
9
20
10
17
9
17
8
18
9
14
7
14
10
16
19
8
9
9
19
17
23
19
19
17
7
8
13
9
14
10
17
10
17
9
18
8
16
7
13
8
17
10
15
9
9
9
28
17
20
14
14
13
14
9
9
7
15
11
18
12
21
12
23
13
30
13
20
10
16
10
15
9
21
10
25
13
11
21
17
40
16
17
11
9
8
18
9
20
8
14
8
16
9
19
10
22
9
8
8
8
18
15
15
15
28
10
9
14
23
9
20
10
14
11
18
9
18
8
20
9
20
13
20
9
14
10
22
18
17
17
20
17
20
27
20
18
19
24
20
19
21
18
26
17
19
17
20
19
17
17
19
8
8
8
35
9
19
8
21
8
26
14
10
11
26
23
41
21
24
22
21
17
20
18
18
9
8
13
26
11
10
12
26
19
22
17
9
11
10
23
12
24
12
28
10
10
8
35
18
17
9
8
8
19
9
20
9
21
10
23
24
40
12
22
9
24
9
43
9
21
9
8
9
20
17
18
19
18
8
18
12
22
24
31
9
20
9
20
9
21
10
47
13
13
13
25
28
30
38
31
11
13
11
21
10
42
9
19
9
41
13
9
9
9
18
19
17
17
17
16
9
8
41
9
21
8
19
8
8
10
44
30
24
24
29
32
29
24
27
24
26
22
23
16
18
16
21
22
20
20
33
9
9
9
22
9
7
7
21
18
20
43
24
25
25
22
23
22
12
12
12
24
8
24
12
26
13
37
12
25
10
39
11
12
11
18
23
33
24
72
32
40
31
44
23
23
20
22
16
15
17
8
12
11
24
18
25
19
19
12
25
12
47
11
23
12
29
15
38
14
36
14
13
11
37
17
17
17
19
9
9
8
21
9
19
9
20
9
9
8
28
17
21
9
11
9
20
9
20
9
19
8
20
23
34
11
25
10
25
10
9
8
20
18
19
18
25
20
39
18
20
25
28
23
24
27
20
19
20
19
8
9
9
20
9
21
9
20
12
24
12
19
9
22
9
19
10
9
10
23
22
23
21
25
25
9
8
19
9
20
9
21
9
9
8
20
21
20
18
20
26
25
35
23
12
14
9
20
10
43
12
34
12
26
11
42
15
31
30
13
13
13
28
25
53
40
13
12
8
20
10
20
9
21
9
15
10
21
10
18
9
9
8
36
12
42
15
14
12
17
22
19
20
9
9
8
17
9
18
8
18
8
12
9
20
17
23
21
35
37
26
23
20
33
18
18
19
17
20
18
19
32
17
36
13
13
12
21
11
10
10
17
25
19
15
32
14
40
11
23
21
20
14
9
12
9
14
10
17
12
22
12
17
17
26
36
25
14
24
14
26
14
13
32
17
33
25
19
20
21
23
22
23
17
20
22
18
13
16
14
7
9
8
12
9
15
9
16
9
16
14
19
13
23
9
17
8
16
7
19
22
10
10
27
21
18
19
9
25
9
17
9
19
8
9
18
20
17
17
17
17
15
9
9
9
24
9
8
9
18
17
18
17
30
17
19
19
19
18
22
22
21
10
9
12
19
10
8
8
30
15
18
7
8
9
18
9
19
9
11
7
16
28
15
16
17
18
9
9
9
22
9
34
47
13
11
34
18
45
23
23
24
26
23
26
37
94
29
33
25
50
24
28
26
32
37
23
18
37
24
23
23
12
9
10
21
8
19
13
21
9
20
9
23
12
19
29
22
22
17
19
15
18
18
20
45
20
23
20
33
20
16
19
48
42
19
25
23
25
23
10
9
10
22
10
25
11
11
8
22
19
24
22
26
41
27
21
38
22
43
21
17
8
9
13
23
10
19
9
20
9
23
10
20
10
10
10
31
60
23
26
18
13
11
27
9
19
14
44
46
27
14
27
13
10
9
22
21
18
19
30
20
19
12
13
14
25
11
21
19
16
14
29
24
41
21
20
24
21
11
8
8
21
9
19
18
18
9
21
44
23
20
25
31
30
25
42
21
35
20
20
18
31
25
28
27
42
30
31
28
31
25
10
10
19
34
14
14
13
34
28
24
12
11
10
21
9
19
8
8
10
22
22
25
25
12
13
13
28
30
41
12
9
10
25
22
30
15
13
14
30
14
15
18
32
28
28
28
25
26
28
26
27
22
22
29
36
18
23
24
24
17
22
17
20
22
20
20
20
22
11
9
9
21
27
36
19
21
8
20
9
9
9
44
21
36
21
44
17
22
17
21
16
32
20
24
17
28
26
23
20
19
9
9
9
20
9
19
9
9
8
19
21
20
17
37
10
16
13
31
14
30
12
31
12
28
11
24
10
45
12
46
19
36
15
33
13
13
13
30
25
26
54
32
28
32
34
32
56
43
26
27
23
54
26
29
24
28
37
33
31
26
29
34
13
12
35
14
25
42
25
11
30
11
12
14
29
23
21
25
37
31
29
15
27
16
35
16
35
13
29
14
38
17
38
56
51
15
31
14
32
15
13
10
41
37
49
50
28
26
30
26
29
23
21
10
8
8
19
8
20
8
19
9
20
9
20
9
21
30
10
28
11
11
9
10
25
13
11
12
26
10
36
10
22
9
10
9
11
23
29
25
20
22
11
10
10
19
9
20
8
20
9
20
8
20
9
24
17
33
14
31
14
14
12
71
49
22
29
31
35
14
15
31
34
15
42
17
36
13
41
11
20
9
41
18
38
16
31
15
12
13
29
22
23
11
15
11
30
13
28
27
27
11
25
11
22
14
23
10
24
10
22
15
30
14
15
17
30
26
24
12
14
12
24
10
36
18
21
10
24
10
8
8
19
31
46
26
47
24
27
21
24
12
11
10
19
21
22
10
20
30
19
9
26
9
8
14
30
36
33
36
29
28
30
26
31
57
34
28
26
41
27
26
33
34
29
16
14
13
27
12
27
11
26
16
30
13
27
12
24
9
23
10
23
9
10
10
22
19
22
25
32
31
28
14
12
10
34
19
26
10
20
9
19
32
29
13
27
13
27
11
26
10
20
9
9
9
20
20
33
17
22
29
19
17
19
17
20
17
16
36
26
22
12
12
19
37
16
25
11
24
9
24
9
28
12
10
11
21
19
19
18
36
19
12
21
10
21
9
19
9
12
23
25
25
26
51
23
21
19
18
19
19
20
23
24
19
22
25
36
30
28
26
16
13
13
28
14
30
13
13
14
32
26
30
25
31
25
29
26
28
21
31
22
34
28
38
32
29
37
43
31
36
34
31
32
25
12
9
20
29
10
34
19
33
14
12
11
23
20
24
31
24
23
25
27
24
20
22
11
9
8
27
8
18
13
21
12
20
18
20
9
20
8
20
9
9
11
23
25
20
21
24
11
10
15
29
13
22
14
22
11
30
13
22
13
25
12
12
12
28
22
27
17
15
35
34
38
24
11
11
11
26
12
19
11
29
11
27
17
25
18
39
17
34
15
27
15
13
12
33
28
31
14
13
13
29
13
25
10
27
14
28
9
24
10
25
11
11
14
28
25
26
23
10
11
10
22
9
21
10
43
18
36
15
36
32
21
12
19
10
25
11
8
10
71
29
22
18
36
15
18
9
9
9
47
13
24
12
21
17
19
10
17
10
20
9
16
8
15
11
24
24
20
21
18
17
24
10
13
10
22
10
17
10
28
9
18
9
16
12
22
43
29
16
25
14
14
12
23
20
29
24
24
18
20
24
25
21
25
19
21
19
27
48
22
15
23
18
19
12
10
6
8
23
12
9
14
9
9
7
12
12
14
15
9
18
16
21
10
19
11
24
14
18
12
17
11
20
11
19
18
13
8
11
13
14
9
8
7
11
8
14
10
15
8
13
10
17
8
32
15
16
12
17
20
25
23
19
10
9
10
15
8
13
9
14
9
16
9
9
15
15
16
19
16
16
21
8
7
14
10
14
11
15
10
18
9
13
10
18
28
25
10
14
8
30
8
8
8
28
16
19
23
23
19
9
9
8
20
9
18
8
19
10
19
9
24
11
29
18
30
13
31
11
11
11
23
22
23
28
26
24
25
20
24
18
32
21
77
26
27
24
25
21
22
17
19
18
31
25
21
10
19
10
25
10
20
11
19
18
29
46
20
13
14
11
55
22
21
21
37
18
14
20
10
8
18
9
31
9
17
10
15
41
20
11
10
9
21
34
27
23
23
20
24
24
21
35
27
22
28
16
17
38
10
13
9
20
10
18
10
15
10
17
9
16
9
16
8
16
8
20
12
13
8
21
19
22
21
13
10
9
29
16
13
12
12
20
9
7
6
16
7
15
9
31
8
16
9
16
9
16
9
8
7
6
31
42
19
15
14
9
10
7
18
8
16
8
23
25
16
9
26
11
37
8
39
9
9
9
43
17
31
8
7
13
20
9
19
10
24
11
20
8
17
8
18
9
25
9
18
10
11
9
18
19
17
15
35
31
30
24
25
22
23
10
11
32
8
11
8
31
28
26
27
13
19
13
27
12
49
11
19
8
20
9
29
10
26
14
27
12
14
9
19
14
16
15
35
17
46
18
20
21
23
21
18
17
19
15
18
21
19
18
9
18
8
29
10
22
29
34
10
25
49
36
15
13
13
10
43
22
22
9
10
13
20
9
23
9
20
18
25
9
24
9
22
13
29
12
26
17
71
22
15
12
27
29
27
28
28
14
13
13
41
16
28
15
50
19
33
18
35
16
41
16
17
17
37
34
33
23
26
40
29
27
28
57
34
29
31
32
26
20
50
23
19
37
19
21
20
9
9
9
18
7
17
9
19
9
9
9
17
14
15
14
15
14
15
8
9
8
37
11
19
9
24
11
9
9
28
15
14
13
8
8
8
17
10
35
10
41
10
16
7
17
9
8
9
9
16
16
17
16
16
7
9
7
18
9
17
9
19
22
9
8
23
19
16
9
9
8
17
9
17
9
12
10
20
16
17
15
27
34
8
8
9
16
9
28
9
141
10
10
12
22
20
18
17
9
9
9
16
9
17
8
16
10
11
9
8
17
17
18
14
8
9
9
16
9
16
6
16
10
17
9
19
9
10
9
17
15
14
8
8
11
19
11
24
10
17
9
16
10
9
8
16
22
41
26
22
20
21
21
16
14
16
16
17
20
36
20
35
19
34
23
21
43
60
13
23
10
17
7
19
13
17
9
23
9
17
7
8
11
36
14
17
16
15
29
16
14
17
16
28
18
18
17
18
14
17
19
16
14
17
14
16
26
15
17
13
9
9
10
20
10
19
7
17
9
16
9
18
11
20
8
19
10
18
11
20
10
11
10
19
18
26
15
16
15
16
15
16
16
43
28
12
11
12
22
10
35
15
20
33
19
9
17
9
16
9
16
9
17
11
9
8
18
15
16
10
10
11
20
30
20
10
29
9
17
9
9
9
101
22
24
17
18
19
17
19
16
15
16
9
9
9
16
8
17
7
16
8
16
23
16
9
8
9
16
21
16
15
16
15
17
30
17
17
18
22
20
16
14
7
7
7
16
9
8
9
17
14
16
14
16
16
17
17
16
15
15
9
9
9
16
9
9
8
18
15
15
16
21
17
9
9
8
17
16
9
10
9
16
9
9
9
16
8
10
10
19
15
29
14
16
17
8
9
18
16
18
20
10
10
11
17
15
18
16
17
19
19
16
19
17
18
16
33
18
18
11
10
12
19
10
19
10
23
12
27
10
21
12
23
11
9
8
18
16
17
16
21
17
20
20
20
17
22
18
20
16
19
17
16
17
17
16
33
10
10
10
47
9
21
8
19
9
20
9
24
9
21
9
19
9
36
9
19
15
8
9
42
18
18
9
9
18
19
9
27
9
32
10
29
16
30
18
14
13
30
45
26
24
22
18
22
19
31
19
21
26
24
24
26
19
20
19
22
19
9
10
18
27
11
25
10
29
15
26
14
13
11
26
20
21
19
36
16
18
17
19
14
17
23
31
22
23
22
25
26
29
25
28
25
24
13
12
14
28
14
26
13
27
13
14
14
26
20
21
23
26
26
24
21
25
21
22
21
25
24
21
10
10
12
28
15
26
10
21
10
11
11
21
25
32
13
13
13
24
14
23
12
41
12
23
11
11
10
22
20
23
19
24
17
24
24
22
30
17
21
26
18
18
15
17
16
18
20
17
15
15
31
17
15
16
8
9
9
27
9
25
19
22
9
18
10
28
9
39
18
17
16
30
25
42
24
17
22
26
9
8
11
26
15
23
10
21
9
18
9
9
8
19
34
24
34
21
23
10
12
10
23
10
23
9
20
12
26
15
16
15
28
30
43
25
60
27
10
9
9
21
9
19
8
21
12
31
11
24
27
27
12
41
11
23
10
10
12
11
24
18
9
9
9
20
19
9
12
9
18
17
18
9
12
8
18
18
39
16
31
15
27
17
34
19
28
19
28
15
26
12
28
14
15
12
28
25
31
28
23
10
22
10
20
10
21
12
27
13
12
12
27
21
22
20
22
30
27
19
26
21
43
28
12
11
18
37
15
61
15
28
14
13
10
19
16
17
8
9
9
22
10
31
9
20
9
20
9
20
9
8
9
20
16
19
28
16
18
9
24
10
23
9
30
31
30
13
20
9
24
10
37
9
8
9
20
18
22
19
36
27
12
12
11
19
9
37
11
10
11
37
21
22
23
24
36
19
12
12
29
13
28
15
42
14
30
14
35
15
34
14
16
13
29
26
26
24
13
12
12
36
19
41
12
25
10
23
10
11
11
26
25
35
26
27
27
25
24
25
36
30
22
45
19
21
17
20
18
20
18
23
11
12
13
23
10
20
9
20
9
19
10
23
9
19
18
36
15
13
13
23
21
22
26
24
13
12
12
22
10
9
10
21
18
18
9
9
9
19
18
49
13
25
11
42
14
19
20
40
31
31
24
30
16
24
25
11
10
9
22
10
22
9
20
9
22
11
24
11
9
9
21
20
19
16
19
35
24
16
36
25
28
24
23
25
27
13
10
11
24
11
19
9
21
11
31
13
29
11
32
13
30
11
22
16
15
14
13
38
23
43
18
9
9
8
20
9
20
10
22
11
42
14
29
13
33
12
22
11
21
9
9
10
29
84
21
19
22
9
10
22
17
32
12
27
15
42
15
34
19
22
12
10
18
18
31
17
17
15
42
14
32
13
30
12
26
16
14
15
13
23
21
12
10
9
22
9
26
10
42
10
20
26
22
10
56
19
26
11
40
12
12
12
9
19
18
17
8
9
9
43
14
30
13
26
11
24
10
19
10
22
9
20
8
21
8
9
14
24
17
20
21
16
32
8
17
11
30
14
25
9
42
15
34
13
31
18
35
14
13
18
13
32
30
27
24
28
13
10
13
42
13
28
13
29
13
28
15
34
9
24
11
9
9
21
17
19
20
24
20
37
25
28
22
22
19
24
18
21
9
9
9
20
9
19
9
34
9
21
10
20
18
50
16
31
56
27
12
27
13
12
12
26
22
24
10
10
9
19
24
20
21
22
10
20
10
22
9
21
9
19
8
32
19
12
11
22
22
48
19
34
10
10
24
11
27
15
34
18
30
13
32
10
14
10
22
20
22
20
20
19
16
9
9
8
27
12
25
9
24
9
24
10
20
9
20
9
9
9
9
20
9
9
13
21
11
23
10
19
13
25
11
11
11
45
30
26
28
15
14
15
39
16
36
19
33
15
32
14
12
10
10
18
20
20
23
10
9
10
31
8
19
9
19
13
9
8
19
22
17
17
35
14
46
15
64
14
14
14
33
37
29
31
15
15
14
31
13
27
13
28
13
13
14
30
26
32
31
35
32
21
19
14
30
16
30
11
25
12
36
13
27
13
28
27
27
13
39
12
26
25
29
23
38
32
33
29
41
34
36
29
24
22
27
22
20
24
20
18
18
20
17
19
9
8
10
20
11
19
12
9
8
28
29
33
27
29
10
10
31
32
13
40
12
27
19
44
13
28
14
28
13
29
15
14
13
29
24
27
32
25
26
23
13
14
11
25
12
24
12
24
10
22
11
22
9
19
10
20
8
16
8
14
7
9
9
8
14
9
34
10
14
15
24
13
27
12
13
17
30
27
25
15
13
15
30
9
44
11
26
12
26
11
42
11
26
19
27
9
22
8
9
9
18
16
17
7
9
18
18
9
16
12
19
9
45
16
21
15
20
12
10
11
15
13
12
23
17
15
9
9
10
17
11
18
9
18
11
22
10
63
15
23
15
21
19
17
9
8
10
19
18
18
17
18
23
17
13
9
9
20
8
19
17
45
15
14
14
32
52
28
27
25
23
18
12
11
21
9
18
17
17
8
8
9
37
18
15
17
21
9
9
9
14
10
22
11
22
12
24
9
22
10
29
8
9
10
15
14
9
9
7
16
11
19
11
36
13
27
13
30
11
28
13
31
15
13
12
15
27
14
12
13
19
9
39
10
19
9
20
8
18
8
23
12
17
9
19
9
8
8
7
15
14
16
16
17
9
9
8
19
11
23
11
20
10
20
9
17
9
15
13
24
12
35
10
24
11
9
9
16
24
41
24
27
33
28
18
18
18
20
16
21
19
23
30
20
12
7
11
10
9
8
13
12
15
12
14
18
20
14
15
33
13
9
12
14
9
8
7
11
20
27
18
36
10
20
12
24
11
21
10
18
24
20
11
11
12
10
15
16
18
13
13
10
14
23
16
21
17
9
22
8
18
23
16
12
31
17
14
10
17
29
19
21
20
15
8
7
13
7
11
10
14
10
9
7
8
11
13
8
8
7
11
8
14
17
9
18
9
41
9
17
9
15
10
19
8
16
30
12
7
6
13
15
18
17
9
14
7
12
9
71
10
15
28
22
10
14
8
9
8
17
12
13
9
8
8
10
8
14
9
14
9
16
9
14
9
8
15
9
14
13
10
9
8
11
8
13
7
8
10
12
14
15
18
10
28
10
22
13
17
15
23
15
24
13
20
10
30
12
24
10
10
7
13
26
35
16
15
14
14
15
14
15
22
21
46
17
18
18
12
11
9
18
12
18
11
19
17
21
12
23
11
23
13
21
10
14
8
8
9
15
13
17
27
22
18
17
12
10
6
12
9
15
10
12
9
16
10
18
10
15
8
9
7
11
21
16
16
21
20
16
15
34
14
19
17
20
15
19
15
18
14
16
13
16
15
15
13
14
16
9
18
12
18
8
18
11
18
10
20
19
11
13
25
20
19
20
16
20
19
8
9
10
24
11
22
16
21
10
25
10
27
13
12
11
27
25
24
24
20
9
9
10
20
9
24
11
30
9
27
17
19
8
17
24
9
10
42
21
28
42
42
24
28
18
26
19
37
18
22
17
43
17
20
18
19
17
20
17
37
23
21
21
9
8
8
35
9
14
9
16
8
16
9
20
9
20
9
16
9
15
8
9
14
22
16
22
17
17
21
21
10
9
10
22
8
16
8
7
7
17
16
15
7
7
9
16
8
19
9
30
11
28
11
18
10
20
10
8
7
20
14
26
7
8
8
16
7
15
7
17
10
13
10
18
15
14
10
23
20
19
16
15
15
24
16
10
23
10
20
9
31
11
17
19
17
13
17
23
24
12
12
8
7
16
26
15
9
9
9
16
7
17
8
28
18
26
14
27
11
21
10
19
32
18
9
16
8
8
7
16
14
14
15
20
17
21
8
42
9
17
8
16
8
17
8
17
19
9
7
32
19
35
18
24
28
9
8
8
19
29
32
10
17
10
15
10
50
11
17
9
9
7
16
15
15
33
20
17
17
10
9
8
19
11
18
12
14
24
12
12
10
26
10
22
9
14
8
9
7
16
28
23
11
15
14
15
15
30
15
16
14
16
14
16
15
34
17
20
16
27
31
44
15
14
13
25
11
761
12
34
10
11
12
8
18
18
16
16
16
18
9
9
18
8
20
9
7
7
17
14
19
15
36
19
20
19
25
19
23
20
17
20
21
17
20
17
19
17
19
36
24
18
20
18
31
9
9
9
20
8
19
8
23
25
21
9
19
10
24
11
21
8
34
8
28
13
9
24
24
11
9
11
19
11
24
10
19
9
19
8
20
9
34
11
26
10
10
10
25
20
23
33
28
26
31
26
31
26
49
28
28
25
28
24
26
19
22
17
20
17
20
19
20
20
9
9
8
19
9
20
8
20
19
27
10
26
11
26
12
12
11
29
28
24
27
26
19
18
13
29
12
11
11
21
17
16
17
16
16
22
20
9
18
20
8
21
9
19
9
34
11
22
9
18
9
19
16
12
15
38
29
22
253
11
9
21
20
63
37
16
21
10
18
24
27
28
29
13
19
10
26
10
20
10
9
9
19
26
26
22
19
192
24
16
19
15
18
16
18
16
18
16
40
15
16
16
17
23
25
36
22
11
8
11
24
13
27
11
28
11
18
11
25
21
18
21
11
8
10
18
8
22
10
21
18
25
12
29
18
38
14
21
12
11
10
26
18
19
15
19
16
17
16
21
17
19
17
23
17
21
31
20
18
20
18
18
13
13
13
21
8
21
18
36
14
29
11
29
12
27
12
27
12
26
11
11
11
35
24
21
33
16
21
18
9
9
9
21
9
21
13
32
10
22
10
22
9
9
9
8
18
8
9
8
19
9
19
8
20
10
41
11
9
10
25
34
21
17
18
15
18
22
19
23
32
19
20
17
19
16
18
17
19
17
17
17
9
8
9
19
8
21
9
38
8
20
8
21
12
28
12
11
10
22
18
21
20
23
34
34
24
26
29
94
28
27
22
43
22
19
17
33
16
19
8
12
8
20
9
28
36
14
22
9
9
9
9
21
17
18
9
9
8
21
9
9
8
20
19
27
22
10
12
10
22
10
9
22
9
17
46
18
21
15
29
17
44
9
19
8
19
8
19
8
9
10
47
17
17
17
22
11
11
19
29
13
13
12
12
18
22
25
19
25
16
10
55
17
30
12
23
11
21
10
9
12
23
21
27
64
34
23
37
19
33
30
33
26
40
24
23
16
18
17
18
9
9
20
8
19
8
20
9
45
8
20
8
8
9
19
17
19
18
20
29
17
8
10
11
25
9
20
8
21
9
20
9
19
9
21
8
20
34
35
8
20
9
9
12
26
30
33
17
18
17
21
17
19
17
25
22
25
17
22
23
26
11
9
8
31
12
11
10
33
17
23
17
24
17
22
16
25
16
18
22
20
23
18
20
17
26
21
18
10
9
20
8
21
9
22
8
51
10
19
8
20
22
34
11
25
11
11
49
38
17
19
17
18
31
21
18
19
17
20
17
19
17
19
18
21
22
19
17
20
18
18
48
11
11
11
29
13
30
13
28
12
22
10
20
8
23
13
30
39
44
18
13
15
28
19
22
25
18
12
13
27
12
13
12
12
22
24
27
25
11
10
10
32
11
26
13
32
25
28
12
29
12
27
12
13
13
27
24
21
21
21
21
21
11
10
11
24
19
24
10
23
11
26
27
34
14
25
11
22
10
30
12
9
8
19
17
19
17
20
17
20
23
24
34
22
19
24
19
18
18
21
18
20
11
9
9
20
18
28
11
22
8
19
10
23
18
14
12
8
33
19
20
8
9
8
42
18
28
13
28
13
28
15
25
12
23
11
12
9
21
24
24
19
23
18
9
9
9
20
9
20
9
19
8
11
10
11
47
18
18
9
10
8
22
8
13
13
29
23
42
29
27
31
32
16
63
21
27
27
10
10
22
19
21
21
22
21
9
10
9
20
9
21
10
20
9
19
10
9
11
34
29
28
22
26
32
24
19
10
9
10
20
9
20
12
20
8
19
9
19
15
30
11
33
15
26
34
35
10
10
13
10
21
9
9
8
24
9
23
10
20
23
19
8
165
9
19
9
22
18
26
12
11
13
30
24
24
21
26
21
24
21
28
26
30
26
38
29
33
25
29
23
26
40
23
23
22
56
11
9
52
13
30
32
51
13
15
14
31
26
351
26
33
18
17
15
31
11
19
8
19
9
21
8
19
8
20
9
9
9
41
26
31
27
28
24
21
21
18
10
9
11
24
12
25
19
16
29
39
20
17
17
17
27
23
9
9
28
9
19
9
8
8
8
17
10
9
9
35
11
10
10
21
17
17
9
9
9
19
9
19
9
20
9
29
10
26
14
32
13
35
12
27
12
13
9
11
21
19
17
17
20
10
9
9
19
10
19
9
19
8
20
9
24
10
42
14
29
14
12
11
22
18
22
25
24
17
19
17
22
16
19
17
19
18
19
20
20
17
19
17
20
19
18
18
18
18
9
9
9
22
12
26
16
33
14
28
13
27
11
22
10
21
10
23
20
37
13
9
11
21
20
21
19
52
10
33
65
10
29
11
20
9
19
10
23
10
23
8
11
9
27
18
19
22
20
16
19
17
20
17
20
30
22
20
18
17
17
8
8
9
19
9
19
8
10
25
21
19
30
42
61
13
11
11
37
11
26
14
12
13
32
20
19
9
9
11
25
11
42
10
26
11
22
9
22
9
19
9
9
10
20
18
47
23
18
18
40
17
9
8
10
21
8
20
9
35
8
20
9
20
10
25
10
12
9
21
18
24
23
20
19
20
37
19
17
20
18
33
24
28
24
26
23
31
24
24
24
32
10
10
9
21
9
31
13
25
11
27
19
24
9
22
9
20
9
10
9
36
17
35
23
23
20
19
19
19
18
55
18
17
17
20
16
20
17
20
37
31
34
20
34
11
9
42
9
22
11
22
10
25
11
10
18
27
24
25
18
31
16
9
9
9
21
9
9
9
20
19
19
41
26
12
13
14
28
12
41
11
25
10
46
19
28
18
34
13
27
11
26
11
31
13
12
10
9
18
19
18
41
10
9
9
50
11
20
9
24
26
20
8
19
23
30
8
9
8
29
22
28
18
19
17
30
23
20
23
22
10
9
14
19
9
21
10
24
10
22
9
9
9
19
17
16
23
11
188
8
20
10
21
11
26
11
9
9
19
17
17
17
17
8
9
11
22
10
21
54
46
12
22
10
25
10
23
19
29
19
28
12
27
13
18
13
46
18
17
19
11
9
9
19
9
20
8
9
8
19
32
20
19
19
9
9
9
20
8
8
11
8
30
22
19
19
13
11
9
20
11
24
9
21
9
20
19
42
9
11
8
20
19
12
9
8
6
17
9
22
10
19
10
25
11
19
9
19
19
9
19
9
20
8
8
9
19
25
27
22
24
20
37
23
21
19
22
36
20
17
19
16
16
19
9
10
32
20
9
8
9
19
18
17
10
10
9
20
9
9
9
19
30
20
11
11
11
24
9
38
9
9
20
18
10
10
9
34
21
9
20
13
26
11
30
14
18
15
35
69
38
34
18
17
17
35
12
27
12
28
11
24
11
23
12
20
9
22
15
27
15
45
13
13
10
24
18
16
17
20
8
8
8
19
20
42
9
26
12
25
12
22
11
10
9
22
22
27
37
27
30
26
25
27
34
23
21
29
19
22
16
29
17
25
24
21
36
14
18
15
32
14
87
15
31
14
27
28
58
22
16
16
34
29
26
30
30
28
11
11
11
20
13
27
13
27
11
27
10
10
11
10
17
21
11
12
21
21
16
62
14
30
13
9
10
19
18
21
17
19
8
8
8
19
9
25
15
23
11
19
31
19
9
9
9
19
14
18
12
19
17
19
19
23
20
35
38
23
17
21
20
25
21
33
22
24
24
20
15
19
11
34
9
20
8
19
14
21
13
20
8
20
9
20
9
18
14
26
24
25
54
20
18
31
16
17
17
18
17
10
11
18
39
17
34
13
27
11
49
9
9
9
19
17
21
18
19
31
34
29
31
25
20
23
21
17
18
17
19
18
20
17
188
30
20
9
9
11
29
9
20
8
20
10
20
10
22
9
20
8
47
16
32
11
11
9
42
20
39
21
26
14
12
11
40
18
41
17
30
12
11
9
34
26
26
21
19
21
16
9
24
10
20
10
22
9
22
19
28
8
19
8
20
9
20
9
20
9
8
9
36
23
22
10
9
9
19
9
9
8
20
17
18
16
9
9
10
20
16
28
12
29
11
27
12
44
12
23
11
26
23
12
13
13
30
26
18
22
22
23
20
9
10
13
21
12
19
13
10
11
26
20
20
34
13
12
9
18
25
7
7
20
18
30
30
19
17
20
18
20
26
39
22
19
18
27
19
30
19
16
19
19
20
10
11
24
10
24
11
25
14
36
13
30
12
13
13
38
30
31
25
24
23
27
23
27
21
20
16
19
18
19
20
21
25
25
9
8
8
21
10
21
9
26
12
11
19
12
28
37
64
13
14
14
36
12
29
13
30
13
28
13
28
12
29
12
26
12
20
9
20
9
12
13
60
21
21
18
20
22
10
8
9
35
8
20
15
25
39
19
9
11
11
22
16
18
11
10
10
25
10
24
19
12
12
27
32
27
28
31
32
35
14
12
12
42
13
29
12
29
15
32
16
35
14
32
38
29
13
27
12
24
13
12
12
34
30
30
22
24
22
24
21
30
35
32
27
28
29
29
25
28
25
251
23
25
28
30
28
13
12
13
32
12
31
12
24
10
24
11
24
11
29
13
12
12
25
17
24
17
19
21
25
23
23
16
28
18
31
17
20
17
19
18
19
18
17
21
18
20
9
8
8
20
8
20
9
20
18
27
12
14
12
30
27
28
21
22
19
32
20
19
19
21
17
20
17
19
17
22
19
20
18
38
17
18
18
17
19
37
14
9
9
20
10
34
11
22
10
20
9
20
9
34
9
20
9
20
9
8
9
21
28
25
21
9
9
9
20
9
20
8
20
9
32
13
182
13
18
17
31
22
24
28
35
28
28
29
28
25
28
37
28
23
29
18
20
17
18
28
21
8
11
15
26
26
23
11
43
18
24
8
28
10
21
9
20
8
20
8
20
19
9
9
20
17
22
18
28
28
25
22
19
9
10
12
24
10
24
38
26
12
27
14
34
19
39
17
14
39
52
28
30
25
40
37
39
30
32
24
24
20
19
14
21
36
19
17
20
17
16
17
10
10
10
24
13
12
12
37
17
17
19
9
8
8
20
8
48
8
26
13
27
12
21
9
20
8
19
8
9
9
21
17
19
17
19
17
26
16
18
17
18
16
20
17
19
17
17
17
16
19
11
8
10
23
13
30
13
43
13
60
13
29
12
43
11
24
10
20
10
19
31
10
11
24
21
24
16
19
8
9
10
33
9
20
9
21
9
32
12
13
9
21
18
18
47
9
9
9
20
9
8
9
21
17
20
28
22
18
21
25
41
16
18
19
34
28
29
23
25
25
12
13
13
35
15
26
10
42
21
20
9
9
18
21
18
24
23
17
9
11
9
20
8
19
9
19
9
38
24
27
13
26
13
31
13
26
9
39
10
10
9
19
17
18
17
19
17
20
17
19
17
20
18
25
17
17
19
10
9
13
21
10
23
36
27
10
24
13
14
12
13
70
22
28
27
9
11
8
20
9
19
8
23
10
25
12
36
22
41
9
37
9
21
10
9
16
30
27
22
37
29
26
21
12
11
9
22
9
19
8
27
11
25
10
42
12
25
9
149
13
26
11
58
11
12
19
13
29
25
14
15
14
32
15
26
11
20
10
19
16
21
8
26
9
20
9
12
14
35
31
26
21
10
9
13
30
9
10
10
33
17
20
18
19
17
19
17
23
17
20
17
31
18
20
17
22
19
26
18
22
17
20
42
14
13
19
29
13
32
14
27
16
30
17
27
12
34
14
25
12
23
9
23
14
9
9
25
18
21
21
24
22
42
30
30
23
26
23
23
18
17
9
9
18
19
8
20
18
21
9
9
9
21
18
36
17
19
9
9
9
22
10
19
18
19
12
24
12
25
9
19
9
20
9
18
104
19
14
12
12
35
21
19
30
23
11
8
9
20
9
21
10
26
12
28
12
26
19
32
13
68
10
12
12
20
17
18
18
16
18
9
8
8
20
9
19
19
11
8
20
21
22
18
20
17
19
18
18
20
19
27
29
23
39
32
23
23
24
13
12
10
21
9
20
9
20
11
22
14
29
11
10
10
21
19
22
20
24
17
75
18
20
17
19
18
19
17
20
27
21
19
29
9
9
9
19
9
19
9
20
9
21
9
9
9
14
28
23
29
13
12
11
22
9
20
8
21
9
9
9
20
18
42
31
30
26
30
26
41
28
30
26
25
22
18
9
12
12
22
10
22
9
23
10
24
14
28
16
33
13
30
13
12
12
12
29
25
16
18
9
9
10
39
10
44
12
28
14
26
11
22
9
21
8
24
12
23
10
20
8
8
19
30
33
19
10
10
10
42
8
24
9
24
10
24
10
25
13
16
14
32
24
23
23
22
16
17
18
10
9
24
10
50
25
27
11
26
13
20
8
19
9
10
10
22
31
28
41
36
30
14
13
16
23
11
22
9
82
12
18
9
18
9
18
10
26
11
11
12
9
16
28
26
21
54
10
10
13
20
8
28
13
15
19
32
17
20
19
17
16
18
8
11
11
28
11
11
11
27
28
24
25
12
9
9
41
8
34
12
26
10
12
14
25
18
28
24
20
21
18
10
9
9
32
8
20
9
20
10
35
12
25
11
33
11
29
12
11
9
19
18
29
42
23
21
45
25
30
39
13
11
12
25
11
20
9
20
9
20
9
42
11
26
25
22
9
20
22
10
26
20
21
18
17
20
20
10
18
30
15
34
15
32
14
26
12
26
19
22
10
31
14
27
12
11
8
20
17
17
18
19
19
17
14
9
9
21
9
21
12
47
18
32
14
28
13
28
10
42
10
21
8
21
9
15
27
30
22
19
24
10
10
9
20
8
20
12
19
9
42
9
19
10
20
11
43
18
23
10
22
10
11
10
20
30
19
18
42
39
40
22
19
18
20
17
19
17
20
16
20
18
19
20
11
8
9
39
12
22
12
26
12
22
10
23
10
24
10
24
11
13
12
28
25
26
18
21
21
17
9
16
9
20
11
19
9
9
9
23
27
31
28
26
37
25
21
22
19
22
17
19
19
20
19
18
12
11
10
23
9
32
15
17
9
32
19
10
9
17
19
20
17
17
21
10
12
9
19
9
17
9
16
9
60
13
18
19
36
32
32
26
12
10
11
20
9
32
24
10
20
9
17
15
31
13
14
13
11
21
19
19
9
8
8
12
7
14
8
20
16
22
11
16
9
8
8
14
14
13
14
13
10
21
12
15
13
25
10
16
8
19
24
27
9
21
9
17
8
8
9
19
15
20
19
17
11
16
17
20
18
20
19
27
24
30
22
36
60
34
19
13
10
20
12
20
8
23
9
16
12
24
11
24
10
20
10
20
11
11
12
22
17
18
16
16
13
18
16
23
15
23
19
21
10
7
7
22
9
18
10
21
8
9
12
39
34
32
41
31
33
27
23
11
13
8
20
18
23
11
32
12
24
13
18
9
35
9
29
13
12
12
28
50
26
18
34
22
20
9
9
8
19
10
18
9
18
10
26
11
29
12
19
14
25
27
29
24
21
20
18
10
9
9
19
9
28
19
29
10
23
9
19
9
9
9
17
17
18
22
11
10
9
22
11
38
10
25
11
11
8
21
20
23
21
43
22
22
18
31
24
28
24
42
19
26
20
20
10
9
7
17
9
18
10
28
13
28
12
27
11
19
19
9
17
8
9
19
15
16
33
18
16
18
16
9
9
9
16
9
17
10
9
10
9
14
17
19
15
9
8
9
17
18
35
11
17
9
27
8
17
9
17
9
19
12
38
9
9
9
16
28
23
20
24
28
25
20
23
17
18
18
21
18
21
18
33
17
19
19
20
20
22
17
17
20
17
9
8
9
18
9
17
16
26
12
25
9
18
9
11
12
19
16
17
20
9
8
8
14
9
31
9
22
11
23
11
34
12
11
15
21
20
24
37
31
19
16
9
17
9
17
10
18
18
21
9
31
9
8
9
20
37
42
20
12
10
21
18
24
9
17
9
11
7
19
17
20
18
22
24
33
18
19
18
19
19
10
9
7
15
9
9
8
18
16
17
17
17
24
27
12
10
14
28
14
14
13
31
25
31
27
17
27
16
22
13
24
11
20
10
21
8
20
9
18
23
18
14
30
71
35
17
15
16
17
17
20
28
28
25
15
14
13
17
11
16
10
30
18
22
10
18
20
19
12
12
10
22
34
12
19
11
19
13
19
11
14
9
15
19
23
21
9
10
7
14
8
15
8
16
10
14
9
19
11
10
7
14
13
15
10
11
37
17
10
13
9
15
11
14
8
15
9
15
19
10
9
17
19
20
17
14
14
16
11
10
8
10
7
7
8
46
20
16
16
17
19
12
9
8
11
9
15
9
22
9
9
7
7
16
40
13
12
9
11
19
18
9
9
7
11
13
16
14
15
10
13
13
9
8
7
11
8
15
8
8
7
12
13
17
18
18
19
12
10
11
13
9
28
9
14
10
10
10
10
13
15
9
10
7
12
9
28
14
9
7
11
12
15
15
17
16
30
23
30
13
20
15
15
21
23
13
8
6
9
7
13
19
12
9
20
16
13
13
16
11
25
16
10
8
7
13
20
13
9
17
17
16
9
14
8
17
9
17
9
17
9
9
8
10
11
13
14
15
15
16
10
8
7
11
9
13
8
31
12
26
13
25
14
24
15
31
12
18
9
21
9
9
8
14
14
18
45
15
11
15
16
19
14
14
19
22
22
18
16
16
9
8
11
14
10
12
7
38
9
14
9
14
9
28
9
18
9
17
8
17
10
9
8
35
13
15
9
11
10
17
11
39
18
13
12
19
27
26
22
12
11
11
17
9
15
8
15
8
45
8
15
9
34
9
7
7
10
11
13
15
17
17
20
13
15
11
27
13
16
17
21
19
16
15
16
11
14
8
9
11
14
21
27
9
24
9
13
9
17
9
17
9
26
13
17
8
9
8
13
16
14
12
14
11
12
26
15
27
28
14
15
14
14
15
19
11
10
21
10
19
15
31
12
23
12
22
28
18
11
31
9
8
15
16
13
19
19
11
9
10
15
8
13
9
19
10
16
10
16
10
15
8
21
10
24
18
16
13
18
17
22
15
23
17
22
19
21
18
21
40
30
26
20
49
15
11
9
15
11
14
9
25
11
11
9
13
15
14
9
9
9
16
7
15
25
10
10
19
16
15
12
10
9
9
15
9
27
9
28
17
15
14
28
12
15
14
16
15
14
15
15
30
14
15
14
14
9
10
10
15
9
32
7
14
9
21
10
33
11
18
8
16
19
9
11
15
14
15
14
14
15
9
11
11
17
9
15
10
14
10
9
8
8
15
13
9
19
9
16
7
15
8
15
10
17
19
16
7
17
10
10
9
8
16
19
19
10
10
24
10
27
10
22
9
21
10
19
8
20
9
8
9
21
18
19
17
8
10
9
20
9
21
9
9
9
20
19
22
19
22
19
21
24
21
19
21
19
19
9
9
7
18
7
24
8
21
10
32
9
19
17
20
9
19
9
23
9
8
9
20
18
17
18
9
10
9
20
9
42
9
29
19
24
11
20
9
18
9
41
9
21
19
36
9
10
10
26
19
20
17
28
18
21
32
19
19
23
9
9
9
19
7
17
17
23
18
28
12
27
11
10
9
20
25
21
25
33
12
12
12
28
14
28
13
29
14
14
12
25
27
29
22
25
43
39
40
24
28
27
20
20
16
15
17
8
8
8
38
12
9
9
35
57
19
35
20
16
18
20
20
15
24
15
18
15
16
10
9
10
18
9
18
27
18
9
17
9
9
6
7
18
15
18
15
9
9
8
18
9
20
8
14
8
14
9
9
17
17
15
16
17
9
11
9
20
13
21
10
16
9
16
8
16
9
16
9
8
7
23
16
15
15
9
9
17
24
10
9
10
20
17
16
18
15
9
10
9
18
7
9
7
19
14
14
9
9
9
16
18
10
23
9
15
9
17
9
17
9
10
7
18
16
18
19
19
20
9
8
9
18
9
32
9
20
13
11
9
16
20
19
42
18
17
17
17
9
9
9
23
11
23
11
26
17
23
13
12
11
28
25
24
25
13
13
11
30
15
29
13
21
16
23
14
23
11
10
7
8
27
7
8
7
17
7
16
15
9
24
13
24
16
23
10
17
10
16
9
17
9
11
11
8
18
16
18
11
21
10
26
10
16
17
16
8
16
9
21
22
25
12
23
11
11
11
25
19
16
28
21
30
8
10
11
21
9
8
8
34
18
22
18
32
27
26
19
23
17
21
18
21
21
20
20
19
18
19
17
25
22
23
25
37
20
9
9
7
18
8
13
10
16
11
20
11
21
11
18
8
17
9
17
9
9
7
17
14
29
14
17
18
18
21
34
20
21
16
18
15
16
15
26
17
17
15
15
16
14
28
14
11
9
9
18
9
20
9
8
6
16
19
16
16
23
16
17
10
9
8
20
19
17
9
9
7
16
16
16
16
15
17
8
9
10
27
8
20
9
15
10
15
9
9
13
17
16
16
14
17
16
17
17
18
17
18
16
17
16
17
46
18
19
19
16
16
15
15
8
9
9
20
9
18
9
17
143
16
9
30
14
24
13
22
10
16
9
16
18
9
7
19
21
20
18
16
37
12
12
11
21
11
24
11
20
11
19
18
21
12
24
25
33
13
13
10
24
16
18
8
8
8
16
21
23
12
26
15
32
14
21
12
35
11
18
9
18
9
8
7
24
25
26
22
32
10
11
9
19
10
16
9
15
10
17
9
18
9
18
9
8
7
18
17
17
14
16
16
18
18
17
10
10
9
20
9
22
11
11
9
19
16
18
15
19
17
20
22
20
23
20
18
20
22
23
26
29
25
24
25
21
26
9
9
9
21
11
27
12
35
11
46
12
10
9
20
17
18
16
17
11
11
11
22
10
30
11
23
10
19
9
23
13
21
12
11
11
24
24
31
54
16
18
13
21
11
19
8
8
9
21
18
24
21
27
33
30
54
58
17
15
18
37
13
28
12
13
11
19
21
22
166
19
11
9
9
18
9
17
18
20
11
19
9
22
8
21
11
22
16
31
28
25
11
12
12
28
43
17
16
15
52
18
23
10
9
19
7
25
8
9
10
18
18
18
18
22
20
37
12
9
14
23
9
20
9
8
8
19
15
18
25
18
15
19
15
20
19
25
41
25
22
23
20
26
24
31
23
23
36
36
53
28
33
10
12
12
21
12
23
9
23
10
12
11
10
28
20
21
22
13
11
10
22
9
18
9
26
9
18
9
19
13
27
13
59
12
15
11
28
20
22
17
16
8
9
10
22
18
13
11
33
18
18
20
27
23
10
10
9
19
9
28
10
21
16
22
10
23
12
19
9
38
10
18
18
12
34
24
21
12
12
37
18
11
30
9
18
11
32
16
32
18
39
18
36
15
33
19
15
13
27
33
23
23
14
14
14
28
12
20
12
21
19
19
32
18
9
18
12
17
10
20
9
18
9
10
10
19
18
43
138
9
9
23
10
35
7
9
20
15
14
8
124
9
17
9
19
19
28
12
19
9
18
9
17
9
9
10
31
28
26
23
28
27
18
19
16
39
13
30
12
9
9
10
18
17
19
34
27
20
16
18
20
18
17
18
16
11
11
17
15
28
14
25
12
33
17
25
12
24
240
19
15
16
15
25
24
27
25
23
51
23
22
47
27
29
25
25
31
62
25
26
22
22
23
27
25
26
23
16
18
26
12
35
16
44
25
35
19
13
15
18
36
32
30
30
16
13
13
39
13
40
15
36
23
48
16
37
15
30
13
29
11
33
16
17
19
41
32
36
35
35
33
36
33
37
35
35
34
38
33
48
37
39
36
36
57
34
33
31
14
15
13
27
34
26
14
28
16
28
45
16
13
27
31
37
16
15
12
30
14
42
16
37
15
45
18
34
15
33
19
32
14
29
33
30
20
15
32
32
31
29
29
17
18
16
31
12
32
15
15
13
30
23
29
26
29
26
25
34
26
27
24
19
29
13
32
58
33
14
35
20
29
14
40
13
43
20
17
14
15
35
30
30
36
17
17
15
33
41
34
17
25
13
28
15
36
18
34
19
39
19
81
16
14
14
35
38
42
35
39
32
32
32
33
35
15
11
15
34
15
34
12
29
10
33
15
31
13
60
14
59
19
18
22
16
35
30
32
27
13
34
19
35
61
48
16
30
15
35
32
48
15
38
18
31
15
15
12
23
25
32
16
13
9
24
14
27
30
25
18
54
14
28
18
13
12
12
49
14
14
14
43
18
30
12
25
15
30
14
41
16
36
16
15
12
12
31
36
19
17
16
37
17
37
16
54
32
55
19
39
16
38
15
18
17
16
40
33
37
33
26
19
16
32
15
48
20
39
13
33
13
39
14
34
13
35
16
43
16
40
16
17
15
35
30
33
30
33
33
69
31
37
41
30
28
38
45
46
48
38
38
39
34
32
28
47
30
29
39
12
16
18
36
16
37
20
36
15
29
17
14
19
31
32
51
30
30
32
39
16
34
20
67
14
37
13
34
58
32
16
34
30
32
31
24
16
19
16
29
17
31
14
26
13
27
14
32
19
31
16
16
16
34
47
35
27
26
14
15
29
38
16
36
14
35
15
30
14
28
14
30
14
26
12
27
14
31
15
16
15
57
27
65
38
14
13
12
62
17
38
15
34
15
42
11
16
14
49
30
43
38
43
37
35
14
17
17
34
15
40
16
34
17
27
15
31
45
28
40
15
16
38
15
40
19
35
80
56
18
34
18
26
13
25
16
26
13
19
14
17
35
30
29
42
31
13
17
9
24
16
26
13
30
51
27
17
38
38
39
12
24
12
20
15
29
16
15
14
26
27
32
25
26
23
26
13
15
12
20
15
26
14
28
15
33
17
32
15
46
14
26
40
31
16
30
39
10
11
10
23
20
28
29
36
17
16
16
37
14
35
49
37
19
33
17
43
42
40
17
13
13
12
51
29
40
29
74
20
16
14
38
14
32
15
29
18
32
15
61
16
37
18
36
15
36
19
15
17
37
31
43
55
42
36
40
36
64
36
39
33
43
36
36
37
45
31
33
35
34
31
28
30
43
16
16
16
38
15
37
16
37
16
37
14
16
17
37
36
37
34
44
32
52
39
39
41
37
50
20
15
38
16
15
18
68
38
42
68
18
18
17
46
46
55
16
38
40
16
16
45
37
92
40
20
18
60
30
37
19
40
17
41
17
56
18
38
16
58
18
46
19
37
15
20
20
62
54
34
37
32
16
18
18
44
18
314
17
37
15
38
38
42
18
41
44
19
16
52
31
38
40
37
15
52
17
47
16
34
14
33
14
33
15
17
16
16
41
37
34
33
33
15
14
15
48
14
32
16
31
15
34
32
76
42
37
37
38
32
38
39
48
39
38
59
36
30
33
30
33
29
28
30
38
55
13
45
44
22
12
12
33
27
40
36
79
31
43
28
28
33
12
14
18
37
16
44
17
53
19
39
16
43
13
51
20
32
17
53
32
52
33
40
32
37
35
44
32
52
72
36
31
31
40
17
19
17
37
17
36
30
29
16
38
15
36
17
35
20
42
38
41
15
44
15
16
15
47
39
36
37
43
15
19
18
39
15
59
17
37
17
19
19
54
36
41
17
17
18
43
15
38
15
54
18
39
15
45
17
84
18
40
17
15
17
41
35
39
42
40
34
43
38
43
65
40
38
36
35
28
36
31
30
22
46
19
82
17
39
42
62
15
35
15
32
19
298
15
38
15
19
15
38
39
61
35
42
17
16
41
43
21
41
18
40
18
23
31
39
38
42
34
37
41
43
35
32
17
29
18
46
17
41
18
40
29
35
14
34
13
43
37
17
17
14
35
32
30
36
16
15
15
62
19
41
32
40
15
32
14
37
43
43
50
17
35
32
24
37
28
31
31
45
40
38
33
32
20
17
38
19
34
29
36
30
19
19
38
35
40
40
54
30
32
29
34
38
34
41
64
34
38
34
40
41
34
33
13
17
15
40
15
14
17
59
35
44
32
37
32
34
27
31
28
31
29
41
16
16
48
32
27
15
32
19
30
16
32
49
60
19
36
17
37
18
16
14
30
32
37
28
34
30
33
29
30
26
30
28
28
26
30
25
12
14
13
47
16
29
32
34
16
38
13
34
16
47
14
29
15
36
13
31
14
22
16
40
33
36
44
17
13
11
27
23
35
14
14
20
57
30
55
31
35
43
18
16
16
46
14
16
53
36
30
43
36
37
39
43
36
37
36
39
77
31
16
15
16
35
14
12
32
55
34
41
15
15
18
32
30
35
16
19
14
51
2380
32
32
34
33
24
15
19
73
19
48
17
19
15
39
36
36
35
38
44
37
31
32
31
36
31
37
45
35
31
42
34
52
53
34
31
29
31
29
29
15
18
15
38
14
38
16
36
14
33
19
44
17
17
40
32
34
31
34
50
34
32
44
37
43
34
43
62
40
36
46
33
39
34
47
39
39
37
15
16
15
36
15
33
13
14
18
56
33
40
36
37
34
38
47
42
38
37
36
48
14
19
19
42
36
37
19
46
19
43
20
46
16
17
16
38
33
36
33
17
17
17
40
16
68
15
40
60
56
14
37
28
17
16
37
34
40
34
45
46
33
15
16
16
43
17
44
18
17
17
41
32
33
31
31
35
31
14
13
13
51
48
53
13
14
41
44
41
42
35
40
53
35
27
28
24
30
29
38
31
34
45
39
47
39
30
36
27
37
32
50
20
18
64
20
17
21
57
31
46
15
14
31
31
13
33
11
12
12
41
36
41
37
15
13
14
33
13
33
14
50
13
33
75
61
15
15
15
47
16
16
15
60
31
45
31
41
30
34
39
29
25
31
27
26
24
28
22
36
35
51
36
35
28
28
31
31
31
13
19
17
43
18
41
15
35
20
65
18
17
19
73
35
56
55
40
33
39
39
38
31
45
75
45
39
38
39
35
44
35
16
15
16
36
13
33
13
15
14
32
30
40
39
97
18
26
14
59
33
66
17
37
16
41
14
52
16
47
16
43
16
37
16
38
16
15
15
44
33
38
35
39
39
41
35
36
30
34
37
41
33
37
42
52
33
38
43
36
37
35
43
28
17
19
41
14
44
15
40
16
35
14
13
14
33
31
30
28
33
25
22
12
31
17
59
18
33
26
37
15
37
16
39
43
56
18
41
16
37
18
17
16
36
32
27
55
65
27
31
26
31
28
28
13
13
13
44
42
34
10
24
11
26
22
30
13
32
30
13
31
32
13
13
13
60
32
15
15
41
14
33
20
36
13
14
19
17
36
40
39
35
34
13
14
13
28
49
35
14
43
18
77
15
53
15
43
41
40
14
45
17
15
15
40
33
31
33
32
29
13
20
33
44
16
44
17
39
15
36
15
38
17
40
15
60
16
37
15
15
30
39
34
42
16
14
16
83
16
37
16
44
18
39
23
40
16
50
17
39
15
43
17
42
19
15
38
58
36
36
16
15
16
44
15
35
20
50
14
36
21
17
18
57
30
31
27
31
26
30
28
34
14
14
14
63
14
47
14
34
14
34
47
35
18
15
14
120
32
49
27
37
32
34
27
31
35
38
32
71
33
41
40
56
35
35
18
17
24
41
18
37
14
34
19
37
15
36
18
37
18
36
19
37
35
14
15
57
36
85
35
40
32
37
16
46
13
47
14
32
16
48
18
40
16
37
29
38
15
40
16
40
19
38
17
15
33
32
26
29
32
57
39
31
40
33
30
31
32
33
46
33
31
15
14
14
28
11
28
11
32
11
28
13
29
13
14
15
37
31
37
34
37
31
15
14
27
59
32
47
33
17
19
40
33
34
29
31
32
46
36
75
35
43
36
37
31
46
31
62
33
37
59
16
16
36
40
17
40
15
15
28
50
80
87
52
41
33
33
29
32
26
30
22
28
34
36
35
33
93
34
30
32
35
35
33
62
16
15
14
44
16
37
15
37
16
15
15
36
46
57
31
39
30
35
32
32
29
28
30
13
11
37
15
32
13
36
33
33
14
34
12
31
17
35
14
21
14
41
30
29
26
27
12
12
53
35
25
32
13
33
14
40
15
37
17
34
18
13
12
31
25
31
55
25
29
26
39
50
12
13
13
47
15
32
21
44
18
40
46
29
18
42
46
33
15
32
15
12
12
30
31
32
17
17
16
37
15
39
15
38
15
38
16
41
41
38
17
15
19
43
31
41
31
16
14
17
37
19
30
32
41
18
37
16
34
15
40
16
62
16
36
15
15
12
28
30
27
38
36
32
49
15
15
16
30
16
34
15
40
17
37
53
44
14
36
29
30
14
16
19
45
66
70
40
37
31
34
17
16
15
33
16
31
15
40
52
45
14
30
14
37
19
37
15
28
16
14
12
38
43
34
25
30
45
51
27
32
28
32
25
29
31
38
29
30
26
26
25
27
16
13
9
19
12
24
20
30
16
18
15
22
27
46
27
17
16
16
32
42
28
17
27
22
36
19
32
19
40
21
40
20
20
15
25
30
31
15
30
14
58
75
29
16
33
33
33
18
36
19
37
17
17
16
22
24
28
28
30
14
17
15
29
20
28
16
28
18
29
15
16
12
31
29
35
31
36
14
12
11
39
13
22
14
22
16
57
16
28
35
32
18
28
16
30
16
30
16
18
19
28
32
35
71
37
80
16
16
14
80
17
40
36
77
16
39
14
35
19
53
22
47
32
48
11
12
10
32
25
29
28
31
28
40
32
69
34
38
35
50
47
35
35
44
36
38
58
34
32
32
43
32
16
20
13
38
15
33
19
31
16
34
16
34
19
16
12
32
36
38
27
26
40
29
2520
18
20
32
15
30
14
27
12
25
12
38
13
19
14
34
32
31
25
27
26
32
31
31
34
36
32
35
28
29
32
14
14
13
31
13
43
39
31
30
29
16
32
15
32
14
28
13
30
18
16
13
42
54
30
32
16
15
13
35
16
17
17
16
34
17
12
9
71
13
27
53
32
16
32
13
27
16
32
16
15
30
14
52
33
31
30
31
15
15
12
34
12
30
16
31
17
33
17
33
14
64
11
46
15
17
14
64
46
33
28
70
15
37
17
50
33
59
16
37
16
57
16
37
15
47
20
59
19
21
15
35
55
35
57
34
41
32
33
30
37
34
16
22
47
18
18
44
57
33
57
46
17
16
16
46
22
53
16
50
17
37
15
50
14
40
25
36
16
15
14
38
26
38
33
36
35
37
31
37
30
42
56
49
32
37
30
19
19
15
41
16
35
15
42
15
43
18
42
16
89
15
51
15
15
26
17
62
36
35
14
41
14
53
50
34
21
36
16
54
16
43
17
49
17
40
32
40
18
41
18
17
40
64
34
32
33
35
24
16
18
62
19
44
19
46
43
40
22
39
17
45
19
18
17
40
33
35
31
32
30
32
31
39
37
34
35
43
42
43
38
52
35
41
38
35
37
38
13
15
17
25
11
26
11
30
13
15
15
32
34
32
29
32
32
35
19
18
15
34
17
36
39
49
19
19
30
40
31
32
74
13
14
12
82
17
43
19
40
19
37
12
33
15
15
17
22
35
35
32
37
34
12
13
12
31
15
31
48
31
14
28
20
34
58
32
15
14
71
29
15
38
13
14
16
34
33
28
29
61
40
13
12
12
34
19
37
17
39
44
17
16
31
26
23
34
29
18
17
32
15
34
16
86
19
16
26
15
44
32
35
27
60
19
17
39
16
30
11
32
19
36
17
36
16
38
15
43
30
30
38
16
16
53
15
28
47
84
16
33
16
15
15
37
27
31
26
29
28
32
30
32
23
26
32
32
27
25
32
70
32
29
29
28
43
18
17
31
59
43
10
26
19
27
12
26
17
40
14
13
13
31
25
28
25
32
33
32
33
33
30
29
27
29
26
28
36
26
26
37
30
34
50
33
35
27
27
33
14
14
14
30
14
34
13
31
40
30
15
34
12
44
12
29
15
30
14
37
16
14
32
31
35
30
30
82
29
40
29
34
26
24
34
13
13
11
29
16
28
38
26
12
25
18
51
13
30
20
52
16
29
14
13
52
28
24
23
13
13
18
43
17
28
18
27
19
28
14
14
14
30
23
30
29
30
37
27
33
32
28
29
14
15
16
34
14
26
23
28
19
30
14
27
18
18
29
37
32
46
28
25
26
33
25
35
25
27
33
42
28
25
13
12
11
29
14
13
13
28
30
34
28
32
29
53
28
36
36
48
15
16
16
45
18
15
35
37
35
45
34
34
32
19
37
16
57
18
16
17
14
31
12
14
13
28
19
18
16
29
28
32
27
31
31
79
18
17
57
29
31
20
13
13
29
26
25
25
27
56
26
24
31
25
28
24
29
28
23
29
20
17
36
15
32
14
28
20
36
17
35
15
39
15
16
14
32
30
33
29
59
33
35
86
44
28
32
26
32
30
37
29
58
27
33
25
38
17
15
15
38
13
28
14
33
16
30
12
39
19
43
18
56
19
37
14
35
17
18
18
46
38
39
36
19
16
60
19
71
31
36
16
33
19
33
14
14
16
53
29
37
33
46
40
39
34
37
41
37
30
33
41
40
42
38
33
34
36
12
11
13
33
42
33
14
37
31
38
15
19
24
48
35
63
34
39
32
42
35
35
24
27
26
32
35
39
33
32
33
37
30
30
49
57
14
15
14
39
14
37
22
32
22
14
17
45
28
36
104
32
30
43
35
40
32
36
41
37
35
31
14
16
19
40
18
39
15
33
14
15
14
61
30
52
17
31
15
33
70
38
15
38
15
32
13
16
15
34
31
72
29
32
26
30
44
28
26
48
38
29
28
51
28
56
27
37
26
31
38
32
35
30
28
27
38
13
13
29
12
43
17
39
16
47
22
35
14
32
14
14
13
43
30
32
47
29
28
28
26
14
12
35
11
39
62
58
14
32
15
14
16
34
27
31
28
33
36
17
17
14
45
17
37
15
35
15
49
18
17
16
37
28
28
28
32
37
16
12
19
43
20
34
15
34
17
35
16
30
13
28
15
32
14
54
14
14
15
15
32
30
15
20
17
37
15
16
15
14
31
33
32
13
14
19
58
17
39
17
36
16
37
16
46
17
42
18
44
18
36
17
37
16
16
20
37
36
43
33
33
20
20
17
39
15
35
14
34
16
26
19
36
40
31
28
32
58
35
41
40
48
31
32
13
14
14
47
15
36
15
36
15
16
16
67
36
40
14
16
13
44
16
38
16
56
16
37
20
30
13
14
14
46
29
33
24
33
40
15
16
15
36
15
34
14
31
13
33
14
33
47
32
14
14
14
34
29
46
41
35
42
16
32
41
38
32
50
15
16
31
66
33
40
58
40
34
17
15
18
35
14
33
13
37
23
40
18
41
16
38
15
15
16
54
40
33
32
39
33
16
25
14
25
14
36
12
31
14
29
43
49
27
29
26
34
34
35
42
41
37
37
33
38
27
38
30
33
42
37
38
69
17
20
16
57
15
77
16
41
17
49
17
39
32
39
16
41
19
16
17
38
33
31
75
32
15
16
14
47
15
14
1302
38
32
40
16
51
17
99
32
47
16
36
19
46
18
16
14
66
31
36
29
35
29
32
33
11
12
15
39
18
41
15
37
16
38
14
35
18
16
17
40
53
38
41
35
44
39
33
36
79
43
83
35
41
36
16
16
18
40
16
56
16
40
19
39
15
40
16
38
15
73
13
48
59
14
15
14
36
43
33
34
15
11
13
32
12
30
27
42
17
41
14
40
33
41
19
47
17
55
16
15
16
74
33
36
32
14
18
16
52
29
43
15
51
13
35
52
49
15
40
15
16
31
46
36
17
19
19
67
17
44
18
44
16
38
14
20
17
15
63
29
16
20
18
65
15
41
26
71
17
43
18
43
44
45
76
42
27
40
16
16
16
18
64
37
39
17
13
13
45
17
39
15
62
14
33
12
46
16
31
28
43
15
36
14
17
15
39
34
38
31
31
34
16
20
16
38
15
43
16
37
15
53
18
53
18
62
29
17
19
17
70
36
42
39
54
19
15
20
46
66
40
17
47
15
58
16
37
20
44
18
16
17
39
36
34
31
34
38
68
93
36
85
60
57
40
36
35
15
14
36
50
14
33
20
40
16
38
16
38
15
37
15
37
28
36
15
35
15
14
13
35
31
43
13
14
21
51
34
58
19
40
16
38
16
47
16
76
17
54
17
41
15
16
16
40
32
33
31
15
15
17
38
15
38
20
37
15
38
19
58
17
17
14
38
57
38
33
37
50
49
33
44
16
61
45
46
15
38
19
40
16
42
17
47
20
16
17
17
90
13
15
15
36
28
55
30
54
14
41
57
16
16
41
36
34
44
19
16
14
75
15
40
25
36
21
43
15
15
16
17
36
36
32
35
13
14
15
40
27
34
13
41
15
14
15
38
59
33
33
37
28
16
27
53
13
13
11
43
30
33
34
15
13
13
40
17
39
17
37
16
13
13
38
27
27
46
35
47
42
15
14
1153
26
33
13
35
15
48
16
38
46
39
15
38
38
14
14
67
32
46
38
39
45
37
36
66
41
36
33
39
41
40
36
36
32
55
54
30
35
30
41
21
14
16
32
15
28
14
11
12
30
26
29
39
40
14
30
14
34
16
41
16
39
15
37
16
38
18
46
46
37
18
16
37
67
35
38
38
38
56
32
15
39
15
36
20
31
15
72
19
34
16
40
16
34
20
41
17
35
14
28
39
14
16
15
33
28
15
16
28
32
31
14
29
12
12
16
50
42
30
16
16
16
28
12
27
12
33
14
57
17
46
20
37
19
37
15
41
34
15
15
74
62
35
58
15
17
32
39
28
15
34
16
36
17
35
14
31
16
15
16
29
23
23
27
29
50
23
15
25
28
15
25
25
36
12
24
39
32
15
30
13
27
16
28
15
14
14
47
37
38
34
45
32
30
16
14
29
37
15
44
39
40
33
17
16
75
34
38
55
33
50
15
14
14
28
33
44
17
31
14
14
21
36
29
30
39
55
16
16
14
25
22
29
20
37
32
34
15
30
25
34
19
16
16
12
30
49
17
13
34
14
31
20
42
17
32
20
39
18
60
20
43
19
17
13
15
30
14
17
18
37
28
49
23
33
20
36
15
59
18
34
14
33
16
37
16
17
31
12
35
27
33
30
42
18
18
46
37
15
33
14
26
14
33
16
34
16
31
20
53
19
83
31
31
13
14
15
27
27
60
27
34
27
48
36
30
32
36
28
29
27
38
33
13
15
12
23
15
15
13
25
24
26
31
32
25
52
29
26
47
28
21
22
27
14
13
11
20
14
22
13
32
14
28
13
24
12
25
12
26
12
23
12
11
9
11
21
25
24
12
18
12
19
28
36
44
69
15
28
32
41
15
27
29
26
16
14
13
28
48
59
35
38
40
16
12
21
13
23
13
39
17
17
12
13
23
26
15
16
11
20
13
31
39
27
33
14
37
17
48
16
28
37
37
17
34
15
15
13
12
28
30
31
43
14
11
10
19
13
31
18
24
19
49
13
24
14
12
52
27
27
28
16
13
25
19
13
33
14
29
18
43
16
30
19
16
13
16
24
23
336
15
13
35
12
22
12
26
11
22
45
24
27
16
19
14
89
11
21
26
28
14
42
13
19
34
30
15
31
14
15
12
21
24
28
24
42
26
30
29
29
30
27
25
27
30
28
30
18
16
14
23
14
25
15
30
42
29
17
32
15
32
13
26
13
24
12
14
34
24
22
31
31
31
32
27
15
15
10
28
15
28
28
28
15
27
14
27
14
25
13
14
23
20
31
56
33
35
27
29
29
30
34
28
27
28
36
31
30
30
25
39
26
35
36
35
37
33
34
16
51
18
39
14
37
20
43
37
35
18
16
17
40
31
81
39
30
40
93
19
17
17
57
15
46
16
35
17
38
15
41
32
16
16
38
32
31
36
34
13
19
13
38
15
37
16
35
15
44
17
38
16
31
20
18
19
44
90
73
36
42
34
34
29
48
42
35
30
50
30
36
33
34
36
39
39
36
30
28
38
20
23
15
9
9
20
16
23
43
41
15
30
27
32
14
40
20
27
14
25
18
19
15
53
30
52
27
28
31
31
23
20
17
34
17
31
18
11
13
42
27
25
11
16
16
32
12
31
28
33
15
32
15
29
14
39
17
12
12
32
27
28
12
11
14
27
12
30
10
23
13
22
14
27
14
14
11
27
24
30
26
23
24
24
25
14
16
27
31
13
61
16
31
15
32
15
30
15
26
16
19
13
12
36
32
34
16
15
17
34
15
34
16
37
18
33
16
31
15
29
13
46
13
29
14
25
36
18
14
35
30
36
32
34
33
34
15
20
18
35
13
33
15
32
16
34
16
16
13
33
28
31
27
28
46
16
17
15
37
15
47
18
32
15
26
14
42
14
30
25
15
8
26
43
34
30
29
33
26
12
13
11
24
10
12
15
13
24
13
13
10
27
9
30
14
23
15
14
14
34
30
30
22
25
37
28
25
27
25
36
30
45
28
33
27
31
33
31
26
23
29
34
16
26
25
49
15
38
17
34
19
16
13
13
32
34
27
32
33
12
15
15
32
18
34
19
13
11
27
24
31
29
32
29
34
32
35
54
36
27
33
28
31
61
38
31
43
39
39
33
32
32
33
28
30
28
11
15
48
27
31
16
45
14
37
83
35
17
37
18
43
18
40
17
34
48
17
36
32
15
16
18
39
15
50
32
71
15
38
14
32
31
28
32
41
17
15
16
52
43
36
30
34
33
43
63
37
35
36
31
35
32
39
31
40
42
43
38
59
36
72
2426
39
43
26
19
21
46
18
37
47
58
62
38
15
36
20
40
16
19
17
57
32
46
36
35
17
18
19
38
15
14
22
49
37
44
49
33
34
34
19
16
15
63
15
46
15
44
16
35
16
35
14
38
19
38
15
15
14
14
29
29
31
17
16
17
51
19
49
31
37
17
43
20
40
21
54
18
33
17
34
17
38
17
18
23
40
38
50
36
39
35
39
32
35
29
42
32
33
32
36
27
33
44
40
29
47
38
40
35
33
15
36
15
40
14
34
15
46
17
16
16
39
28
25
26
24
20
18
39
17
41
17
58
16
35
17
50
15
34
15
38
18
16
16
34
31
36
28
31
34
39
32
35
32
47
54
35
31
35
31
34
30
35
42
51
15
15
14
49
16
35
32
48
19
45
16
51
45
37
45
52
19
41
16
19
18
40
33
30
32
34
34
38
16
15
15
75
16
58
29
35
15
34
18
35
15
15
15
19
32
20
20
19
39
16
61
15
37
19
41
17
16
16
43
33
32
68
34
29
31
36
38
35
49
37
37
50
38
33
50
31
40
36
40
35
14
16
14
29
14
31
13
34
14
44
17
41
18
74
15
15
16
72
46
37
41
43
39
40
55
37
33
35
29
32
25
40
68
38
37
35
38
44
21
16
16
38
17
47
40
16
34
14
14
13
17
48
29
34
14
14
14
49
14
18
16
47
33
36
59
20
31
14
38
19
15
15
15
33
36
39
33
16
18
17
43
16
41
16
62
15
74
16
19
19
69
50
42
33
36
17
38
14
36
30
12
13
15
30
33
40
31
13
13
14
37
15
45
16
41
16
38
15
19
16
53
59
38
32
77
33
36
54
44
38
41
36
37
32
32
25
25
25
13
11
16
35
14
34
23
37
29
41
16
58
16
20
15
37
36
38
34
36
46
38
48
15
16
43
16
40
17
60
15
73
17
43
17
36
19
37
16
38
19
37
18
18
19
37
40
61
35
38
34
37
33
34
47
43
32
38
32
30
30
44
15
221
15
37
14
15
14
33
25
28
26
37
31
33
66
36
33
39
31
35
45
38
47
35
37
34
16
19
18
46
15
49
15
36
15
47
15
40
19
63
17
40
34
61
19
16
17
41
35
43
38
42
35
52
34
46
36
49
46
33
40
58
37
64
35
34
41
38
33
56
40
69
17
17
55
16
36
34
39
15
41
16
40
15
38
15
33
15
32
14
14
13
31
29
40
34
13
14
14
44
15
14
15
28
36
33
38
36
17
16
18
56
16
38
16
36
18
90
16
41
17
38
16
14
14
46
33
36
33
41
31
25
48
18
17
73
26
42
13
34
19
40
52
38
19
37
15
33
14
52
15
15
15
38
35
64
47
35
33
66
45
39
39
42
36
35
45
33
40
37
44
33
19
18
16
50
20
39
14
33
13
31
14
48
13
13
16
17
36
37
38
16
21
27
37
28
85
15
71
15
37
16
48
15
32
12
36
12
46
43
38
37
37
33
33
22
14
41
19
41
18
43
18
19
26
16
68
36
53
17
17
16
38
16
16
16
56
33
36
37
34
54
42
17
18
20
49
17
17
15
36
44
34
30
30
34
31
16
15
36
16
33
15
41
14
60
14
14
33
38
32
38
30
38
34
42
36
15
15
20
44
16
39
16
44
15
37
16
41
16
37
16
36
13
31
14
33
14
14
46
12
29
15
26
22
61
18
52
14
35
36
38
15
48
17
58
14
35
19
36
16
16
17
40
32
35
31
41
34
35
55
64
32
38
29
33
33
52
33
46
45
38
38
33
47
37
15
15
15
82
16
36
13
31
17
15
14
61
34
53
29
40
16
34
17
88
15
47
14
35
36
36
17
40
16
46
14
14
33
44
29
37
31
36
39
33
41
37
49
15
30
39
16
30
13
13
16
80
79
31
32
70
31
16
13
18
52
19
41
17
16
17
17
48
15
15
13
51
373
19
41
47
39
36
16
15
14
38
18
41
17
42
18
40
15
37
17
38
32
37
16
38
19
17
16
17
148
39
37
36
32
28
15
15
44
20
55
16
39
14
41
16
37
14
63
20
43
16
15
14
54
34
50
43
39
33
36
38
42
36
35
35
31
29
31
34
37
38
48
35
62
36
34
34
31
31
16
14
15
36
16
66
14
34
16
34
20
37
15
35
15
46
18
42
17
67
16
16
16
72
37
40
41
17
32
15
36
32
47
16
33
13
31
13
44
15
37
15
14
14
40
33
37
34
36
27
39
34
44
34
37
33
41
33
35
35
35
15
34
16
40
20
51
15
16
14
89
30
45
44
39
14
16
16
38
15
56
17
19
15
41
82
36
78
20
18
99
31
40
16
58
16
37
16
32
20
32
14
13
20
40
122
36
35
33
42
44
25
13
12
15
48
20
38
21
37
41
40
19
40
70
46
16
16
32
54
36
40
33
47
34
37
31
38
32
43
36
38
32
36
34
34
34
38
34
33
30
37
19
17
17
60
47
57
32
40
40
47
56
57
17
41
20
35
15
14
13
33
33
30
43
39
29
35
29
31
27
82
30
35
41
42
65
42
49
39
36
44
46
31
28
16
292
43
18
40
16
53
14
41
16
17
15
37
42
46
33
100
33
16
15
14
36
15
14
14
43
38
39
39
33
16
15
16
35
15
36
18
57
30
40
17
38
53
38
16
2206
16
39
18
37
15
16
15
14
32
36
32
40
14
44
18
44
18
41
19
47
37
62
18
43
19
47
16
31
16
40
33
36
46
38
83
34
35
40
31
51
15
15
16
37
15
35
14
44
17
37
14
13
13
33
26
23
24
13
13
12
30
49
74
15
36
14
14
16
32
26
22
44
29
20
20
13
48
61
37
14
37
14
33
39
34
24
40
51
42
16
38
15
40
15
14
14
40
35
32
36
16
14
15
36
15
35
19
15
14
43
42
38
37
35
15
14
14
56
31
14
12
18
42
37
30
30
13
14
13
32
15
35
18
43
17
47
15
40
15
16
24
34
31
22
38
21
12
45
16
56
13
53
14
33
19
35
17
38
41
15
38
15
52
16
16
16
83
50
39
33
38
72
35
60
46
35
43
60
53
35
36
34
33
37
17
17
16
47
18
19
17
40
35
35
19
18
15
44
15
15
15
43
37
52
36
18
15
62
34
14
30
15
60
37
61
17
19
53
37
31
38
15
35
14
36
14
15
15
47
30
30
41
15
15
14
68
18
37
16
36
20
61
37
30
26
41
15
35
41
37
15
38
15
14
17
38
33
32
27
47
17
16
16
48
15
43
15
35
53
75
17
45
15
15
15
64
48
67
108
32
27
45
26
28
24
28
26
29
25
29
50
32
30
34
35
35
33
15
17
14
45
18
43
44
47
14
56
15
35
14
30
14
47
34
35
37
40
41
18
35
15
38
15
40
14
41
15
60
17
21
18
16
35
33
12
14
14
38
26
46
15
41
18
18
17
43
56
42
42
35
17
62
17
57
44
30
16
37
15
37
17
81
16
16
19
37
27
33
30
39
116
39
30
35
30
43
36
73
36
38
32
36
25
22
28
23
42
37
17
15
14
38
14
35
18
38
18
47
21
43
17
38
33
38
14
14
18
41
36
46
56
35
29
25
22
33
35
40
32
13
16
17
58
16
38
30
33
14
48
28
20
19
47
36
40
31
45
35
40
39
41
42
37
37
43
39
43
31
63
31
47
38
41
35
44
16
41
14
59
15
36
14
38
33
43
20
41
16
51
15
37
15
41
14
32
49
41
37
48
41
39
14
19
15
81
21
47
15
39
15
18
15
34
28
27
31
33
35
199
14
16
15
48
17
39
16
37
16
37
15
2072
14
39
42
39
27
33
19
13
15
48
32
37
19
16
16
35
14
14
15
39
51
37
35
16
17
13
33
13
31
19
32
13
33
11
38
9
31
24
65
39
16
15
29
55
30
29
34
342
43
40
16
14
16
29
13
39
30
13
15
41
35
31
28
16
13
14
34
14
9
10
34
43
40
40
52
36
34
34
40
35
46
35
43
33
38
31
31
35
30
35
31
14
14
18
41
16
38
14
38
16
34
13
35
13
14
51
60
36
37
87
36
33
53
33
71
2691
39
36
36
38
37
86
37
39
33
14
13
16
36
15
38
19
42
15
15
15
19
93
33
39
43
16
25
53
31
41
18
37
15
54
18
54
16
49
16
36
19
47
17
39
19
19
17
43
33
33
30
30
34
14
30
15
119
47
62
16
34
26
36
14
19
14
52
37
39
15
29
15
44
27
37
14
15
17
38
36
35
38
36
33
38
14
13
13
71
15
45
54
62
16
38
28
88
19
37
15
39
19
42
38
45
18
18
17
43
36
50
34
35
51
71
38
35
56
96
36
35
33
35
32
42
36
56
47
37
34
37
34
16
39
16
46
34
31
12
31
55
33
21
35
16
35
16
16
16
37
25
31
42
40
36
43
38
43
36
37
31
57
30
40
36
35
38
56
63
36
40
37
42
15
17
19
50
18
81
19
45
16
43
15
15
14
55
32
41
42
42
35
44
32
39
30
35
31
31
28
29
28
40
37
38
52
34
30
30
70
31
32
28
16
15
16
34
13
37
15
35
16
44
19
46
18
44
17
37
16
46
16
15
16
56
32
53
33
18
32
14
34
15
33
19
56
16
51
16
38
20
15
14
47
36
37
32
52
34
40
49
38
33
46
50
51
33
35
30
40
2254
42
37
62
16
15
15
41
17
41
17
41
16
49
18
38
18
38
15
38
15
37
16
47
15
14
14
52
36
44
29
29
35
53
70
36
15
15
12
39
14
33
14
34
16
40
16
35
15
43
14
15
13
37
34
43
75
40
34
37
35
48
36
37
29
37
25
31
31
35
62
38
33
34
33
14
15
12
29
12
29
15
33
27
29
49
13
13
14
52
13
34
19
36
15
58
24
34
13
41
11
28
34
19
16
36
30
33
29
32
28
57
30
32
28
45
33
38
43
38
33
30
421
31
33
14
56
15
83
70
39
13
32
14
48
16
67
18
40
16
38
15
41
15
39
15
15
14
37
36
36
35
38
16
15
25
77
15
38
15
47
18
43
36
17
17
80
36
51
33
17
20
18
37
15
14
28
36
29
43
39
36
42
31
35
50
32
35
98
36
30
30
36
45
38
30
16
18
54
18
40
17
37
15
35
17
18
30
39
33
38
33
31
15
19
20
40
18
38
15
35
17
36
14
45
211
30
27
32
18
38
39
57
17
15
15
31
31
54
29
32
30
34
31
55
31
32
30
40
31
32
28
21
16
33
38
16
32
14
33
14
36
26
13
45
15
44
29
34
35
12
13
12
43
41
33
16
45
16
32
13
32
12
32
13
30
16
36
15
14
18
33
39
86
36
31
33
31
41
15
13
55
27
36
14
47
12
24
11
32
11
27
25
29
15
964
16
36
14
15
13
15
36
31
21
12
17
36
18
47
15
33
240
53
11
36
14
40
16
58
16
15
25
74
30
34
30
14
13
20
34
13
13
12
30
28
30
29
30
26
33
22
55
34
37
32
36
33
41
29
34
30
33
36
40
66
40
41
16
44
15
54
16
33
33
41
17
97
13
41
18
38
15
34
16
37
51
35
14
13
14
47
32
35
31
37
60
38
32
34
31
35
29
33
30
30
14
15
12
49
29
45
22
34
16
14
12
37
28
44
29
42
34
14
15
36
14
33
12
37
16
35
15
35
14
33
14
34
14
33
13
32
13
13
12
41
32
34
266
42
16
14
15
51
13
49
13
40
16
38
14
33
14
33
13
40
14
14
15
40
31
31
46
36
36
14
15
16
36
38
40
19
16
32
45
42
31
27
51
38
40
28
2587
29
34
31
33
28
33
30
36
29
29
14
13
21
33
14
31
12
31
12
27
11
32
13
13
14
36
35
31
27
60
39
43
35
37
34
63
32
54
31
32
30
33
33
31
11
14
17
43
16
41
17
44
16
40
36
16
20
16
66
35
42
17
34
16
40
16
40
17
33
11
33
57
74
34
34
29
33
31
34
61
47
38
41
57
55
48
30
15
14
26
35
34
65
16
37
72
34
15
62
15
33
38
45
12
11
19
16
47
32
30
32
16
12
13
35
13
34
14
35
15
31
19
46
15
36
15
35
14
34
16
34
19
14
14
34
50
29
12
12
354
50
17
36
16
37
16
37
15
36
14
15
14
37
39
37
33
36
31
33
13
13
16
38
15
48
15
37
14
33
20
43
16
38
15
16
16
40
34
37
37
47
29
14
19
14
32
13
48
17
40
18
56
16
36
31
66
14
37
19
19
16
14
32
34
46
31
39
14
16
14
38
15
35
32
13
13
34
29
34
30
26
27
26
16
18
14
36
15
12
14
56
30
28
28
17
13
18
72
18
40
29
41
40
15
15
46
29
30
38
33
32
44
15
35
15
37
16
40
15
43
15
36
15
34
21
35
14
47
14
15
15
56
32
37
33
39
33
35
32
45
30
14
16
17
111
48
40
15
42
16
37
15
39
21
40
17
40
43
40
17
17
17
48
35
37
46
64
14
15
15
34
13
33
16
79
14
39
17
65
15
35
14
35
15
33
12
14
15
40
36
50
33
35
37
36
15
14
14
34
14
37
15
34
14
34
15
34
13
37
33
54
14
44
53
61
30
14
25
33
30
29
35
40
51
18
50
13
31
14
39
14
40
13
46
14
32
16
33
16
48
17
38
15
19
17
38
31
50
37
40
33
34
29
40
29
31
35
46
30
44
51
39
31
35
33
15
69
14
84
32
33
17
36
16
35
15
35
19
37
15
38
15
15
15
40
41
36
36
39
33
31
16
14
18
37
28
36
14
15
15
38
52
43
34
2301
34
38
64
38
38
41
38
38
51
38
36
33
15
14
14
35
15
28
12
26
11
30
18
16
17
33
31
42
30
25
27
28
16
15
47
18
36
49
35
13
35
15
13
18
39
43
38
38
15
14
13
30
13
29
29
11
38
15
31
53
37
15
15
13
12
38
25
45
28
19
17
27
12
29
14
75
13
37
14
48
12
14
14
30
30
27
50
26
15
15
15
24
13
34
16
23
16
32
14
108
17
46
16
33
16
16
14
35
1830
34
34
30
24
32
33
2533
30
61
28
35
32
38
34
32
36
49
15
16
12
30
13
31
14
37
14
40
20
43
18
35
18
41
17
37
17
17
16
58
35
36
2021
29
28
32
25
32
23
33
32
31
16
13
11
39
15
30
13
35
15
14
14
41
63
37
41
33
32
57
39
16
16
20
45
48
59
17
2346
19
35
15
40
16
60
31
40
16
17
339
35
2618
38
30
27
35
30
13
13
26
36
17
36
16
45
15
37
13
84
16
16
16
34
33
42
58
41
37
28
20
17
17
39
15
38
19
38
15
81
16
34
19
16
15
34
33
30
31
17
15
15
40
14
40
16
37
18
17
17
43
80
38
36
38
36
67
32
35
72
30
24
31
24
32
31
44
17
16
13
34
15
38
22
73
20
42
16
40
15
62
40
34
35
15
15
12
29
32
31
34
32
43
31
16
18
19
37
23
38
16
16
15
15
28
62
34
26
16
13
17
67
20
50
16
146
13
27
11
30
13
46
21
40
18
36
16
16
13
52
31
55
35
43
37
36
31
32
31
34
33
33
29
37
39
63
37
37
56
42
36
40
35
39
46
38
16
18
16
36
16
50
15
33
16
47
16
32
15
19
17
29
28
32
34
15
15
11
33
19
47
24
41
17
35
15
39
15
22
78
34
32
39
38
36
16
21
15
27
16
36
15
33
15
37
15
40
15
16
15
36
33
45
15
40
11
35
13
44
14
33
16
15
12
40
47
63
38
40
31
32
27
41
39
34
47
16
16
13
32
16
17
75
34
31
34
35
38
40
77
15
15
15
35
15
15
40
33
59
39
33
14
24
12
25
19
34
17
33
17
40
17
43
18
43
16
32
92
36
16
47
20
17
14
23
34
32
32
32
33
13
13
52
26
16
40
15
72
15
37
14
40
33
16
27
15
14
31
32
17
14
11
21
56
26
17
19
15
24
26
44
38
42
13
12
21
13
23
15
29
15
27
16
29
15
15
15
22
23
30
17
17
15
28
15
29
22
22
10
19
11
27
17
23
12
14
12
24
21
26
22
21
2153
28
14
14
11
18
15
276
17
23
25
34
34
33
32
14
14
10
21
14
37
17
30
21
31
16
13
21
24
50
19
11
20
13
26
19
12
9
18
18
22
23
36
20
30
24
13
14
15
22
15
27
18
14
10
19
1835
26
26
27
27
16
18
11
19
29
63
11
23
15
23
19
26
23
25
15
13
11
19
14
24
15
21
18
28
36
46
28
30
27
28
23
31
33
25
23
26
24
25
16
33
12
20
12
22
14
33
33
18
15
33
33
53
23
35
31
30
11
12
30
17
30
15
30
15
28
26
27
15
29
17
31
42
30
14
11
28
17
24
21
29
27
33
35
16
18
12
23
16
28
15
29
17
41
17
36
14
47
17
30
25
33
18
48
19
16
48
28
28
45
28
26
23
26
34
35
32
31
33
28
37
44
38
33
14
10
45
23
15
23
16
26
16
34
29
38
17
48
22
35
14
30
13
59
19
33
11
23
25
28
18
17
14
26
18
25
14
215
23
33
27
27
31
13
14
15
25
28
26
14
26
14
39
23
28
13
31
37
11
16
19
20
26
33
37
37
31
25
28
35
52
26
30
27
108
31
35
31
28
26
30
31
19
16
36
16
29
57
32
14
37
13
25
13
28
14
36
17
34
15
19
81
29
29
30
26
25
22
29
38
30
32
30
27
29
49
41
43
30
17
16
27
12
22
39
42
14
28
13
26
20
42
16
30
16
26
10
21
21
24
26
11
13
13
19
23
24
72
28
13
22
19
29
15
41
16
35
14
24
13
12
11
18
20
27
25
28
53
24
148
43
26
29
21
32
25
19
20
11
10
11
20
49
18
14
24
14
14
11
18
32
32
16
15
14
23
12
29
16
16
14
25
23
30
25
13
13
13
24
19
28
15
199
16
27
35
27
22
51
22
25
26
77
35
28
27
50
34
29
27
16
16
16
29
53
30
31
33
16
28
17
27
15
29
25
30
13
14
14
36
30
30
26
283
60
14
14
13
2036
15
28
15
29
14
15
18
14
27
36
14
14
19
26
11
20
9
46
12
34
12
25
10
27
12
14
19
17
33
34
14
15
15
49
14
40
34
39
19
43
22
37
15
37
15
16
15
37
28
47
37
16
15
15
32
12
33
15
14
13
34
37
58
32
36
31
35
31
32
33
35
29
37
19
27
14
42
36
32
15
36
12
29
13
36
15
34
19
33
16
31
14
15
14
39
45
35
40
15
16
15
36
51
48
15
2124
20
64
15
32
20
31
14
29
20
42
40
31
52
20
18
60
32
35
33
39
32
42
29
32
42
33
12
13
13
34
11
27
11
54
13
33
35
2248
17
16
28
35
36
30
73
47
14
15
15
33
14
29
13
32
13
13
11
30
35
28
35
34
37
36
33
33
30
46
27
42
24
23
30
8
23
9
50
9
9
19
26
20
25
22
26
30
68
29
31
26
31
33
28
27
26
15
13
19
80
16
32
15
26
19
27
13
36
14
26
37
35
36
33
45
20
18
2138
20
41
16
34
17
55
15
46
34
41
139
30
30
14
20
18
45
16
46
15
30
15
29
28
29
14
40
16
15
71
33
30
46
35
16
15
20
2882
16
15
50
34
32
49
33
27
13
18
18
35
15
15
12
31
26
23
14
15
19
34
33
14
99
16
28
14
48
15
32
15
16
13
34
32
31
45
30
27
14
12
13
32
27
38
15
36
18
17
39
49
28
32
30
36
35
35
33
14
18
14
44
13
30
27
22
12
29
14
14
11
63
49
25
30
16
16
17
37
20
39
16
52
29
29
16
34
15
14
52
13
31
2111
15
13
34
27
27
29
16
36
53
35
16
38
14
27
14
30
14
29
15
16
19
18
41
35
34
16
16
16
40
14
39
16
47
16
55
19
49
39
34
16
34
17
15
13
34
28
64
37
31
34
23
15
18
41
18
15
15
40
34
47
37
39
35
47
38
37
33
35
29
35
30
58
35
44
30
37
33
66
32
33
33
2771
35
16
18
14
39
46
27
16
28
30
41
16
31
18
31
33
37
16
32
14
16
13
33
29
30
25
36
60
34
32
61
29
30
32
29
24
27
27
31
31
38
30
37
30
31
19
20
16
14
17
43
14
36
14
14
13
30
25
28
27
42
41
39
31
19
16
37
15
32
19
20
41
50
34
33
32
35
40
16
18
17
35
16
50
18
33
16
69
15
15
13
32
29
34
26
36
31
40
2182
32
37
32
30
38
76
41
35
34
36
42
32
28
30
38
16
17
20
43
18
41
17
50
16
63
38
42
19
46
30
40
15
58
17
42
16
14
11
43
29
35
30
30
64
15
12
13
44
17
35
15
66
21
29
15
30
14
28
42
49
18
17
26
56
33
37
16
45
14
29
16
30
12
49
19
36
15
29
14
30
14
29
11
29
13
14
16
30
43
29
24
24
14
14
14
47
33
66
40
31
17
34
16
34
44
32
15
15
12
33
47
37
33
70
33
35
37
35
17
19
19
58
18
190
15
14
12
58
33
49
33
48
38
43
33
51
36
40
39
46
33
38
39
40
35
35
33
34
32
20
13
12
47
28
44
19
37
15
85
16
19
16
71
33
62
37
39
15
13
16
48
13
35
14
48
16
61
17
40
14
35
15
15
19
39
34
40
72
16
16
15
38
26
37
14
14
28
34
43
41
32
35
60
25
26
2044
13
13
14
46
15
44
16
15
15
77
34
33
32
27
14
19
16
52
17
58
14
33
31
33
19
32
17
38
16
35
15
36
16
35
15
15
15
35
35
37
40
35
32
30
16
17
15
36
13
40
18
45
17
74
37
39
35
34
37
32
24
16
16
87
15
37
13
37
13
43
26
30
42
309
50
37
30
34
29
32
66
50
31
298
35
55
32
38
36
46
34
34
33
67
54
16
94
15
34
34
47
15
46
13
14
14
14
28
26
25
37
12
12
16
35
15
34
17
38
14
40
16
135
17
36
45
63
15
13
26
37
29
52
60
27
52
11
13
27
30
15
15
30
27
60
30
26
29
11
12
11
29
16
28
14
43
14
32
18
30
16
34
27
283
15
13
29
14
31
42
30
15
14
16
49
19
38
20
36
15
37
14
34
14
34
15
35
14
30
13
26
20
40
41
44
26
14
29
15
56
38
55
15
32
14
40
14
40
17
35
38
37
16
36
19
37
20
14
15
44
31
41
18
18
16
50
17
53
12
31
39
30
26
29
15
13
28
11
40
13
31
14
30
31
32
14
33
14
32
14
44
27
29
32
45
32
80
18
17
40
49
41
11
12
13
14
35
22
24


==> benchmarks/txt/lpm_benchmark_unit_end_musec.txt <==
2444
753
955
698
486
960
592
540
985
2047
617
313
1044
1046
374
1276
649
809
509
675
957
665
645
143
231
221
1079
528
1415
496
963
882
287
793
1343
473
819
548
351
816
1829
854
1359
1704
515
595
322
1370
765
1260
1202
997
453
913
903
706
725
889
930
279
470
878
1018
1417
1021
977
431
434
569
1009
1056
530
700
944
1093
812
1265
447
1462
209
810
426
387
772
703
687
1468
546
900
1297
533
573
795
643
1285
1313
834
446
1222
370
437
1015
803
965
519
1311
866
518
1113
362
848
352
330
261
311
848
706
701
563
959
1566
1344
312
1038
279
518
1394
322
421
840
1117
744
539
1420
1518
435
495
1317
899
1091
980
1385
573
1137
381
707
1355
923
580
755
821
363
648
1002
467
997
929
1218
377
376
1442
990
580
1022
616
1120
423
453
1189
896
620
590
1165
719
983
1132
767
674
579
548
1112
812
363
870
1030
851
1279
1060
953
1289
555
1184
1026
3208
524
943
951
958
1149
1166
939
1362
925
944
560
832
925
912
680
936
510
440
1073
869
661
733
698
459
570
875
629
924
869
538
1181
783
1268
370
585
530
370
456
685
583
977
574
346
657
451
353
1352
862
941
489
971
739
565
1170
1195
483
637
442
376
757
730
722
563
990
863
1413
1302
997
936
754
1219
1305
336
1242
1496
1284
585
297
632
811
1228
361
711
847
1320
1103
396
1756
479
829
353
1034
1103
671
614
500
424
513
965
1141
1347
944
607
334
1249
1416
1390
548
623
272
924
789
469
560
363
1053
288
798
325
1130
582
506
1002
1387
381
1145
611
544
484
1001
1157
944
326
834
859
1224
820
530
811
558
772
1001
1304
231
549
1253
1192
593
227
715
663
1186
893
884
1332
843
1116
254
443
792
666
1193
552
1311
241
1113
662
1315
1372
1043
976
443
891
1309
1431
481
591
915
899
1327
657
719
1133
1133
554
664
695
764
294
296
303
780
464
837
481
204
897
460
462
675
305
355
1299
967
470
860
975
388
682
505
938
372
541
827
629
613
1300
555
766
912
276
343
311
1190
1425
1000
716
1239
369
858
1165
919
248
1318
729
618
882
468
1208
783
1553
454
379
716
505
683
1014
1267
1112
1176
252
1099
306
529
624
460
408
599
349
407
1456
622
1041
932
1379
733
859
518
401
1394
659
651
1424
545
542
1283
980
903
531
321
1167
1210
566
706
864
282
1470
507
278
699
1469
649
709
749
325
974
866
1027
234
1475
511
421
495
953
439
1121
880
834
320
688
982
1248
408
405
779
1235
1261
536
790
1254
249
747
353
403
985
678
1256
1071
669
532
469
766
666
1027
863
851
936
902
568
461
1002
594
675
676
331
469
350
467
1169
789
540
564
567
841
280
577
1082
817
400
1238
1141
282
550
726
767
901
283
484
761
778
898
647
1006
900
424
992
1121
495
433
1124
294
1389
315
1003
947
671
1162
384
459
1214
790
1007
668
571
1840
1153
794
954
883
734
947
257
1150
310
1071
1321
1169
878
1054
745
903
1197
734
822
554
996
525
1043
481
598
913
922
962
1484
233
980
473
538
1232
830
1230
261
993
978
1145
462
797
440
664
557
666
696
975
324
679
549
353
405
503
785
537
651
902
996
376
813
510
766
987
626
1009
994
732
590
625
734
696
1056
967
717
1076
371
1005
1008
589
524
448
1025
313
774
912
587
1213
1036
251
813
607
918
676
1129
723
466
1053
992
775
1001
207
388
937
771
876
783
1357
1283
386
1251
663
674
443
565
286
811
782
899
697
956
378
334
367
752
355
881
869
1015
810
435
1032
1148
507
438
594
1211
1015
1091
553
836
366
861
1185
897
544
1499
320
624
1159
1302
906
1226
353
389
1117
721
313
924
760
1266
1131
411
754
864
792
423
341
786
668
1066
451
736
710
993
1105
1422
869
708
753
1184
796
495
834
907
350
1124
416
1331
904
804
1154
582
745
1059
337
571
849
490
1333
960
591
728
811
610
717
535
726
816
885
493
397
509
1116
522
499
1129
1280
590
324
1231
1139
1059
614
303
765
925
349
664
1343
1023
579
690
1071
802
1026
1412
861
740
1004
1065
1067
572
449
344
1051
355
488
982
406
799
1261
978
1077
912
656
959
605
391
477
601
878
538
513
1463
648
860
486
413
782
725
957
367
714
574
970
1276
1497
924
513
934
694
736
466
1146
425
927
1345
519
558
861
647
139
796
760
660
1125
1330
344
554
712
627
401
785
1186
368
250
434
849
246
264
585
506
1102
247
530
881
1319
674
973
900
363
937
833
629
277
275
1043
1254
922
490
1172
1244
354
1145
426
810
1220
927
877
1129
733
650
552
1290
704
575
1346
821
461
463
1173
1277
490
460
776
439
276
1002
939
567
533
932
780
654
516
1169
459
1407
1031
866
597
599
692
890
228
1014
1217
311
352
500
422
459
815
398
711
252
844
959
456
879
606
276
431
322
1081
1160
953
1066
969
1380
1486
567
626
492
971
1048
886
405
949
1065
649
373
816
526
1335
700
715
220
877
1169
484
1438
821
268
887
461
779
1058
989
1352
737
517
290
675
759
631
1180
950
1212
503
622
434
585
952
1051
516
649
645
267
786
268
296
603
644
483
1101
824
517
743
953
853
1045
1093
423
596
1147
939
882
478
656
1153
771
724
616
553
569
1190
1024
389
496
514
257
1158
408
1662
882
327
1056
1280
1288
1321
430
1248
596
494
951
447
737
528
722
1033
1262
402
759
1353
1049
465
756
874
720
683
806
445
647
915
451
426
1304
1284
656
648
793
626
746
443
930
561
998
781
624
373
734
868
529
501
715
241
1214
771
1220
682
304
812
1066
1092
834
678
1511
1003
522
1118
567
316
1255
497
405
324
1094
687
1077
467
606
632
888
1310
787
814
951
837
760
756
375
544
1045
373
864
298
271
623
737
691
423
256
901
1237
1068
358
912
339
987
1247
971
426
682
321
263
1114
707
1257
1212
461
1280
1122
1032
776
824
496
1020
357
666
735
916
1083
324
572
487
826
988
1416
954
851
757
818
368
664
1161
645
950
1265
952
1511
1673
946
1147
1252
924
1381
1124
705
580
1129
800
1147
1008
689
832
576
918
1172
1059
459
403
757
739
516
339
454
834
626
385
1061
975
853
674
741
743
438
1205
957
1347
286
1351
793
321
339
1105
810
1004
420
1445
814
711
1076
491
689
1332
1259
144
819
1007
1329
678
1028
651
1253
854
388
811
359
993
792
1401
725
450
425
806
338
285
1241
256
801
958
161
1183
1023
579
396
1369
240
1250
1465
903
507
782
847
913
1488
601
1323
359
883
1357
343
718
499
883
1121
843
1068
714
1015
192
1025
983
286
1343
797
766
486
386
1311
316
1026
757
1130
881
959
771
507
941
558
563
408
334
1200
1329
558
1105
351
732
757
1265
1258
1337
651
1260
1051
796
329
984
1051
500
985
1024
983
666
1226
1309
1129
1005
1151
1004
1139
660
1411
966
1307
761
1370
1041
357
1199
1129
1350
910
495
628
1107
1355
984
1295
371
752
716
725
1297
897
756
477
918
1187
677
339
337
940
633
929
1433
1076
617
850
1369
1418
671
1246
831
486
407
1089
1328
670
851
1423
476
399
730
954
621
569
997
792
956
432
278
903
443
876
389
1308
778
482
602
1201
1233
1272
1277
821
1020
506
515
1277
259
367
541
781
744
1303
544
1433
1294
1124
746
687
1441
1053
377
1012
859
924
620
409
912
750
832
451
847
699
189
763
974
468
1038
1062
257
437
378
605
759
267
290
619
726
342
292
1344
387
724
549
501
1028
1087
841
311
961
384
1201
590
351
1296
1094
517
782
640
1287
575
825
1048
1133
1140
1101
621
1248
1296
433
1828
1306
768
1040
1028
971
1044
854
1447
386
779
414
467
1321
714
947
1042
870
1360
1186
393
1096
188
1065
950
658
416
590
773
993
1112
885
1245
872
916
1044
624
950
850
1358
479
717
529
454
839
983
734
848
548
508
833
863
1510
380
783
335
1414
709
1011
648
914
1055
1225
839
1203
1283
650
454
509
259
545
364
1169
634
672
595
731
572
1017
1175
1529
1069
1321
289
502
1233
933
457
1241
773
606
1143
925
976
338
749
821
1117
272
1092
768
378
1213
478
764
698
1144
552
487
258
1045
962
862
834
660
728
600
767
1327
841
537
821
909
482
1272
422
867
1524
1027
1065
524
615
742
1122
1293
947
1459
690
978
568
510
555
779
834
302
533
894
987
679
845
514
709
645
1060
1226
894
611
371
1392
779
1020
1415
1093
1388
1470
890
1248
1074
289
1436
201
810
992
908
1220
1113
1018
1176
947
841
829
986
391
1193
692
769
1000
129
495
391
829
956
1001
955
1219
738
827
1173
742
655
661
689
1485
1206
1330
1200
1459
710
1064
1005
832
1228
586
396
605
714
425
541
446
568
961
1149
634
805
966
1195
1432
1126
724
914
655
239
977
1167
407
858
589
1483
1081
598
1242
761
498
317
767
368
784
774
820
409
1000
454
1031
437
1528
906
982
849
879
334
705
957
443
1252
475
1417
1170
914
497
657
918
972
245
597
660
464
581
841
905
930
560
1087
1362
312
1013
551
279
608
624
325
813
494
1469
1161
977
1182
465
276
857
798
753
791
1196
413
481
926
375
418
984
1802
804
1184
859
336
1009
971
985
346
1066
1067
378
407
509
665
770
644
1027
695
359
457
184
694
439
746
1067
1041
514
1053
339
1417
579
1044
265
817
224
1314
956
503
697
662
1178
1222
576
1203
1169
590
823
212
351
982
1188
469
444
674
555
1113
1250
1253
973
1012
584
583
1463
621
779
895
1025
1066
337
1207
704
1254
532
1084
1046
900
930
1030
1047
678
748
627
275
992
790
549
1306
1036
949
343
814
1150
560
1046
589
473
830
1459
1282
595
843
512
1095
786
292
873
940
1188
1187
659
959
684
1277
625
617
692
427
264
401
1027
794
339
766
849
1434
837
929
1192
887
1174
765
596
681
1332
687
1542
465
969
776
951
789
793
1334
873
1064
952
1011
400
477
922
1171
1024
1104
1540
1058
980
1465
457
500
1318
1175
639
904
957
951
763
1201
1707
1246
874
1147
1452
1366
1280
771
1105
1472
428
1177
1453
672
1234
673
1325
953
1007
320
385
575
645
1432
600
939
1564
850
771
538
321
1428
871
452
319
1043
341
1098
1318
1405
1155
1251
501
885
725
1149
772
344
1388
1228
835
1277
779
745
467
342
518
461
672
1053
770
1081
1379
781
1009
1004
1101
536
1340
448
631
644
621
515
431
845
165
708
983
598
1303
317
320
751
824
1071
1050
599
1014
587
477
1450
1009
1369
297
488
827
960
1273
627
487
1314
849
1425
1473
504
1299
1562
452
406
608
608
914
588
1308
687
550
1063
1448
790
771
607
906
1122
1454
1153
616
908
796
807
955
425
1151
733
964
940
552
1055
840
380
752
265
926
1021
749
468
1007
989
769
850
932
346
1378
492
554
958
433
634
1158
1432
984
1087
786
409
642
848
732
613
960
553
283
1307
694
619
993
942
1476
1716
704
611
611
1177
427
961
289
347
1181
543
963
730
644
1185
518
353
667
693
1085
731
1009
1289
886
1352
1285
922
591
689
320
1213
908
970
1013
790
532
1264
1271
1006
1244
715
352
769
1028
589
367
842
286
517
1267
429
466
747
1152
940
544
571
347
319
715
425
1110
338
529
433
713
397
419
1330
767
557
510
662
606
776
1099
539
1473
917
995
690
826
685
356
772
1053
751
1070
1179
1672
1138
380
1168
687
1283
1199
417
516
498
394
677
1054
749
528
1219
579
681
909
359
976
1584
802
683
614
1219
1495
452
432
649
412
1079
863
838
402
1330
836
1130
913
319
501
917
985
1221
725
462
1233
1143
1066
474
1624
768
1362
1339
1005
1122
920
640
1133
1209
1179
426
570
535
1279
1410
927
665
1292
707
930
1082
1294
818
1035
518
1051
355
817
620
1075
1070
940
1005
1065
462
776
1352
783
1129
1337
1334
1042
1096
1458
646
521
861
671
321
867
822
393
1122
652
1007
632
703
470
377
291
819
730
1296
1212
375
985
367
1260
511
500
345
506
458
886
535
872
330
1064
278
320
1330
786
380
1346
920
618
1091
739
957
299
615
671
840
623
681
791
1049
910
1083
933
834
1128
1156
552
1024
1024
307
324
341
252
543
1420
857
677
509
486
1057
444
643
1839
1077
981
1247
436
953
955
798
1358
347
1265
690
379
1531
1069
365
467
634
573
839
535
433
674
494
690
821
279
1511
1293
551
519
1036
1480
1370
301
1065
391
958
665
1229
1276
657
420
1346
509
1240
970
306
684
323
632
409
861
675
456
200
864
475
417
1318
397
678
1387
523
1038
982
524
994
567
593
712
480
369
524
471
640
1363
1206
873
1020
1025
1259
522
544
1197
1001
232
478
1280
577
1343
785
1122
726
1081
827
660
542
862
628
674
1036
566
1073
1527
474
213
754
934
842
1031
1007
921
1041
1300
987
1449
1582
1051
1056
1155
672
994
357
540
1023
772
1089
1124
472
937
1184
1001
491
847
626
906
863
632
289
1143
542
383
1010
865
815
366
733
580
435
1239
816
1057
1062
1013
366
734
557
602
526
1112
538
599
1062
767
1091
337
623
638
1047
1044
752
957
363
315
673
1235
1029
1029
733
430
788
318
974
533
999
450
709
1133
451
1321
348
753
863
289
685
550
333
574
1007
770
412
956
1299
414
316
781
762
1203
597
308
825
901
353
945
596
1355
1098
502
1233
356
1086
662
438
1185
279
1200
1153
1055
786
878
767
127
400
1575
578
865
660
837
1068
581
1095
839
708
1045
489
935
1322
591
354
1104
628
1125
1297
545
291
323
710
1241
983
297
765
555
327
716
665
1079
767
356
1077
1046
985
395
913
673
1423
444
877
612
269
1009
223
1149
283
973
1242
358
1110
627
925
943
765
430
1356
1264
623
551
905
1522
695
429
804
395
469
744
641
864
1230
919
354
850
490
720
1024
1165
1265
492
893
1295
389
798
1387
278
1101
1062
759
480
544
388
888
508
718
804
554
551
1155
1082
716
728
283
374
823
1032
1113
1326
627
1049
816
348
994
739
538
409
336
799
925
1073
671
795
1307
551
388
348
1394
982
823
687
667
1317
750
613
421
767
1069
1019
852
507
707
755
706
753
1038
526
377
667
1126
1482
815
1045
1185
576
595
1099
1023
1001
903
531
997
929
957
158
972
302
896
659
1084
908
382
498
477
1148
953
1007
1102
568
412
986
813
1052
827
764
863
1075
1243
1269
1069
640
1419
313
1243
754
716
943
521
455
416
644
649
647
1309
836
1341
1446
497
689
1078
405
1331
1031
360
777
1226
1134
588
690
1202
935
1345
520
907
796
1387
1360
977
387
518
904
271
795
533
1020
860
1054
639
701
917
1058
682
1028
448
445
831
969
401
761
1076
1007
353
1083
334
791
1074
593
1027
682
783
1173
449
786
647
1067
1134
687
317
665
764
1061
893
1017
768
1075
281
494
647
384
433
1373
322
1387
684
619
639
427
1226
520
560
1119
355
293
1103
841
362
388
378
755
1067
1294
790
534
891
1113
736
949
1126
634
1063
685
354
1042
431
778
521
1450
454
1034
608
444
1220
388
1036
541
971
720
995
1289
641
635
737
346
425
976
1196
875
790
871
905
672
992
951
330
565
1384
1045
1275
610
1320
844
705
1366
1350
1343
595
1185
1227
772
610
340
1109
439
867
462
275
903
1355
419
619
1123
429
284
599
768
768
901
429
768
1039
538
519
713
541
492
1506
1581
496
1296
773
861
1361
618
792
791
496
1189
867
559
651
956
1229
1373
552
1397
952
1210
836
1047
1310
340
1129
563
571
608
831
749
384
414
451
550
442
357
773
1038
633
923
1271
729
1299
1067
245
1262
821
932
1081
1476
430
1142
702
1144
367
1130
691
688
524
505
820
790
762
867
496
691
760
981
1334
981
681
1030
622
511
1341
624
957
1201
565
917
1077
1112
1301
1178
1250
968
691
1035
945
279
776
1029
476
1190
1485
664
1407
1209
385
1177
858
735
610
1399
389
757
1189
332
1416
1305
701
311
1309
480
1133
427
1113
657
977
282
363
755
985
1010
975
793
1015
1067
1000
328
743
1032
719
820
1274
559
968
538
708
794
666
430
820
1325
1048
695
834
831
836
842
888
720
450
410
463
995
471
340
980
749
479
345
1239
1145
714
1374
1094
938
917
1063
1194
886
1311
571
790
1317
1301
333
1032
424
1179
1245
1112
649
1022
337
497
553
1050
828
589
406
921
538
1066
1292
404
338
1268
358
1252
534
709
1171
840
549
1237
384
743
394
430
1374
677
438
1201
322
1032
353
651
1053
909
299
1207
324
879
1253
1142
277
824
717
920
316
789
1347
346
735
1654
606
1486
860
1685
717
467
737
1062
715
465
612
1125
758
1282
830
568
1481
1638
1077
1044
921
1101
1066
1079
951
296
693
1011
335
368
625
333
870
781
602
357
586
1073
1458
1001
1198
1070
987
474
684
924
792
895
710
1639
859
1238
875
1386
216
1101
1051
285
1092
747
1306
951
475
1326
634
736
867
1153
1057
969
268
484
558
650
764
1064
1055
683
722
319
1259
658
932
1168
514
1230
954
492
1222
525
577
1483
590
389
267
1269
274
827
1061
1108
414
697
807
815
1445
200
1372
767
1035
308
809
1521
500
1497
721
1409
698
503
1198
1087
834
397
721
396
933
750
1199
407
727
587
685
473
985
711
1457
800
853
1224
799
602
964
453
624
1138
491
738
1083
168
1023
342
1032
800
925
1260
384
641
710
1044
420
1070
620
1037
1149
435
1385
508
1165
1110
1213
418
611
598
733
773
1113
545
1288
1012
887
907
640
587
1051
739
987
638
517
1390
1500
531
1083
1053
456
856
404
457
1071
943
494
1575
1128
1058
1608
333
1167
1025
442
1196
876
782
714
1419
1027
775
654
806
1041
794
1132
842
744
696
961
1139
576
579
678
1112
552
581
711
496
966
595
837
510
607
1058
341
517
691
1150
1218
729
622
825
1116
328
325
529
354
853
1006
1088
1017
828
1382
1321
948
1317
1485
492
874
394
684
540
1517
1043
1542
1385
867
471
964
922
1246
519
684
1027
558
842
557
847
943
1174
1333
334
1081
757
602
928
691
514
559
946
526
1346
1145
432
516
434
771
1219
496
298
1146
875
1324
517
926
1158
970
334
1131
1340
1428
386
979
536
686
1162
1482
1015
353
699
572
1274
959
1397
365
610
723
490
1570
1094
740
543
364
1489
368
1283
791
1109
875
1507
904
1056
1032
1331
401
514
1247
426
1157
1200
810
1100
422
1229
1338
1059
718
373
1074
1208
1004
976
540
671
391
323
1068
658
432
631
1565
711
459
710
957
1024
1166
1174
1157
454
733
762
668
880
1122
1538
1152
246
563
374
1092
758
427
452
1453
442
708
416
845
1042
654
1476
868
1441
777
477
613
557
794
1097
1100
688
358
1290
772
1028
976
1502
1010
1139
800
457
992
1122
1052
1093
781
1290
1098
1398
754
869
761
712
659
964
1208
1300
1222
473
1498
1054
542
1235
571
383
343
1189
1065
528
888
532
675
774
1038
648
1418
1158
530
456
1291
963
1026
1002
1010
786
1058
900
1108
472
968
855
1379
375
571
1232
408
1299
445
512
1261
1039
1180
320
392
372
449
854
726
292
299
1159
1205
983
607
1069
812
625
794
792
364
1197
483
545
845
998
980
478
1069
1613
1085
1260
723
1101
628
436
322
956
621
1306
321
1114
343
1407
880
446
956
362
958
1036
1250
1190
949
1302
277
1212
695
1264
996
387
1314
1538
1083
795
407
598
1350
540
926
780
1019
1195
1669
738
526
1110
354
1037
1062
764
604
1212
831
538
1172
698
664
850
461
916
575
392
349
535
751
801
500
713
689
1009
733
315
891
1104
667
752
1049
880
617
1321
545
1511
503
1518
568
1290
1504
655
914
1251
1204
1598
436
426
546
549
506
1525
1257
1194
569
647
832
641
1141
1526
634
490
601
1206
828
376
286
459
779
1372
705
1105
950
750
1288
1516
552
690
425
523
876
1118
450
1251
1175
788
769
572
1196
651
1024
1331
834
549
352
675
989
474
908
342
512
799
384
962
710
1115
356
1147
645
490
1023
713
1328
849
602
791
767
1161
1438
404
697
1022
211
889
5444
517
278
929
785
710
1357
600
953
1301
1282
477
902
1057
551
540
1103
806
1108
599
704
740
1010
715
1288
521
1077
975
1099
706
1307
993
425
336
1166
787
1316
803
394
295
556
115
1209
994
1161
985
517
881
724
1535
867
639
222
1235
1032
1366
1463
766
891
1380
820
785
1287
631
799
650
469
830
1384
715
467
437
624
851
1146
853
606
1029
1406
1195
788
1353
1232
987
1203
1255
519
1294
1056
519
1126
557
905
1635
1066
1048
867
1175
1617
1137
625
714
1086
974
517
739
165
415
399
1423
1038
748
902
1140
773
895
1444
740
410
956
646
1138
615
802
1346
1216
782
1431
774
1055
999
934
766
1361
686
380
1286
930
562
979
1063
995
1030
629
1198
1156
1060
823
769
1359
1061
1563
695
436
1441
521
767
361
421
622
443
1167
739
1156
1126
1070
736
667
412
471
331
496
1348
1221
593
1217
945
812
903
978
744
1000
585
496
621
610
386
644
650
810
292
591
642
370
410
1524
715
1076
975
959
692
454
1225
1224
541
1114
1008
946
1291
1181
593
707
735
873
861
411
621
310
612
1094
393
730
638
633
700
614
610
982
747
438
786
490
986
910
724
454
868
592
1059
706
627
1260
681
476
1147
1070
1643
1155
351
1542
1455
861
1069
593
761
1126
1081
371
1075
538
971
1227
1275
940
1447
688
931
645
676
863
454
741
694
1237
1301
997
1399
762
1367
921
645
350
1147
1078
349
711
854
1214
1171
1016
812
893
823
636
990
907
469
349
701
770
400
885
1195
361
1499
1290
1379
1018
616
861
442
819
631
1200
1222
928
780
688
767
812
750
1337
476
596
1420
838
805
744
1089
1410
727
493
1853
1143
880
1121
713
776
1091
847
1444
703
947
1201
1071
545
689
734
427
1059
1323
469
879
1102
855
1329
432
1117
897
679
860
1433
636
1023
482
892
489
520
465
827
1178
265
1014
460
625
380
584
721
1034
614
1136
769
1082
862
641
953
565
621
451
340
567
1092
736
643
396
721
1119
990
1138
850
1001
1305
494
914
1016
859
345
351
861
303
721
661
296
836
688
1228
1109
1132
312
794
740
1338
503
1188
495
737
1068
1335
955
533
1284
1234
466
647
594
695
844
1093
1523
1183
518
568
1571
543
471
582
1301
826
683
523
350
1295
678
819
868
1099
1058
347
720
487
807
773
1746
683
1045
650
903
874
961
871
527
965
618
1391
652
744
1239
438
1165
1284
1016
1421
445
1365
664
934
405
944
1120
730
994
662
1402
858
773
647
413
1044
335
989
495
1455
612
1050
1043
985
545
685
423
1057
1283
852
1119
352
852
768
723
691
488
1164
548
331
322
682
1125
437
775
392
1005
392
399
171
788
764
784
1641
323
1476
571
542
1302
750
749
1028
1231
326
373
1114
675
948
1209
1134
1737
1455
1081
740
1117
381
352
938
1310
626
347
1349
346
434
758
968
1129
1376
578
925
553
1038
549
890
1244
1433
901
370
1195
632
677
419
1235
1205
612
1003
1368
683
744
1070
1006
682
951
473
434
1055
1409
613
717
656
1087
777
578
325
555
646
675
1047
1246
783
502
483
622
768
737
1144
409
1119
1583
456
359
1506
363
1065
412
726
570
1174
869
1341
865
330
324
734
486
785
1074
1186
525
513
1308
1257
545
1079
1394
1130
708
585
934
1467
414
893
388
907
1041
326
1271
1025
1268
1080
1091
323
1099
945
580
136
1447
653
429
830
1032
1068
514
904
1296
1202
1138
1210
648
402
462
1122
1514
638
668
1014
749
559
547
1104
536
727
440
696
505
997
1452
628
1551
1428
1091
338
585
700
522
1215
386
1107
596
1324
774
1044
1086
1060
1497
1297
865
1008
907
1220
1275
859
531
753
1228
1102
1081
1069
1076
873
831
898
1295
1232
610
883
555
726
608
883
491
508
769
697
898
1065
1005
930
843
1090
713
742
588
507
718
563
705
853
1215
494
1286
895
620
439
388
1530
775
1475
305
362
716
886
806
643
696
570
850
1660
862
1088
713
421
850
1291
631
1002
1184
695
1121
703
910
992
1107
968
999
1627
763
786
1172
368
507
1225
524
1210
815
588
577
662
1327
433
802
635
479
563
1073
1319
1116
286
1048
817
817
1301
381
658
768
839
447
513
375
1092
814
608
689
508
677
598
473
1142
1368
1399
674
1150
799
1227
1218
919
1179
486
523
748
434
1365
574
608
510
525
858
1392
754
1072
952
969
1499
1155
1009
1134
618
344
1332
340
530
480
691
337
985
437
703
1084
1019
1335
596
1348
862
720
855
764
594
907
583
1517
1376
498
803
349
935
1110
730
435
306
1065
616
1281
1175
401
920
1417
1013
743
148
1216
394
626
377
498
618
1031
1424
1107
874
1056
1302
1086
1353
1706
1224
1102
469
971
1209
433
577
845
1347
1424
789
544
660
1288
621
654
1078
630
600
1625
1011
1437
804
1068
1465
453
1031
870
564
513
1122
1092
380
523
618
714
1121
1046
642
452
930
844
318
433
407
1203
646
646
752
1003
645
900
768
1042
1253
463
848
1251
1205
1159
538
1494
1077
1350
1451
962
1139
590
880
928
515
519
1109
969
851
612
1359
1223
1404
1169
1086
315
1050
730
1418
1172
470
887
822
1333
1062
796
823
973
742
1023
469
944
660
879
1035
305
1419
381
890
402
1361
485
1391
421
798
439
989
472
395
1041
624
307
977
305
773
339
1265
885
797
1570
1185
1207
1438
813
529
873
686
813
826
796
1056
1094
867
425
548
1314
377
1102
506
1517
627
1686
990
1132
631
1285
588
439
1202
980
835
576
924
1516
1120
511
1089
1001
611
1393
1122
766
527
1057
523
594
913
1339
1184
614
487
401
538
333
338
1060
346
967
347
793
858
1304
1089
505
441
746
1565
1113
623
589
890
680
616
414
1374
1199
1139
957
1003
403
991
538
651
653
563
1392
948
833
1213
1019
1489
712
1296
1375
619
1146
1566
1170
426
556
1292
1094
538
768
485
903
650
1024
1056
743
671
1528
1214
742
1063
550
355
297
265
748
456
385
470
491
364
569
492
345
1053
859
720
667
1380
771
1532
481
1307
475
348
624
335
418
750
628
482
551
1119
440
727
693
863
952
609
632
701
368
710
695
1402
531
497
627
1198
591
1078
793
868
1162
570
1058
1264
1044
363
1147
362
1087
1092
857
810
1200
675
790
1546
1062
1147
1439
453
610
446
497
911
1203
801
841
1075
1034
477
1027
511
685
1214
1029
1089
1108
680
1145
173
799
1202
540
495
1329
684
1079
1160
916
1451
863
394
714
1217
878
405
718
837
648
917
838
459
1092
545
1090
830
891
1258
1119
868
1003
340
579
895
514
1185
372
465
357
1155
656
703
557
1125
747
440
1391
789
1159
1173
1438
906
637
1247
659
659
858
1063
870
1244
508
939
644
475
519
1213
1235
467
1114
502
1302
952
1221
704
535
668
1029
1406
961
1668
1266
1611
956
1302
423
637
482
500
310
439
954
752
809
399
147
467
888
1217
838
1417
873
1116
1091
429
1343
288
1019
813
644
631
1007
1115
1330
753
870
1065
1033
910
884
1095
1330
973
1094
340
677
1228
782
771
545
1197
774
411
1437
406
376
868
1155
1211
795
1236
1360
417
377
514
1054
913
1419
735
817
693
547
327
1172
701
832
846
337
1387
426
769
729
578
810
640
505
342
686
1461
1304
606
546
327
389
1009
1322
706
479
1126
715
616
1000
1255
838
828
731
406
1398
1288
1619
1036
1474
709
1071
1083
588
883
1093
714
793
787
1431
1067
374
1044
473
792
820
454
1044
1204
493
910
1071
870
1198
1087
459
1169
1500
1228
447
886
1531
1207
494
843
1083
799
1393
566
330
1121
1100
815
486
1278
1432
1588
930
909
1416
1246
506
559
702
777
1544
1327
906
719
1490
1139
850
683
859
576
1168
901
1221
1115
1233
1402
1460
1236
1016
458
721
1252
1221
1129
690
849
839
977
431
782
392
919
1200
1177
1104
779
1289
664
1252
1052
622
1222
1261
1265
1322
584
1063
1232
945
1220
633
1091
201
798
1330
762
458
804
820
526
659
1230
1497
345
1289
1338
1090
1221
334
1432
1357
448
662
1464
412
934
780
1159
558
968
908
1333
468
807
422
425
1005
1251
1131
1090
354
1158
455
669
1344
1059
1460
815
1249
961
582
525
1535
1127
460
421
750
840
176
896
751
1276
1526
1344
1147
536
881
331
657
542
1213
507
695
383
868
1038
1303
425
725
469
446
516
1332
783
547
1330
1431
669
1312
749
1242
1174
1406
1099
868
932
586
1306
530
1512
1132
960
1219
1124
665
916
961
689
1339
985
845
1344
686
372
688
573
1002
1122
763
1183
941
742
1319
1507
1584
591
642
994
720
464
1149
700
349
529
979
1101
841
745
1195
1260
506
984
1218
1440
614
786
425
731
863
681
772
591
784
503
781
678
561
1122
1041
553
1058
602
1653
1161
1077
1082
682
1011
1029
1087
807
858
933
675
1209
962
1485
389
1255
801
432
807
381
956
884
784
624
1563
1044
1325
1510
890
422
698
731
1166
389
1190
1071
500
977
729
582
549
928
686
1359
970
1128
1575
637
777
1494
1143
616
668
1382
648
634
848
344
548
1057
294
1372
1091
1093
645
1008
480
367
1109
1685
1453
1414
502
609
966
2083
1393
596
853
1095
804
1115
556
918
1118
844
512
1361
1282
703
584
503
1512
1156
588
1090
1005
919
1141
1319
558
1216
784
664
523
532
760
862
705
572
327
1045
563
312
1346
520
744
457
491
529
487
840
743
1140
752
615
1081
1586
1292
955
1113
933
617
1056
1370
651
664
864
557
1334
864
364
530
370
341
677
671
494
1215
561
1498
423
1210
610
1646
1154
1053
836
696
1258
1071
408
1151
1121
473
505
935
468
1138
721
727
875
1146
1135
440
938
628
579
305
601
1088
717
834
968
1219
1036
708
354
875
1008
672
1164
679
803
787
701
974
1134
389
691
741
461
2184
1653
366
1250
657
691
327
1204
1269
1412
1451
809
1292
1184
957
1102
897
563
1343
759
992
1155
1525
1306
1128
409
617
1182
677
647
288
831
425
720
852
1097
454
1042
1309
1487
423
709
531
936
308
903
618
612
1534
1037
488
1349
1128
1172
1128
1302
1124
908
1150
1545
695
771
1089
1081
1321
848
711
1131
378
425
763
687
392
1163
1040
476
704
426
1464
392
449
985
1411
159
945
1172
450
375
775
857
512
504
708
695
346
1294
307
1225
896
464
709
1024
727
455
387
840
764
777
1077
444
1112
666
1031
1398
397
523
721
337
503
707
572
662
692
602
1068
1019
816
439
1499
572
1149
1534
1033
873
1377
695
453
606
1233
1387
993
845
764
751
417
771
440
784
1090
1077
487
519
1241
1041
755
828
807
1109
763
1076
428
967
1543
881
422
415
943
1034
799
553
863
320
841
761
1130
971
718
492
1126
1333
1223
754
348
1284
1195
759
764
184
509
828
538
1115
1200
1040
1065
505
863
1239
744
634
726
363
383
1254
1320
877
1384
970
687
1173
491
1286
438
532
891
420
1629
1268
382
1256
1073
780
1214
494
809
812
1162
1624
784
1188
824
1011
356
694
692
810
707
1191
486
403
589
1170
730
1092
978
338
1088
1152
975
1091
410
1135
1266
1681
1462
588
563
810
1117
1178
547
947
1150
1185
425
1070
616
557
703
393
950
1065
588
594
525
1344
1033
661
1077
1146
1459
291
810
570
460
1298
576
1208
644
725
605
720
1042
204
464
871
718
610
1162
733
1501
702
1312
1019
528
1040
439
810
1111
957
1265
696
850
974
504
1195
979
717
1304
554
465
756
482
1500
953
815
865
757
710
713
934
1362
606
967
845
744
815
395
1224
580
948
1062
801
552
950
435
639
384
1053
1138
1101
802
349
463
875
592
640
398
335
497
884
1002
996
709
1145
999
377
485
734
656
727
828
667
1339
776
1029
642
469
827
1230
753
625
666
1199
866
561
719
777
1134
636
658
1823
1250
382
444
1049
1163
1054
674
630
1125
1388
728
651
376
936
440
525
974
1254
1374
1062
1063
281
800
1115
1102
477
1465
1424
627
707
882
1211
890
1083
531
468
959
636
818
463
707
242
1165
1155
1257
1208
647
672
804
341
967
934
1237
1293
659
558
860
996
488
711
932
1747
1357
1417
1297
614
1327
643
961
931
1046
1377
1054
464
508
1465
794
690
627
681
1294
1129
797
1673
1049
696
775
327
1092
803
1074
993
400
1181
815
1045
394
528
805
630
1544
722
1343
1056
1619
1119
330
1239
436
1330
659
1137
1055
704
746
443
878
600
475
1097
1316
1397
491
537
1365
922
553
472
918
748
1016
1187
964
1574
1084
1619
1448
1774
763
685
714
836
557
1773
594
642
474
1145
859
1341
918
1095
1047
565
1296
1270
901
818
1262
441
459
554
790
1003
545
1201
952
692
321
1067
1455
1322
1204
1118
1312
491
510
891
764
620
695
718
1414
393
875
914
384
1084
762
663
1123
889
938
1432
1563
388
737
921
849
618
1128
448
563
843
860
605
753
734
1018
720
400
1255
808
407
1087
808
1262
1500
173
1420
1393
1227
1025
403
873
762
1371
1018
921
382
687
727
753
783
1009
782
1109
1567
913
846
1564
1116
818
1272
643
670
282
1211
631
621
404
832
982
1488
1419
886
1282
1517
709
643
1594
1200
1146
1014
655
609
565
575
1328
482
775
1352
1284
1494
676
367
332
663
340
444
757
745
837
636
678
507
1279
870
931
477
325
626
552
693
630
1197
1375
478
1125
399
1097
1434
1380
862
977
499
381
659
689
571
666
751
1543
845
1166
1608
1131
966
964
853
989
836
610
925
1016
514
1073
1484
404
515
836
479
1116
573
978
779
1035
1245
1070
784
714
945
830
320
824
1139
720
1199
872
596
1278
453
749
1577
980
1367
1129
391
1111
993
1118
551
1366
497
881
1105
718
1001
769
397
1360
1125
1151
797
699
623
641
460
676
913
476
1457
1167
1399
1139
1352
1290
464
512
1321
902
1278
906
615
650
501
1246
1157
1074
1109
1280
675
1373
408
1156
520
397
637
879
1299
1394
852
1003
1162
570
1069
896
560
756
749
689
848
714
461
561
1041
1456
1440
406
525
307
1127
684
655
841
1490
1062
987
651
1073
1201
560
1029
766
1103
1246
1221
609
796
642
554
1231
523
698
760
882
1518
730
352
1410
761
601
743
850
813
800
407
743
1576
885
456
585
1280
723
733
1273
645
1480
694
651
1196
527
656
595
634
1122
1083
710
1000
1328
1613
835
1076
495
1357
683
1280
843
1141
1146
389
536
614
1346
720
698
593
1139
461
1132
747
777
992
1172
1295
612
694
385
383
482
863
1349
1032
1170
937
1026
1068
1625
957
687
403
980
968
1218
770
634
448
933
937
504
1204
1141
1151
1205
844
800
598
862
759
1353
1422
773
707
1180
618
1438
885
708
1505
1086
878
677
524
1460
1417
813
1393
948
845
1652
1254
446
389
542
1475
1175
1571
922
471
1069
1552
1057
554
782
1484
883
895
663
734
776
955
339
904
406
719
596
818
1514
1123
688
1285
708
603
642
1313
674
842
572
754
1483
638
827
997
1089
1123
1185
746
1217
482
425
474
573
1064
1518
905
792
600
384
593
1268
919
776
1401
698
556
443
599
344
950
978
1131
1204
736
646
1461
1041
627
564
334
1117
1148
1079
693
1471
1053
1331
456
1075
780
1266
344
647
369
416
1208
1391
414
877
1000
968
1151
426
536
345
588
911
892
1081
501
437
354
1047
591
712
632
1108
799
371
775
445
979
1226
668
811
872
727
640
419
363
960
964
440
731
583
1065
864
929
950
857
569
747
1692
765
526
463
1114
884
1401
1050
1004
616
713
1151
1393
1171
937
771
433
696
950
726
504
867
1095
840
889
464
1090
917
1187
1062
1433
591
1359
576
948
1341
690
538
295
1097
355
755
452
1346
311
898
509
1091
1576
1324
1181
962
934
588
677
667
1105
751
1107
478
378
1292
635
697
747
877
1384
1715
966
939
1396
670
1250
707
624
522
900
731
541
977
492
750
195
1073
442
726
309
356
869
427
983
851
1007
1016
735
478
1337
716
699
1317
1241
1430
780
1059
825
1224
513
1081
1355
512
307
467
1056
1386
654
600
631
1101
1224
1066
447
1170
940
699
700
726
702
367
1332
870
702
824
848
745
951
802
1131
821
753
1121
1119
833
388
815
803
998
1518
1412
1579
827
871
980
897
1606
1499
809
1005
475
503
1006
1097
480
1144
562
401
604
1403
1610
504
973
1421
304
760
654
649
567
396
155
1095
911
501
780
1084
674
415
445
1247
999
333
610
635
612
1258
326
1221
1089
1002
611
662
583
836
504
397
1205
407
806
1542
789
538
1017
548
609
586
938
701
1640
1345
807
1411
933
1059
803
1162
305
653
321
1162
626
543
604
1286
412
645
611
1330
1170
1300
1264
604
788
678
629
979
513
1036
1286
776
654
1390
432
355
1020
560
917
1322
324
1158
407
869
1061
498
690
489
820
501
678
418
477
919
1171
472
998
766
1314
447
636
1356
1081
764
1320
874
553
1492
454
670
1186
755
1657
951
500
769
503
1211
350
642
611
653
1600
534
511
1250
708
473
1101
860
918
519
618
1086
1019
1075
833
1253
1180
554
483
1233
1174
1069
1279
1220
716
1088
1015
1131
1135
1104
725
768
612
769
1007
926
672
842
654
1705
632
1569
1436
1202
1351
1089
826
948
1506
1266
800
646
1169
1007
392
298
738
542
595
375
366
408
478
617
1028
427
1162
664
805
501
532
1041
716
700
648
1148
353
747
484
741
841
792
397
361
392
835
1598
606
822
895
491
590
1553
371
1375
357
787
874
448
1164
571
818
971
838
1420
920
1080
359
732
1057
442
746
969
1333
1125
801
636
486
817
365
911
685
565
602
1124
848
624
396
1048
833
641
810
1097
333
978
442
546
383
1121
875
934
578
1059
998
569
218
1337
937
813
472
930
1032
1037
1333
881
695
1447
1387
713
1003
669
924
499
682
1353
925
1366
1145
683
786
392
764
921
1492
597
893
1368
1395
1364
1215
776
1156
1046
744
615
844
1411
755
740
1252
1038
1137
398
516
1444
775
526
673
1090
1293
1029
1147
903
956
1183
917
1115
1251
802
1116
1159
643
635
377
640
1007
648
1104
587
287
848
777
558
688
829
667
545
1183
468
605
665
591
1166
845
729
1107
906
1111
785
1097
1161
1163
761
1324
1048
1225
935
1014
824
1285
567
435
1120
1004
583
1415
1471
685
467
930
579
671
1264
611
494
676
1374
516
387
748
979
807
1296
702
642
540
588
1190
565
354
736
662
1631
1166
647
1263
998
878
446
1205
775
919
679
837
1182
498
561
362
797
918
1234
1373
1072
1460
787
535
809
904
623
1452
1019
1592
1586
1078
1083
390
1078
1676
1324
1239
1282
1430
700
1048
941
510
809
533
517
671
1343
1310
1125
520
409
968
1383
1246
1188
632
673
1463
807
747
1563
1146
458
1080
945
699
1124
1309
610
353
430
739
463
1025
832
1131
1173
716
1187
1052
416
932
1398
532
1023
581
1352
773
981
954
854
1012
730
1091
1252
579
929
1137
1183
1447
735
409
516
858
576
1086
1033
741
510
985
627
863
720
1012
732
885
1669
1187
745
1514
1203
1092
740
655
1182
803
918
1024
503
1372
309
364
696
772
619
1040
1119
596
1425
1345
1453
628
1571
1344
757
979
1154
1452
694
1155
542
519
771
1247
722
1064
1742
1095
588
570
773
926
1115
253
1126
1085
668
1347
1458
1483
364
1124
1320
859
1337
834
559
1385
1252
951
648
485
1268
706
770
1494
1079
830
652
453
573
716
674
1003
869
771
1299
874
1262
379
1174
898
1720
1110
1269
730
752
899
805
1034
1112
357
426
1025
648
1127
677
1262
1413
1160
1185
808
1136
890
665
469
703
1282
689
485
968
825
1388
536
709
651
546
1344
895
737
1414
811
1032
517
758
799
772
1215
951
429
974
517
1092
636
1209
467
1315
585
872
747
1141
625
650
1132
553
666
598
602
1072
1018
983
1596
993
950
1111
1135
349
985
547
1068
1410
1551
975
718
721
1467
1132
698
822
462
1122
264
864
1100
589
834
726
1116
796
928
1429
405
662
581
1388
1455
168
867
792
1124
1237
1284
689
694
1079
1244
1099
983
840
391
799
1231
431
543
1009
315
531
352
1300
1602
1281
565
1059
550
316
691
735
838
843
312
480
1124
1108
502
918
677
1031
738
832
860
1530
731
1371
421
809
636
1402
1504
542
619
387
1143
514
1180
576
817
697
1469
585
499
814
970
1107
1065
792
428
544
920
846
1197
1139
1570
1636
1154
15217
708
1505
1313
406
1095
421
565
1388
1024
726
422
481
860
861
988
1361
570
899
1143
591
1139
881
462
1077
522
796
1174
634
1215
574
1403
895
797
510
784
682
1591
1352
577
1200
490
900
672
857
748
731
1231
773
797
1156
1616
687
975
885
1202
1409
1429
447
1108
1046
1280
753
1308
1038
755
1551
690
687
884
782
750
749
1223
730
1028
841
839
1502
1562
766
978
977
1416
1436
886
769
1071
607
183
1326
460
1218
1094
837
351
1254
831
1137
596
1356
649
513
1240
1133
764
506
758
974
658
1162
1412
425
1036
1136
1469
554
528
470
1298
308
714
601
645
899
1311
731
974
1694
1631
1353
665
645
722
695
897
1150
572
1498
1240
1536
709
416
1134
860
1598
766
701
1548
1171
533
708
989
1078
1005
967
1710
697
1779
921
424
819
814
743
700
803
616
820
786
524
347
624
456
789
719
989
297
944
793
783
327
722
448
657
480
1280
739
1403
988
529
1611
362
946
1327
566
1014
566
676
1166
1569
709
641
580
501
1495
907
994
793
1321
1378
1422
841
1281
1542
1796
1643
954
731
982
956
673
327
1419
739
848
1231
528
556
1709
652
798
672
1134
473
657
628
1493
1096
827
589
856
640
1829
440
1454
701
1314
655
728
792
1676
1665
1082
772
1083
1497
764
1068
1015
888
1477
1248
960
1128
1277
1453
589
1210
910
1243
539
589
277
1047
619
533
775
905
713
1039
738
1715
1266
783
787
535
485
793
1269
542
171
1038
1327
706
975
789
538
503
928
1402
732
881
700
798
890
1423
1263
759
1462
1156
852
539
819
1030
948
566
406
1440
1424
816
783
1276
825
628
738
1207
1302
714
963
531
700
724
386
427
952
1166
451
628
951
780
1175
1587
1847
1082
807
893
468
727
345
677
571
661
796
1730
1252
548
752
489
649
1344
741
1511
1314
927
1211
1280
953
733
158
863
1094
1121
525
545
506
1401
713
708
1394
921
743
881
942
536
1396
711
693
597
1353
1346
1099
856
800
1704
706
862
1303
703
537
986
610
997
909
1494
833
924
598
863
403
796
725
576
1502
1044
1028
607
797
1020
631
968
916
778
1359
743
1602
898
1465
1160
1229
437
1043
1220
888
716
911
375
516
1454
632
668
805
873
1163
1031
1274
1301
887
857
824
348
577
850
1164
1073
990
998
1589
677
812
556
981
533
1261
1436
599
747
1577
1308
1334
885
1059
755
665
588
1501
1111
906
622
442
845
574
601
1115
1434
493
1148
895
1147
1093
1260
630
1095
1598
626
700
800
561
1519
1247
877
1493
1385
556
1050
1446
1065
808
700
731
1119
1496
798
1222
909
795
750
1144
1222
527
771
1034
917
1555
626
708
810
1239
812
772
540
626
1149
466
474
763
567
924
1067
1016
1132
541
538
1041
769
903
1036
1118
1002
868
1317
1576
952
433
476
1431
832
1359
659
705
808
494
1178
781
722
1389
1082
1169
743
735
699
342
1384
522
545
1293
1336
762
625
756
1074
1137
1174
903
1495
559
917
1345
881
696
932
757
860
1098
1079
685
1342
1361
681
861
1122
1050
1251
1166
585
1370
753
1409
589
1258
466
1186
569
693
727
665
650
683
1217
1076
795
525
824
545
507
815
949
365
1379
835
324
628
946
546
1411
827
998
1017
1224
1067
408
354
893
1124
1191
1447
534
422
808
771
694
975
1471
567
935
829
1239
878
487
855
1559
1595
949
1353
351
487
580
1789
305
837
819
664
1469
1402
950
667
589
1098
1256
1228
1211
883
1135
875
442
1067
1493
861
1311
780
546
885
463
647
736
817
634
680
390
405
513
563
732
1137
1314
886
362
996
803
1449
1039
954
842
918
1039
1078
1076
785
867
1163
1580
1386
436
923
1742
617
777
944
909
1483
595
756
580
1207
508
1680
1149
888
1235
484
792
1558
1265
902
771
1705
718
958
1433
381
991
896
919
788
660
701
1648
824
1415
806
1444
958
539
817
792
1141
750
1227
1140
1474
515
837
494
1234
1426
794
1174
351
774
1458
477
946
1146
1081
1129
512
607
1747
846
700
963
1241
635
1163
634
575
834
1532
905
573
688
571
695
410
883
950
1500
995
388
393
407
712
806
864
727
834
671
1106
609
773
766
699
1067
1199
896
1327
655
627
950
1180
1158
1108
1352
618
702
538
541
1256
619
477
851
600
1111
580
544
807
828
1095
1088
701
1180
510
1219
944
883
1431
932
601
988
1145
512
627
328
812
910
1133
1127
1335
706
796
1000
702
712
771
718
830
1153
1087
922
674
1194
695
1477
1182
939
1373
986
725
859
769
841
1401
904
1134
861
571
1191
504
1179
1130
781
1816
1211
1200
599
453
660
1093
1081
728
1256
798
1303
314
944
702
966
1247
674
1505
588
793
838
1815
1486
1274
645
1358
873
689
699
745
727
687
1135
881
1553
1088
1318
1628
1356
1259
1111
403
1201
756
845
432
627
713
804
535
608
1081
752
879
578
781
707
1308
518
1396
711
1289
362
848
585
1164
858
1128
353
932
608
522
1252
700
464
610
481
885
994
1013
1193
633
1214
1425
1509
477
438
539
716
1141
1206
1222
1132
1230
1537
707
341
978
402
1367
1185
604
460
1160
1289
489
610
940
1480
694
1145
723
1045
1377
1063
1090
664
1183
1047
128
482
873
453
748
487
485
1228
407
1466
356
1135
1517
645
1169
955
362
905
1296
1491
603
504
513
1335
1131
1604
1106
781
486
736
1291
820
829
458
1126
642
1351
1436
991
843
627
441
968
553
912
559
1229
1003
762
782
717
1373
538
1282
1145
341
774
729
1135
522
794
817
1369
768
453
820
1221
1547
682
495
1195
555
603
1096
206
475
1212
541
427
1425
1210
1109
928
1126
1120
856
377
749
576
823
815
802
796
497
1134
1079
1408
453
700
791
816
887
968
975
574
1093
564
382
1317
660
612
651
441
341
1562
694
727
1474
529
413
714
634
731
1076
427
836
1125
1419
1430
931
1481
602
964
399
1178
898
869
484
659
1379
728
1184
1234
844
1209
718
747
874
1598
728
1784
739
1162
1316
617
1395
1035
797
606
532
797
1112
1124
376
654
344
895
967
1392
364
1546
1226
1282
1291
763
1250
581
850
506
430
1577
745
1055
748
1607
1124
1152
1068
454
891
416
703
1563
1213
1125
332
995
1181
517
1282
374
1317
1050
971
929
798
918
750
605
1156
864
653
1379
561
1065
1144
625
735
1160
1137
1185
1498
870
957
1160
1369
1139
1165
478
1172
573
593
1481
1466
1628
990
424
501
491
373
1302
1205
712
1136
911
1055
496
808
1036
1215
1070
802
705
862
1287
878
926
1010
560
803
634
377
576
1371
1572
1198
378
414
366
839
1010
738
660
935
365
478
1143
1471
778
726
1536
615
845
860
498
860
924
609
1179
1322
688
1579
1373
458
493
160
872
1131
719
1000
600
607
784
718
378
381
1122
556
676
481
976
719
461
1216
618
964
765
893
678
835
953
534
991
1676
658
1589
807
1619
631
830
806
683
1663
695
1296
644
1273
1222
797
831
867
963
863
202
347
1123
459
627
945
686
1146
846
1046
884
851
1133
459
1164
416
507
823
1178
932
1107
378
387
920
639
822
850
1087
1217
1020
528
1107
292
391
1241
479
587
505
1016
1080
1365
1035
639
793
889
771
556
276
424
884
843
1447
767
1317
1259
575
870
832
1339
1141
560
748
818
1470
617
752
1521
1337
907
565
817
399
1143
445
1098
1050
1179
842
1026
1205
773
1332
953
728
419
823
937
912
1276
439
1595
1177
583
916
1647
672
509
1114
1141
601
1302
586
1017
1165
988
1094
723
1089
1468
862
531
890
1276
1515
513
446
402
1447
469
583
742
334
780
712
950
1029
615
902
715
958
1467
585
475
545
413
882
1427
1159
896
1202
1163
918
982
1285
743
906
877
979
966
432
830
1254
556
943
918
647
1053
1493
359
414
664
1389
510
990
350
993
1340
1161
1085
921
1434
1453
1187
993
887
1476
1132
1668
636
1427
757
699
1001
619
690
856
1070
829
957
697
615
707
1164
1107
878
681
1024
417
357
837
775
991
754
373
872
1001
556
379
1544
627
1681
779
700
598
601
1140
1021
466
1187
818
1378
1404
432
429
973
847
484
689
876
939
712
528
626
1184
733
1267
710
726
1192
1338
1087
1770
961
1508
672
942
1157
462
926
1418
570
742
583
465
908
1083
1249
1219
1507
733
223
1152
616
628
616
522
767
355
642
684
586
501
601
1625
1528
667
626
495
844
1238
789
1231
843
812
1118
709
654
755
402
288
803
706
1153
606
678
664
396
1281
1130
920
836
1275
737
848
795
1571
840
417
1174
1258
870
811
858
965
1100
963
1096
763
828
669
664
1335
1207
768
805
1008
866
703
919
1169
1038
1370
452
939
1202
925
1174
919
854
1042
1212
622
457
1063
435
804
981
1469
695
705
489
1244
1508
982
1143
920
451
522
577
687
1527
863
497
1102
935
524
1405
725
1200
1712
526
731
758
1312
463
876
1326
381
1371
636
693
1348
773
959
738
1506
1125
625
909
946
827
717
1598
1579
603
1101
1314
835
956
933
1244
971
655
853
845
776
1242
866
850
589
831
795
505
1186
1138
1586
1186
1677
788
529
1541
521
559
887
346
1175
799
560
882
612
1452
889
1391
524
429
783
1127
1067
619
508
768
696
1453
1212
1252
960
940
800
1071
817
670
966
622
1614
819
1160
883
981
393
645
1020
913
750
1000
804
848
867
1623
1214
1130
1042
836
1241
1376
814
1510
1561
849
913
1639
1223
916
889
1207
1510
721
1172
1179
1276
696
998
1242
837
1329
1470
981
1207
704
205
1569
494
475
1081
1036
581
729
1132
1187
1391
1051
151
953
1476
916
613
761
624
730
1117
645
774
519
1017
262
733
1307
1151
871
767
686
1047
1047
587
706
1149
527
549
1531
1426
1210
932
561
1366
1453
262
1196
1354
979
1278
1136
881
906
993
1523
726
1326
544
1315
511
1038
1465
406
440
754
546
1137
1100
609
595
1337
556
836
738
985
662
1112
555
998
1259
750
1143
1003
1134
602
781
265
914
1222
1363
1245
1166
1152
1092
531
987
1087
1284
701
1321
1122
829
721
864
1417
1602
956
1103
850
991
601
799
1006
687
785
765
511
571
1123
806
451
803
838
859
504
364
537
521
1140
708
608
720
1458
744
581
379
1207
1677
1439
1136
871
1285
1258
1838
679
1260
1385
1288
519
971
932
681
931
1301
262
904
555
944
619
432
791
1267
740
1399
426
655
1550
656
2150
521
913
1035
1149
533
1385
1164
945
953
599
592
1152
1366
444
1437
531
1111
922
785
1027
1056
729
706
973
814
1146
571
781
767
1161
1081
1311
1376
538
1127
722
817
479
1130
916
1013
517
619
1275
934
1062
1568
788
1003
871
473
725
550
549
1238
1236
784
738
836
1107
1192
878
1207
721
882
617
1188
446
681
811
1516
943
752
1378
746
1095
858
624
440
534
833
989
1245
442
371
581
587
1015
402
1372
705
883
1079
496
1226
1404
923
376
952
955
404
353
787
881
398
1102
447
1213
852
1495
874
866
705
1020
456
496
1044
1436
838
1013
1038
1696
1278
746
1114
776
637
903
479
890
1514
770
580
398
806
350
797
774
447
583
1394
882
849
579
545
1312
672
1296
573
471
1248
549
560
922
910
746
885
1040
1516
726
594
1441
776
270
1191
885
1404
535
970
1464
567
1401
1348
799
843
393
707
565
871
711
640
764
1114
788
632
1441
1335
1360
859
1065
569
633
876
1213
957
1099
952
895
869
809
835
697
715
1255
997
564
897
812
964
855
477
1222
894
844
1217
570
923
1127
769
625
860
994
1376
914
1064
1034
611
1397
696
1391
492
639
1597
696
915
861
446
1203
765
512
970
983
742
576
930
800
1569
1007
1046
1097
789
796
2123
1481
597
973
533
1376
1174
1097
894
560
875
1009
905
930
816
994
885
439
781
826
536
512
647
764
619
667
637
878
392
488
444
410
442
631
449
531
428
825
1223
1170
1745
480
777
701
491
1157
399
680
506
948
1419
503
932
825
1487
1016
984
652
615
844
494
939
564
1281
1035
1484
873
758
371
429
1135
904
1241
429
1190
966
1092
804
445
550
1525
1581
1619
606
380
709
891
455
875
761
875
833
757
402
928
1521
1357
1386
893
418
1332
1133
1366
2534
435
1166
745
618
589
1002
448
566
805
911
1170
417
862
1388
1210
823
1261
484
618
916
880
1011
1520
1132
805
927
1451
1395
984
814
1031
433
1495
557
1201
1395
842
749
446
933
1368
588
1059
592
927
753
789
773
609
546
981
432
1282
1453
1089
978
1356
443
287
625
266
1065
651
1450
1512
622
434
760
498
757
1187
1048
1066
642
447
921
1376
462
1197
449
376
442
1426
1227
380
921
1000
1205
1321
961
764
405
1302
863
444
1085
1423
577
841
367
435
2731
1329
1274
908
498
1060
662
1012
780
690
846
599
1483
783
642
859
1095
790
656
1074
485
919
1433
511
629
758
1292
1366
874
744
1184
792
1356
633
1133
1341
1477
1445
925
803
766
595
673
464
640
391
1345
732
1229
459
1499
1016
461
1184
381
384
613
398
984
726
324
851
1135
375
983
912
1300
416
353
1284
1346
609
1379
722
654
1254
660
1443
444
752
1184
596
1319
857
953
1392
890
879
1054
848
444
975
374
1357
1033
910
1464
1219
1062
463
781
1273
601
763
483
1043
330
1261
533
1193
1251
718
1116
704
889
492
947
1568
345
789
1438
725
415
887
1205
344
667
824
640
736
441
1474
1454
416
1539
859
461
641
380
1236
1019
411
724
841
1499
534
807
799
664
949
1470
475
1233
728
1255
1356
872
1076
832
226
913
681
548
739
1508
782
934
1516
810
832
1413
1214
907
681
1310
1735
1143
1294
518
1254
1437
862
448
961
1064
975
357
966
1026
1589
1578
578
670
1361
968
744
894
1103
442
727
906
795
531
1403
521
1034
444
410
789
703
1283
574
904
678
1484
1009
556
328
512
1037
437
1429
780
965
606
786
694
1193
1413
910
927
1528
701
1043
569
697
863
828
777
859
471
1153
1208
1026
1163
768
952
519
702
861
1367
1202
1632
818
409
1024
980
498
879
1334
1052
1316
832
719
891
414
798
878
496
463
840
1259
1156
1378
497
1495
1101
808
882
1424
903
232
556
716
1315
1432
596
536
1462
872
880
976
1506
1208
525
811
746
567
586
1253
535
994
962
1475
590
719
1015
605
256
729
403
732
974
771
773
674
922
737
1605
1318
1270
957
817
1347
1187
788
1179
970
1343
397
764
1112
441
1133
776
933
1092
935
417
849
1443
929
938
1164
543
475
1384
979
864
1720
571
470
810
1164
792
721
1146
1550
975
788
399
948
715
1272
775
826
1340
1212
1455
1017
1231
946
877
843
765
867
573
676
1122
440
1407
376
768
632
709
874
483
444
977
513
1089
578
1172
771
506
706
1091
1098
645
926
1323
799
937
624
985
537
740
1129
485
396
1180
1513
551
709
1159
619
1539
829
517
1074
499
1048
463
461
831
1623
843
662
852
796
346
321
489
865
1474
975
434
859
771
288
1433
1452
923
844
1085
789
737
962
1364
961
874
1137
1355
1076
1253
958
1394
395
486
1049
736
641
663
421
1432
1403
528
569
832
553
1254
814
762
561
823
874
802
1242
773
958
1219
277
613
1516
1250
1142
1460
589
829
641
628
413
680
763
796
958
603
947
826
655
1108
474
1348
789
868
1363
1175
1295
800
1109
1421
715
1407
1387
693
501
623
1189
960
451
542
926
813
654
884
892
408
899
255
1558
948
345
621
1277
879
393
731
1506
864
970
1037
868
700
1585
1550
937
638
1218
1152
1089
1799
727
612
1417
842
1220
829
1041
982
809
775
549
541
833
1022
785
879
1352
1275
855
1019
1456
1196
539
668
1067
443
1176
980
413
526
1206
1137
434
514
869
768
1349
509
859
783
1054
877
418
807
605
1004
802
568
1052
1460
864
561
1120
1531
582
836
2784
474
1418
1101
487
1384
1051
1459
688
906
831
1026
667
856
931
1304
1250
1010
429
650
784
984
930
769
1216
573
1002
974
865
554
924
1474
521
597
516
1009
1336
1530
1158
1056
1503
865
715
717
758
1585
957
700
993
1014
907
1003
1149
792
1038
626
557
960
750
1492
839
443
848
1315
739
783
1367
1216
430
1100
1356
348
441
821
1493
683
1144
934
1215
551
1577
1341
681
1090
1087
1427
785
624
1079
548
720
795
564
1312
782
776
873
1398
995
532
970
1031
1098
828
497
1038
392
1194
884
715
1613
796
1575
431
1007
1293
711
1580
836
800
733
950
728
1214
542
461
953
617
624
1526
501
685
857
1577
1238
1035
664
854
928
871
677
616
1173
731
891
812
792
1326
1594
459
1053
1263
1412
1008
1137
577
1231
1191
977
944
1368
1071
794
979
1348
712
390
1434
926
430
600
698
949
813
643
887
896
1224
2518
665
700
366
465
570
516
804
629
496
764
1382
987
1486
1031
737
861
902
603
720
1611
584
1293
1014
938
1550
771
591
869
1091
820
1042
809
1062
719
944
949
905
517
951
435
745
1050
921
595
1203
1408
1259
428
1729
836
575
972
655
1482
1064
840
926
871
784
969
777
1127
910
549
977
954
1495
1189
457
940
1340
874
1384
819
808
607
653
1372
791
593
1385
990
669
681
1052
636
668
376
943
804
759
811
1036
1044
1430
494
1057
595
965
618
679
752
1282
1344
710
632
308
822
717
552
883
1528
828
1002
543
461
1143
563
365
885
656
1159
867
610
1051
970
570
509
785
398
494
1203
949
755
1147
1457
849
936
916
461
980
848
1101
1057
747
1218
852
421
478
864
809
417
876
748
725
504
512
768
736
1374
1139
1079
1194
1441
1361
866
707
651
486
691
495
466
1080
598
1023
755
721
285
1315
1226
403
802
787
410
392
1410
1363
891
340
1266
782
530
1347
1025
773
1426
457
485
1025
1304
1128
498
687
629
910
861
1180
963
813
904
888
846
814
1156
706
829
1514
1243
898
607
1084
847
548
775
1361
963
690
1023
1435
769
716
990
767
1259
919
209
780
984
484
971
767
1507
482
511
801
853
876
1263
1270
927
629
585
747
472
503
1545
552
962
988
1384
1189
1625
745
957
557
1287
708
1017
779
1326
431
859
971
918
1442
1556
1032
1043
686
1253
1057
332
849
929
807
950
944
1217
635
993
1061
481
734
569
818
621
507
889
1054
617
868
590
967
496
1303
624
456
995
1068
649
751
724
579
973
1296
1394
839
833
802
1173
831
545
677
787
927
1172
594
1010
878
1323
705
748
1214
1149
744
315
364
554
1425
416
924
957
457
999
1353
1213
644
1176
587
898
1077
600
286
1554
691
604
437
1259
650
503
986
816
759
489
994
1064
783
1081
1172
563
791
1394
597
564
1571
459
972
212
923
364
1445
1333
529
745
741
1605
1446
738
746
898
1353
488
1338
468
1250
872
1211
621
628
1069
1807
1518
786
820
570
590
571
1373
888
990
447
805
1039
763
678
460
826
516
919
579
803
505
685
745
1144
1022
810
879
938
1252
918
1324
1118
921
631
1363
1390
587
1243
1564
808
1193
483
742
718
938
1256
740
933
218
948
670
1161
505
770
555
955
662
1176
812
1217
913
812
508
671
640
1451
560
931
459
1262
952
1337
1084
599
1548
783
1030
489
1071
642
1099
812
394
1039
560
632
1007
1009
443
926
1482
1274
440
666
1323
741
596
1577
1337
749
931
850
537
1506
1369
980
1111
1056
1534
1094
792
840
1223
545
501
1524
801
426
925
286
1282
928
1421
825
639
1223
1249
841
409
1591
728
938
1457
1104
1024
847
920
513
942
1008
977
1029
866
1062
887
1000
696
1854
642
966
1153
520
595
574
1582
596
1472
1586
865
962
1096
500
1615
979
1590
476
1250
1157
444
587
357
954
1325
418
434
1117
1492
803
718
1132
523
1163
1011
1035
629
1599
687
875
667
376
553
582
306
229
1475
1550
812
621
402
457
1131
1099
1502
450
1095
961
1377
297
1106
1071
754
968
911
917
643
897
646
1323
936
781
945
393
405
962
821
1062
1042
910
791
894
1009
1359
1018
676
835
873
630
852
982
1348
747
925
973
485
1502
957
850
1047
468
1218
1550
793
1290
457
953
607
665
919
472
506
1303
578
1623
770
1169
865
507
1487
1050
1614
715
594
969
473
674
981
724
651
686
593
383
779
1128
293
1446
428
1401
606
493
489
678
916
446
782
713
1268
551
1239
1003
829
362
807
1029
953
754
876
713
1298
858
968
883
903
317
333
394
379
350
396
516
182
410
573
908
652
903
801
898
597
626
745
1208
1546
1251
1283
1271
1102
1165
1088
881
858
962
624
505
528
974
1124
1203
781
984
929
747
817
770
1581
766
1188
1040
1095
972
1402
1420
572
832
936
759
738
1092
601
1015
1429
972
731
595
1079
642
973
891
855
623
836
943
857
916
1562
1507
953
1152
936
1633
597
748
868
1630
1159
864
740
1361
756
1591
805
525
739
1415
1232
575
657
1092
907
846
1180
649
382
703
741
786
1578
974
459
831
1159
980
1019
1005
1591
884
661
566
854
826
984
696
1432
599
945
952
717
362
1181
950
1537
1115
680
1125
1392
479
1274
1378
1241
1501
1124
826
775
459
1130
1292
643
1274
1398
913
446
1288
518
1152
832
1171
562
566
775
693
823
968
1544
1463
894
979
868
777
836
783
454
1649
914
650
874
446
410
479
777
687
1374
1318
857
936
1542
730
700
1501
845
844
582
1118
898
995
532
1382
1298
999
1311
661
859
909
1039
949
1131
1351
835
876
906
1421
1491
524
1018
541
957
979
816
1097
1532
910
828
813
609
594
822
852
559
880
749
582
732
424
711
797
719
491
1119
834
609
562
1625
1256
1585
458
592
969
1236
1294
1481
1098
485
897
1561
1435
398
754
1093
773
808
609
710
605
1625
763
835
464
1451
738
1288
582
561
1600
563
908
1457
1291
787
995
675
1519
1256
505
1205
616
932
665
761
528
638
1312
1010
1414
1559
1547
846
1357
356
469
1032
467
704
674
460
1016
772
1577
1485
966
514
402
1048
1563
722
976
1575
1118
519
1167
1256
1239
1337
1181
912
747
1320
529
762
562
1013
1571
1143
859
793
710
519
1656
1187
589
876
554
892
995
600
951
1471
853
1220
1138
1305
985
611
1340
1043
1540
491
673
350
654
347
674
1058
522
872
965
990
1481
529
1381
832
1554
444
1049
583
512
1191
1540
1106
606
1131
1066
635
427
299
834
951
753
1518
973
1389
973
1045
1070
543
863
666
764
1130
1051
909
1404
784
594
1254
790
824
924
924
1437
1000
1619
732
859
1477
807
1365
767
856
1359
1056
887
650
1556
598
975
1050
1168
1092
1353
1576
601
816
588
1471
1552
503
720
848
952
1095
975
873
1400
1503
939
1880
633
959
564
1444
797
809
1391
1121
402
1022
933
1567
1305
745
715
875
711
973
666
930
510
1394
966
893
1332
753
768
829
581
1275
909
541
544
1302
1563
970
1376
1195
370
523
1097
1604
1733
1598
1324
1177
1030
765
337
1832
898
939
1348
1055
878
1278
924
1183
1335
839
938
1661
789
555
688
913
1530
1043
1600
640
1056
489
646
835
426
563
558
857
982
798
1453
641
1115
483
925
925
723
1109
1021
1611
1384
1596
616
718
514
752
521
743
1117
1330
1006
914
794
771
791
838
1087
713
556
475
628
1353
681
949
499
512
2145
544
1195
933
562
676
1588
753
933
968
726
936
530
860
704
567
1467
926
1425
541
1268
1423
1163
489
772
537
1578
710
1430
448
1657
669
1359
612
1128
1455
1577
817
679
955
756
697
1057
867
516
688
963
1485
1246
787
1248
1647
1611
956
1621
912
1028
770
971
615
633
682
495
731
522
888
652
405
780
976
1312
1018
1582
1010
810
950
715
1384
906
839
1513
1147
699
1090
927
543
759
1570
782
697
639
498
856
1024
970
1367
1149
865
650
581
578
883
1043
827
1010
1733
605
1582
1223
1263
432
575
1007
757
885
1064
1605
900
848
1316
1016
748
848
1295
623
1434
868
794
925
788
477
629
638
854
996
997
707
837
1012
1111
1592
1651
1533
912
1060
1071
792
860
791
400
485
1589
1529
845
847
819
941
903
1002
1008
1123
754
816
771
576
803
521
570
1287
891
1271
850
1036
904
607
1557
947
811
1020
685
763
874
1315
898
1260
933
608
658
747
853
1499
1240
963
1311
956
344
470
1167
585
352
859
508
541
660
1008
1027
1029
517
1198
978
734
885
946
1014
1074
478
937
756
1282
461
1130
706
1329
1164
499
865
1263
1065
1364
562
1061
956
607
1386
1252
1294
1047
981
408
461
975
623
1030
743
1266
1205
1099
1625
1346
475
1027
440
1572
698
868
1523
822
459
995
1110
488
383
599
1020
1446
907
1251
974
1619
1000
1351
583
961
909
802
794
1249
1279
951
464
1098
597
1363
1226
1247
981
705
1107
535
497
690
1444
1191
1615
1433
963
692
1427
824
649
835
1469
1546
567
941
494
1197
1349
956
643
432
1177
1354
1205
855
782
990
733
1064
1371
1660
475
1409
1534
965
1424
567
460
449
792
462
811
986
551
886
542
1059
1096
631
798
946
1123
1420
972
1093
938
1192
1036
734
868
837
1086
979
985
1196
754
543
481
450
1488
568
989
1258
1459
995
905
683
896
1009
554
1051
1379
1018
557
606
1058
1141
1189
1049
1397
1105
863
1390
1331
847
1508
1093
645
996
966
1256
533
762
807
902
1059
500
1533
1035
979
1083
344
842
710
709
1098
978
1061
619
664
934
1084
639
740
855
1005
793
602
826
1589
1312
853
1752
831
512
793
432
776
829
542
875
1273
492
1331
1059
1018
999
908
881
649
1412
850
1031
1397
877
797
642
1116
1011
610
553
438
1244
852
1153
969
1328
1024
1326
505
1279
861
558
1417
891
915
914
877
838
679
731
1160
743
793
644
1180
692
1026
931
776
737
1010
1257
456
1013
1170
1473
1360
1078
999
416
1446
809
1030
976
504
617
521
1125
793
1372
1008
1075
893
941
1004
1401
405
702
1258
630
384
1315
1187
838
1360
1436
909
1338
1097
760
927
724
942
1238
1423
776
1521
841
892
1033
518
639
1532
1025
1156
494
1403
716
487
778
481
669
385
1279
884
969
1053
1525
1536
558
1587
1083
811
1030
467
769
755
492
707
1203
423
541
1092
625
443
450
507
1570
1107
1061
628
979
1253
481
707
775
413
783
1054
516
1237
469
1749
925
1539
659
838
1238
693
1565
992
844
812
597
554
2058
807
1021
1465
841
859
568
794
453
1145
1002
1242
1491
853
1095
649
562
836
955
756
602
908
1044
1533
816
1033
1599
964
1066
429
1882
971
955
1092
989
674
979
650
445
797
1009
1655
1121
817
877
539
965
911
515
1088
1336
962
732
659
1012
1440
891
843
1109
1571
414
1048
606
360
683
1164
995
439
469
1231
724
656
822
417
746
1309
596
1003
878
507
1420
752
547
1418
739
1253
1024
678
711
1377
1884
869
509
1866
843
764
947
710
819
475
430
577
1237
566
967
689
700
990
695
902
862
1293
939
1327
1126
727
1007
695
1368
1378
952
882
402
1431
1091
610
1048
569
1080
866
696
269
766
1043
1415
877
855
1139
1108
859
824
1459
714
795
923
1028
599
1637
1547
989
534
1428
1119
1007
857
1532
961
432
739
596
840
725
1681
1220
772
749
785
593
462
437
1481
989
732
1310
1100
537
726
1037
1443
1632
1106
1403
1113
615
1022
1176
897
1401
1366
1003
1252
982
1524
870
1521
595
580
1495
896
591
1385
311
698
1870
1585
1320
886
1170
1373
316
786
1135
1347
1028
1566
574
1625
1521
725
1308
895
539
1016
739
1224
981
1530
943
909
543
1164
1197
884
1331
1234
773
1034
1578
399
509
652
1140
1016
779
1222
567
721
770
894
529
977
1409
588
1327
645
491
404
1313
1056
782
985
615
864
459
727
909
904
732
464
664
773
691
362
829
468
920
477
957
475
708
717
837
998
532
684
904
656
849
864
1150
514
646
1023
1733
765
1004
1478
464
850
1454
642
1367
552
619
869
546
787
1045
1533
1016
803
1504
661
1416
1236
1052
746
746
679
801
805
935
884
1013
491
977
1037
1201
294
772
590
1463
770
706
660
712
245
1824
1554
753
540
889
373
990
912
950
528
932
1485
1662
1257
1475
499
624
1350
414
935
1312
795
1067
624
1471
785
1186
788
726
354
740
720
614
703
711
965
1125
605
501
692
695
1116
832
761
1074
999
1493
755
1123
1523
779
1095
700
1154
1277
729
1340
1431
848
796
740
896
680
488
1011
916
1178
833
474
696
1426
963
1412
929
558
1298
743
1111
761
1307
515
1527
418
763
1252
635
498
533
953
787
517
277
933
634
645
396
852
543
516
568
1511
881
996
668
1555
1090
1303
716
881
754
987
700
420
533
1170
462
798
872
727
1496
1266
649
748
636
928
249
894
679
1317
858
667
817
956
1495
399
315
788
866
1006
592
1095
607
862
1483
1141
1431
1598
1191
1002
1144
1543
562
506
568
466
1192
827
1215
448
1283
585
476
1483
509
712
1511
732
971
1171
617
794
1321
1167
932
552
1507
1230
1434
1443
705
749
874
547
939
508
1428
496
806
475
844
889
1102
1381
1360
784
1190
1155
763
575
1628
949
936
916
1081
1573
1503
637
1506
1121
1410
788
806
824
814
1025
1108
1215
1183
387
1411
559
857
1449
788
1267
596
597
584
540
531
788
998
788
1061
1031
775
625
985
1274
1030
773
606
1513
830
542
790
1320
682
816
500
862
685
488
616
1326
1300
1150
1111
698
843
1559
1464
1464
720
677
897
638
901
1510
615
1271
501
1640
1002
658
747
792
974
595
1126
493
540
1047
577
715
675
973
424
712
1368
942
455
1501
771
505
570
1320
1464
1341
1226
749
773
556
826
529
541
662
750
1630
615
938
974
956
566
768
1499
889
714
1529
1443
616
1187
467
1385
610
974
756
1467
737
741
1553
826
694
774
619
675
902
642
1314
752
941
827
999
919
1144
742
480
1039
1346
430
1478
1021
782
789
420
824
1574
1049
903
664
539
802
986
1142
1220
1547
1159
1060
1443
1238
781
1624
767
1523
957
1089
1303
1803
814
521
946
1092
896
1644
824
1014
755
800
728
594
1151
1008
1045
819
1261
769
926
632
281
813
412
960
791
691
1650
659
810
860
552
467
510
1308
1381
1671
781
1648
1067
768
772
864
1099
963
561
510
1287
1597
760
863
546
1056
469
933
588
1200
1666
1287
1110
885
962
993
498
1523
1096
1165
989
479
671
955
625
1314
1435
562
554
953
641
608
1400
903
1094
529
1293
616
1522
1103
674
1164
802
792
644
1164
663
1212
1262
382
1285
616
1370
874
1143
1058
1084
626
959
872
1499
505
564
1958
709
1195
802
821
1046
814
1634
516
1290
1017
950
792
700
800
507
994
1509
1616
1054
1288
1377
1057
1103
984
1657
1437
1527
1103
1032
821
665
648
1609
431
411
1472
1408
777
812
989
1123
1974
761
735
975
7974
778
587
592
994
557
711
799
943
800
1087
1469
807
857
1043
875
726
632
1279
1861
1451
1396
1152
386
1660
1276
1391
1259
1481
1130
1080
1537
1014
1206
1455
1223
610
1028
1494
1372
1738
859
1182
916
751
1014
1189
1334
801
797
1164
910
724
793
835
1416
1968
1160
1447
813
826
1403
739
569
1631
1229
556
1080
1567
1635
917
937
1239
1062
1022
1526
1132
1136
914
857
1504
843
816
1201
827
713
1035
563
931
1173
910
1595
943
821
922
707
904
1345
902
1379
788
537
326
992
935
1167
1591
807
791
1055
1196
773
584
895
749
1614
709
918
968
834
1059
919
735
1645
979
1502
1148
1117
983
950
1379
1060
1060
463
1540
593
800
804
1605
611
1504
716
514
1171
627
832
821
301
685
743
610
984
356
754
586
1140
1648
1264
824
1318
711
899
752
1204
891
633
709
911
634
1226
1474
1094
1022
989
1176
699
1481
944
633
1227
1172
1085
995
1224
1144
868
1302
731
883
1359
1398
1108
1054
766
696
661
1085
1199
1558
753
1344
734
759
671
673
954
810
745
1527
693
892
942
753
652
356
783
926
1148
843
1461
1227
831
736
902
781
874
572
1113
1185
687
530
985
1705
793
688
1405
635
1218
1635
592
1683
610
1062
713
869
940
563
643
851
860
791
1111
984
293
1535
1014
1577
1536
853
827
572
928
911
888
617
976
704
778
1152
759
529
872
625
716
1349
188
550
1097
615
887
1034
1092
1629
714
954
1256
707
1155
1042
507
1073
1190
739
1560
1405
1077
867
986
1184
622
1051
733
506
1562
902
862
1598
1124
732
1264
952
881
1317
1246
1202
714
503
1246
1450
1122
1415
1107
888
675
735
1120
1465
891
671
932
606
606
665
558
1559
587
1300
1006
859
1119
1565
840
1086
741
890
768
978
993
1239
739
1424
1373
1304
1030
1433
866
607
595
711
652
494
787
770
786
1588
634
1508
627
1491
929
449
622
856
1057
1076
1565
752
576
797
1736
941
1116
745
1164
693
648
679
674
665
731
1141
873
922
669
1280
697
1217
485
653
727
772
910
584
1599
584
1634
555
1571
586
1140
1135
1034
997
747
906
1168
649
1081
1157
849
758
1276
1169
1075
1313
766
1037
1479
1340
519
519
620
765
735
794
525
1435
1384
770
1418
1063
1159
873
1445
622
513
1062
1210
1057
1048
1093
981
927
1058
734
1488
681
633
1723
1317
1739
1109
847
1066
1382
739
823
857
568
912
617
719
1344
720
1438
840
473
816
1213
1299
982
746
577
595
1311
574
930
738
1245
1722
806
1407
896
1430
916
667
636
928
891
790
1265
1337
856
1563
1243
638
828
458
1005
1008
1488
739
597
1087
1074
1672
1739
1499
871
1504
578
1075
1574
1138
1132
1187
1187
1302
932
1229
981
891
801
617
749
1342
775
759
808
761
781
532
1263
787
859
802
1448
1102
1163
769
1469
330
997
1673
963
580
1186
1119
908
743
603
755
1556
679
593
775
1157
1710
871
1041
1650
1046
403
871
1028
1407
1649
1618
1641
882
1173
532
679
858
790
804
829
1613
1416
837
659
740
1415
1267
411
1434
662
1324
1621
1279
1415
1008
1072
1150
507
1205
1200
849
1199
368
1540
1306
705
1026
720
852
1540
1051
581
506
589
474
358
1160
563
1437
1391
1534
962
1141
1752
560
637
687
1175
511
455
1105
444
954
1520
1482
734
948
1291
788
580
1476
1010
1189
1441
1548
839
716
1075
981
1416
289
1221
603
884
837
1095
1716
1251
636
879
1244
1439
706
760
689
1091
1307
1192
697
413
718
1059
1454
1039
833
951
783
1023
568
831
1720
1037
1516
462
655
1661
1287
1093
641
524
819
469
587
1054
1428
718
413
821
1184
949
1485
597
1487
1448
1482
877
769
1154
817
558
609
898
1498
1322
970
679
740
704
944
854
938
1662
1091
899
623
1223
1608
520
1184
1140
599
819
1301
951
878
734
729
664
1019
479
1459
1558
944
1077
1053
1158
1651
795
913
783
798
1575
1664
840
921
847
1240
693
1664
1286
1314
1094
759
1615
791
732
948
733
524
1568
825
1313
751
774
1268
963
767
782
1638
1392
1106
1114
1053
1216
1119
566
536
1670
916
1375
852
1177
797
769
538
1168
1156
722
453
549
1309
1469
556
711
1403
1297
1744
454
838
787
695
807
470
1106
595
1403
1007
962
530
1045
694
728
941
775
820
747
1035
1055
1175
858
1443
543
1109
1140
1442
1148
1261
1400
1782
683
847
795
742
795
708
635
782
589
1356
1311
1418
1080
1837
402
904
481
1063
1785
439
854
1239
719
481
1087
613
871
1048
801
926
703
1331
565
812
1277
497
1194
680
1527
1059
1004
901
852
722
707
1116
984
1519
730
563
664
881
1184
1378
1464
636
1174
1294
718
744
1476
481
581
1055
822
1025
1367
616
726
901
747
807
1019
544
1133
703
772
621
1548
1572
1425
1370
643
720
919
574
640
1461
915
623
1466
1453
775
815
887
803
766
750
1604
1106
981
1009
627
1280
1484
548
1165
885
555
1346
1037
1065
1647
1037
790
1165
772
1178
817
943
976
947
1169
914
1224
1822
1479
1085
1662
1098
1284
1166
803
730
1393
1494
869
1366
772
975
762
668
389
874
545
888
1288
674
1027
591
1203
1455
1387
1690
435
796
1080
1097
783
601
1166
537
988
931
1114
1528
1395
576
524
991
1529
918
1083
573
925
833
1106
1524
948
1110
1300
1115
1419
1094
1168
1104
646
540
1680
1269
1191
1236
965
593
889
1153
586
1103
1490
1331
845
939
411
1563
1674
639
1369
1393
629
1123
575
925
1243
809
1277
1397
1061
1207
1199
793
1083
1310
882
1144
845
988
557
1511
1004
1061
784
1227
508
1197
1181
576
745
1474
986
1540
582
864
1728
1565
1027
735
1123
884
632
862
693
965
1029
601
610
1319
646
551
756
1443
346
1360
1169
850
1485
1042
771
625
808
968
700
879
1631
1021
806
1516
545
1078
753
682
573
525
1566
714
297
1093
1083
1736
1266
924
619
843
764
979
618
671
1446
814
917
1357
1184
392
825
820
587
995
651
1642
1607
1182
1507
966
786
830
1560
616
1378
632
958
600
1361
832
1108
770
1222
1563
1555
717
598
732
994
649
555
1619
1368
1401
832
905
674
1060
715
1268
492
768
910
1386
658
1317
1524
620
537
1002
1080
636
592
1071
1394
1063
949
1097
1185
293
771
484
920
759
348
1611
895
452
1071
822
670
976
824
581
644
916
1568
918
722
1076
1506
1069
1421
1313
590
586
335
1583
733
987
1659
1410
940
641
661
1490
1261
774
1124
1077
819
1448
751
548
1248
687
1580
1283
621
837
564
491
1147
682
753
777
682
971
714
1627
927
1671
897
787
1197
1646
1430
1725
547
1127
659
1567
1430
925
1258
642
1173
667
977
1003
992
1065
753
828
562
1063
1577
1521
732
802
719
861
670
833
621
1657
1476
1176
1190
961
846
498
620
653
661
803
1703
1148
1269
968
729
591
555
741
559
874
851
1241
884
803
1679
684
538
728
842
1658
930
1032
1580
1333
699
927
855
551
484
1512
700
867
990
505
1081
1218
1140
1131
522
648
987
915
1046
1193
491
874
1446
587
1200
1114
564
1106
862
771
687
766
582
1365
1576
823
1085
587
972
1081
613
682
1008
774
875
1573
825
1012
1058
830
769
1015
653
884
968
1178
1001
985
1152
493
475
523
1535
580
691
969
518
770
638
717
295
869
1046
1554
1133
1078
1127
769
1012
432
704
1208
532
534
727
720
723
934
1093
881
1206
645
868
1352
1033
905
795
1101
366
1474
671
540
965
566
930
812
951
909
699
1023
1645
1804
1693
1557
797
682
1535
1109
653
851
665
715
358
693
620
777
1159
797
503
1064
933
723
1004
759
762
1423
983
1037
1096
692
1731
869
391
1477
697
725
1691
1057
1375
1166
946
1018
859
1334
880
1431
1559
998
713
1433
1076
1381
1109
933
469
862
684
496
1296
807
1141
1222
560
1630
983
946
1451
1192
1300
963
1088
1572
859
696
1129
1075
1225
747
1705
1409
567
903
2453
902
725
856
1109
1478
1510
784
594
1128
885
671
1136
1641
1151
983
1139
1054
854
1127
557
1137
1479
1600
498
820
964
1249
1023
1127
1572
968
608
1861
1108
1705
569
1484
562
726
999
1622
895
731
1186
1121
842
1433
1933
648
790
771
742
1252
1032
1313
652
562
992
1493
1440
637
1173
626
985
480
803
512
892
781
1362
1158
970
792
821
927
1013
599
1050
1545
679
466
1379
1223
1580
961
1577
1174
1012
1167
822
879
618
641
1028
1879
1203
1031
856
1080
1161
1257
686
1208
766
661
558
1369
664
1427
1162
422
709
1072
644
945
577
1270
1214
500
1373
660
1621
1721
813
537
1326
956
1266
1118
1664
691
1226
726
893
835
745
1148
529
1737
1181
555
974
1213
1536
907
679
1468
841
533
1503
1277
740
1402
971
1103
888
830
1257
893
1431
1130
1734
510
327
1388
928
1053
1503
822
926
1088
978
1077
837
1623
1489
515
1198
939
895
682
1175
1284
1588
235
624
1403
669
563
732
1707
835
1325
849
623
833
1313
1269
903
537
1077
973
551
1439
1211
829
759
665
832
1623
1053
1045
1013
1655
789
809
748
588
649
1802
1159
1093
681
631
1529
1513
520
863
942
1249
690
1351
1385
1077
719
824
779
910
1216
987
1640
1326
1043
1115
1156
625
457
745
1268
948
1511
1136
728
1321
1224
1043
1139
1236
1155
1064
1523
831
888
1025
654
940
1173
1078
1087
306
988
565
781
817
1011
1458
1390
1056
558
815
1387
984
1454
1094
1106
741
637
1164
1123
825
704
855
520
1209
680
684
1397
1026
1157
1254
1642
1132
675
1698
1716
1430
1147
843
1631
627
1378
534
1376
818
679
925
1083
517
822
815
1287
1396
736
667
693
1407
733
1571
965
1141
869
1906
1656
890
1019
796
981
563
508
735
629
483
975
620
1216
716
994
1809
1074
756
773
641
826
954
656
1012
795
740
393
792
1704
1482
1481
989
826
1077
1402
1199
710
941
593
607
1623
756
532
649
657
707
937
1180
1041
308
1343
696
960
1482
783
823
882
1178
666
590
1539
882
1153
734
1116
595
723
1158
1044
899
583
2169
1150
1170
1636
1767
889
642
596
876
1345
1444
1024
971
1636
572
1050
735
929
522
525
1559
871
991
666
1075
937
856
1219
773
781
1611
863
1329
714
1431
650
1364
674
781
975
1084
790
1113
832
836
1389
683
819
1389
951
825
950
1051
755
1552
1190
782
1685
899
890
624
781
848
789
1039
1250
745
1368
785
1452
1447
1606
1129
1025
1259
870
901
687
484
851
488
1259
759
647
951
819
1042
1181
668
1622
782
651
781
966
946
1591
830
936
1455
661
874
542
1328
950
890
1071
780
871
996
1346
1362
1610
1127
1072
1244
979
821
1027
842
572
1347
1288
1438
597
1695
1542
827
1052
1029
1660
751
2070
1593
1613
1208
1512
958
1221
935
972
1037
347
1192
1697
694
1532
1440
1372
511
472
926
563
819
662
1775
968
820
612
906
813
1468
903
604
760
576
964
937
1804
659
1367
1572
950
1121
1193
653
978
788
1125
1010
891
1152
1517
822
778
1079
279
529
820
526
681
1167
1419
851
1224
1699
1260
884
544
1411
1778
728
783
805
1006
1048
748
813
946
1022
914
1239
1027
881
794
1661
866
1341
1034
1166
511
644
816
1316
1209
687
931
727
635
873
924
1395
744
749
1035
1056
1082
1419
879
939
728
1274
1132
1059
852
1605
847
586
848
1093
735
860
1111
970
784
729
1497
971
1486
1453
1404
591
505
1410
896
493
1684
759
730
1290
1224
1181
1488
608
1231
747
623
1392
961
998
821
640
919
479
1279
734
717
534
1802
488
710
731
1083
1156
1768
1031
597
1085
974
1679
799
853
673
576
840
1278
1441
1261
696
584
600
823
979
655
1286
607
505
732
886
502
948
694
911
791
858
949
790
1123
1104
1324
894
1134
1473
853
816
524
528
691
1041
632
1171
308
1062
731
976
1687
1084
1561
1341
1034
1109
621
739
734
1469
978
1013
696
1195
707
1167
623
630
887
1373
1517
615
1127
1538
833
1543
1161
1320
1271
1160
1278
406
850
1194
879
1450
781
1773
1320
848
1412
666
1637
851
765
591
982
877
768
1224
1641
740
754
1028
1451
1022
395
1113
1123
1104
1455
751
558
1056
1023
619
992
685
785
979
638
1555
644
673
1047
217
655
756
832
947
810
1121
1373
810
669
1100
654
629
579
1188
1292
659
1124
1380
1160
554
544
1384
918
666
1038
594
630
1462
1575
1141
1514
500
760
1135
1705
989
600
736
1002
708
1478
1146
702
1231
1050
1107
783
968
550
1603
1224
837
538
840
1333
727
1183
798
1068
885
834
656
1518
616
1423
1081
1513
1307
825
1608
484
1048
1123
1000
741
394
756
427
557
545
1059
745
1447
704
1190
1271
722
987
1629
733
723
1230
1048
1069
1661
1528
728
1272
1092
555
1532
1078
847
1646
895
650
642
1186
647
1407
1074
957
1366
535
982
599
1414
1037
286
951
696
936
820
1409
534
1174
1139
1057
783
1210
1016
955
656
899
817
1122
993
1573
1227
1657
685
459
1452
1174
1755
1077
1366
1056
1358
1353
1011
1551
838
1548
1284
1317
636
603
985
736
792
493
1388
1484
1043
586
1327
829
869
725
837
1605
1236
1679
337
460
762
683
1626
526
571
1050
1730
699
766
1064
739
788
818
891
553
760
1012
1030
1606
1658
1551
837
806
811
1383
692
1043
1155
1565
768
490
868
814
1443
1084
828
636
1449
383
2203
1047
1470
1400
572
1180
860
886
977
1241
1010
1288
1170
858
1020
682
740
932
1247
902
1066
883
668
1629
736
983
607
1583
574
887
780
1459
820
866
1057
1580
986
689
669
805
1324
776
1609
764
555
1039
583
1125
840
1395
855
801
700
827
601
1540
836
685
672
825
1600
759
735
1060
738
1144
607
1396
1723
733
1182
549
1055
698
490
870
1028
616
705
710
640
694
757
775
663
828
626
1080
898
1166
819
1372
521
776
1331
908
1683
1121
1356
804
694
1007
279
901
926
589
950
844
920
350
933
1084
530
624
486
1219
632
621
1078
494
403
1476
741
1283
696
840
972
617
863
1259
887
1253
1560
849
1128
873
632
896
997
1018
903
669
1339
827
1174
1052
929
1156
521
1495
1120
781
410
920
1143
808
792
1236
962
915
945
608
767
1700
1140
954
833
1704
355
1031
649
1045
511
1018
613
892
823
620
442
1056
1644
768
750
582
685
1375
1154
789
713
532
955
1074
1355
722
1048
1649
704
1620
1062
673
956
732
1386
794
642
804
716
799
635
675
755
682
687
600
1004
1015
1329
1054
903
639
604
511
620
1552
725
1297
1712
792
765
1211
1108
912
1131
866
921
1096
996
830
841
700
938
1378
1508
791
923
1002
1365
1413
1487
697
646
1187
1179
1246
502
1212
1238
600
971
999
1130
912
309
603
878
837
1204
823
978
1370
1627
613
1893
797
1461
1023
1009
852
1187
1729
1520
897
1177
471
1582
1650
975
1370
483
539
1160
594
843
776
1692
899
997
194
1018
333
786
913
1068
1210
664
1852
838
876
1624
1108
869
1447
828
1037
1279
849
1322
1087
1644
661
552
746
613
1400
559
589
904
823
1355
766
1027
884
562
1354
1569
1586
1742
1321
957
779
957
815
1387
1706
1276
669
848
844
873
1145
304
723
1712
1662
805
805
667
1040
1068
1343
1034
964
911
1236
1574
1205
698
916
418
1210
889
904
903
888
1010
807
1276
1022
1013
1757
1143
641
1382
1558
1036
1154
714
973
586
507
597
852
656
901
569
1453
1622
679
980
1258
511
795
1071
421
994
855
1247
502
994
879
1096
921
1148
580
1207
628
726
548
1186
1483
752
1318
785
558
1732
701
554
853
1631
1006
594
1126
1035
557
1599
639
734
1096
865
1143
617
2139
1051
1521
1597
1206
1110
808
1556
842
789
719
970
1044
589
1228
704
964
985
1341
1546
711
573
1755
675
917
1080
676
603
750
1107
734
734
701
953
1147
1738
1631
669
843
1498
951
1712
1075
993
1561
1230
1303
711
609
860
1031
1424
620
359
501
507
1272
1551
1509
1011
730
1550
624
1176
1323
788
964
1285
1197
601
858
541
926
872
528
1189
1463
1038
555
1089
716
911
1145
1361
599
951
1239
1655
694
1058
1544
1137
1126
1251
988
711
533
581
484
1104
1363
1217
1514
789
1345
736
1127
1245
699
1075
984
450
1184
1121
712
791
722
767
564
1582
1083
929
1423
1491
1028
728
1467
766
1139
735
1116
704
1463
947
941
801
1037
1014
1178
1019
805
1272
1007
960
1429
783
1105
1078
1065
503
1228
1078
952
1024
1068
834
484
1145
1495
1075
982
718
635
1046
832
1421
657
902
827
1079
866
757
1273
753
605
583
835
1144
370
1107
654
935
508
1008
1595
918
836
763
1355
1486
1054
813
951
1071
998
1172
1168
1537
831
1065
725
1129
1854
952
1587
661
909
1288
784
1033
795
829
1004
1192
547
1066
1372
1686
1507
1132
992
469
1012
558
1429
1029
1076
1263
784
1555
1067
688
868
1268
1037
1159
1505
780
1147
1541
865
1283
635
1635
1278
1792
910
770
1157
757
936
553
753
603
818
1163
854
508
742
1211
1266
1255
1471
374
909
1155
346
701
1082
1300
1332
1322
1097
1581
924
1133
1244
727
1259
858
749
488
1253
831
634
1089
1173
602
868
1262
1330
791
1281
964
706
1534
833
1321
694
770
805
269
621
642
1102
1218
818
845
1103
1054
778
719
1035
510
521
800
1368
1272
1366
623
815
940
905
641
921
1132
1333
1385
495
964
800
1044
673
1188
1113
653
1276
576
726
627
859
1056
521
504
1053
1476
877
902
717
881
776
844
862
774
559
949
702
1434
679
719
909
903
1530
820
546
608
607
987
1571
757
1040
661
875
1655
395
843
616
556
736
778
1016
962
853
833
719
1375
1103
1081
389
778
1244
990
388
898
814
1119
981
1029
982
670
1089
1191
832
802
1695
579
706
1142
956
502
1225
1761
920
796
677
706
1233
683
743
752
1046
1036
778
807
1424
1171
525
2349
1085
1066
840
1944
951
916
1449
1098
512
704
834
655
746
940
745
929
1203
984
603
625
763
1401
736
796
344
868
727
1329
803
838
1102
454
1564
1730
656
749
833
724
1078
1373
1610
1013
480
569
484
848
925
629
1247
1059
1426
954
1482
570
487
1034
906
1376
866
821
283
1264
1389
1427
1104
1168
1144
1647
768
898
689
672
1116
969
1322
1539
764
708
1067
1060
846
976
730
1013
713
743
1525
1146
357
1318
1482
613
722
1555
745
1037
532
818
1036
1117
882
1131
988
1538
1464
782
807
1264
1748
620
1098
531
698
1489
595
853
857
620
525
613
916
1394
702
1048
443
835
913
302
670
574
574
902
1516
568
541
1729
589
666
894
1210
347
561
915
698
719
1498
732
503
1079
884
1509
807
866
402
610
804
651
882
718
692
1055
1155
798
760
1289
1198
1307
1295
1084
666
1771
762
820
775
1130
1179
1113
1410
1007
881
1108
1605
1086
781
1135
1238
787
954
912
937
857
1186
1563
1116
915
956
607
1084
718
785
992
829
1427
1387
1589
1647
682
588
462
1279
1022
739
617
678
1515
1453
793
1053
1395
855
1125
858
1121
872
1219
1487
766
1501
1181
1269
788
719
1141
659
493
630
1096
1175
559
672
1082
1119
773
505
952
744
689
947
1096
865
774
1579
850
1253
564
848
883
1195
679
1030
676
1139
865
965
879
729
881
891
1204
962
847
1024
793
698
1188
1490
912
845
783
1620
597
1579
835
1304
1287
747
1003
783
1489
251
1069
1073
552
961
1405
591
1254
670
1006
832
609
890
1467
842
1188
1750
1079
595
842
814
472
911
585
1367
795
913
1713
693
831
685
1232
1658
770
593
709
708
1130
1446
658
1461
914
809
898
1045
735
935
968
972
608
458
1183
766
1107
963
655
809
1106
815
889
818
1335
1310
918
731
1497
1450
1514
872
1661
750
1049
617
766
867
607
1056
598
650
878
863
1629
1293
586
652
1245
1419
1312
1510
712
1561
1219
869
903
1247
757
1110
859
692
898
836
1444
359
590
805
1346
906
1004
1133
1641
761
1131
1574
544
1453
804
770
969
1377
568
1084
389
1215
1232
1556
852
1136
1091
1065
1643
733
987
613
962
1032
650
1065
592
892
717
1563
658
737
904
1101
1695
860
996
1670
987
654
665
653
948
552
497
664
523
1657
1210
1051
601
781
1088
708
1049
620
674
1182
863
1674
1278
1044
1089
1284
1054
1004
1508
1238
1689
849
947
1211
833
1105
912
1418
1508
594
800
1016
1063
778
543
849
765
855
783
818
609
786
1473
656
1599
937
1155
1099
1040
666
919
360
1197
1175
1045
1086
1124
975
787
1314
1148
1418
1037
953
1748
1323
1078
1695
1711
1011
732
1354
1094
605
1082
838
833
569
689
634
866
1297
1063
719
1635
1289
743
951
790
1159
756
884
1101
820
1384
770
1324
828
761
1085
1526
1069
19391
473
1150
753
974
806
894
1750
819
1672
715
880
881
622
787
585
505
832
730
832
1244
1626
1183
750
881
946
750
631
1793
1475
1301
764
1022
964
776
1060
857
810
1519
1088
199
1735
1012
795
870
784
1246
863
1348
787
1410
1400
1047
1122
636
1188
840
621
1147
1637
647
1112
700
1532
785
897
627
732
1314
865
714
747
538
972
774
1726
1104
747
1127
856
779
1114
1557
1174
966
1445
1660
1274
603
1009
705
1129
1642
1707
646
292
717
1063
760
1041
1273
1702
1295
1392
1108
642
1505
554
1144
702
729
1181
747
783
1202
1196
1283
753
1210
858
757
812
1155
966
1296
1273
804
824
1284
600
709
895
1297
1586
1311
1615
1113
346
927
760
611
868
945
1034
1566
1566
1373
1000
1179
872
757
755
636
1931
654
996
1693
782
600
637
1415
1375
1690
1152
1421
451
1119
1325
740
1537
1124
922
853
756
1271
1483
1220
1198
886
1380
950
1609
1345
931
829
1016
1626
818
931
1160
1114
1113
617
784
1789
903
960
1547
1037
1048
1324
1102
647
1229
1200
723
1049
1201
1806
1309
1329
1162
801
1400
1017
649
820
818
821
632
722
683
805
682
931
1246
1307
1599
808
1680
974
861
678
979
771
903
1350
1043
570
937
1052
823
825
879
981
706
576
796
772
1794
706
736
1010
752
754
803
1319
268
1246
1008
1926
699
1023
1898
879
1035
620
1290
704
500
968
1744
1162
1158
1393
1024
1736
980
1270
774
1173
1278
535
819
1497
355
1014
828
1157
1479
1056
1425
1010
1187
956
1064
1045
1090
643
1614
684
716
890
1440
956
618
681
1040
843
1262
1218
1549
671
1217
1370
666
322
569
1789
1582
1793
1152
1057
837
620
866
1647
801
1811
706
798
1247
1412
916
1488
746
1258
1386
1005
886
767
952
1219
1568
1149
868
614
944
967
530
1369
1662
1808
791
948
774
1359
878
1832
985
1289
1022
1312
1297
1019
881
705
1149
1104
1098
959
1142
860
672
816
1317
835
1204
877
1354
663
817
1679
805
622
1373
785
976
1110
1168
851
1163
1428
860
1580
948
1077
1253
871
1297
1100
765
895
865
959
380
980
760
1576
1550
737
506
1038
1789
999
1526
851
1632
699
1426
1312
1035
932
832
628
1439
1353
855
733
1589
654
1187
777
1097
904
1742
1698
848
1090
628
1115
1065
554
1093
1337
965
1140
1007
991
1022
750
1110
779
1794
1172
837
1706
924
982
959
649
1303
859
1104
911
1039
1393
985
1546
326
633
1493
943
705
902
1489
1426
1286
870
694
928
833
1161
606
806
313
1111
1244
978
1001
978
805
1020
849
791
1257
718
1137
581
909
812
1023
976
735
1904
567
1351
1166
1439
1563
782
892
629
1259
847
783
929
913
1016
656
1379
1692
838
1605
950
948
1124
814
886
696
1949
1156
829
963
928
1496
1081
722
766
1270
675
1122
1197
1132
986
867
1021
1409
991
798
829
1238
1026
1387
925
560
1223
1498
871
1204
1102
575
1591
675
1254
1115
931
774
692
1508
584
904
1295
851
619
710
852
1061
1164
1234
1183
774
1016
742
1279
1148
847
605
1104
1164
1051
1243
593
841
789
1776
1304
1143
913
1483
1102
1579
1216
729
767
1138
659
848
576
1404
1064
744
813
574
700
751
802
1402
794
933
607
745
592
1233
797
1150
718
1046
1241
1383
711
1839
871
1162
1211
1320
4052
888
779
825
1683
766
1275
762
946
1627
705
1046
686
891
734
1463
780
685
1167
1084
771
685
1514
1019
686
646
861
1280
722
1284
942
1258
725
984
1850
338
1182
1317
731
1824
1288
1669
977
712
892
1308
623
800
330
1068
667
726
1140
697
1289
1122
746
1142
1622
1184
789
986
779
752
1731
1652
856
1680
1119
1145
1362
801
1162
1458
1784
520
802
1024
1610
745
720
794
1633
1120
268
1010
549
868
1151
1277
1598
1077
1150
809
1342
1242
1420
1552
1592
1449
1270
1003
1598
1942
1758
892
773
1120
1507
859
1609
657
714
679
854
950
847
1293
881
1193
1234
1677
834
665
1310
355
1053
972
797
1259
1195
729
1123
826
1355
1178
758
837
1774
1359
606
1015
1599
719
1018
1602
854
1140
1241
990
814
837
700
714
1070
880
955
678
596
763
1595
1185
1296
1030
1200
1566
1094
795
1778
1277
759
1443
869
642
889
773
1000
835
1725
911
1688
1145
1600
1121
728
1024
901
1744
770
1107
872
1104
1142
1197
738
831
882
2081
1371
1173
1238
1749
1458
768
1176
909
644
617
547
923
1011
766
684
1649
529
1009
1614
883
1491
808
705
776
1128
1125
1008
1073
1525
1074
1061
948
795
1224
1231
1042
615
1634
1413
766
1017
1272
898
1381
1113
996
1681
741
1072
901
1142
774
777
1237
1018
1395
1532
1335
887
688
1242
1122
1209
1380
1203
894
1220
922
1671
1042
960
724
1400
1106
1502
946
1223
846
484
1025
1089
946
589
1133
1585
786
1273
1167
1646
1439
661
1284
604
568
728
248
1170
583
879
509
840
1182
977
853
1409
1349
854
951
1663
943
1115
858
807
1081
957
1151
1183
1114
682
937
727
1595
1052
654
1205
561
1110
1694
833
1203
1598
1102
611
663
568
1088
1255
1234
1666
986
818
1167
997
1194
1650
1338
1188
941
1150
822
1011
1573
1259
1745
823
1156
972
943
1731
808
863
819
799
1288
634
894
1133
1506
809
764
758
832
971
1860
915
752
831
706
1802
786
1208
737
1387
1308
1134
1144
354
629
796
839
689
783
1226
1180
969
1263
789
1320
667
643
1438
1119
662
618
1250
665
589
671
1396
1348
924
1082
831
895
835
1055
918
419
1619
1163
831
1128
1253
832
1456
1070
1628
268
1178
574
845
1241
1427
1306
760
1851
616
858
650
810
610
1344
923
869
905
1633
1702
865
1006
797
1863
784
770
386
685
1310
1366
1127
635
1795
993
1907
810
676
898
1626
1065
815
984
793
1035
967
1249
650
883
565
1040
1538
1105
1563
1247
1370
698
1596
1040
765
760
1014
1516
1744
1270
865
1545
2087
1200
800
805
1544
1665
600
1145
1269
1322
1089
1305
1170
1325
629
801
895
1617
1705
475
685
431
1608
1173
889
744
1387
1077
1317
1125
647
1680
1639
677
581
840
684
591
916
1488
958
653
1166
802
853
1440
918
772
1144
1691
1003
1915
1687
765
843
1231
783
801
1113
968
598
1213
1770
431
438
346
1435
1196
1035
1196
1429
1058
644
1099
582
1200
1094
1370
559
1254
900
1410
830
1073
1118
1249
790
913
1532
796
957
583
1627
1538
1193
922
1257
700
1113
1605
1063
1223
1823
865
900
1345
1377
1564
732
760
715
1022
1513
1288
561
354
927
696
1424
1561
1000
782
1247
1281
819
1447
1391
972
1370
1099
678
714
854
942
933
822
1298
832
1130
1106
229
1655
802
771
1044
683
753
1738
970
996
756
786
1541
1092
1161
1744
1041
211
1125
997
1561
1411
1259
1753
761
1661
662
879
1008
1210
1109
878
1403
675
1717
878
803
1118
244
988
1304
1450
708
1526
993
428
981
1073
1827
589
1057
873
845
802
704
1495
1022
893
1349
795
823
766
1282
1061
1357
1627
904
1057
327
550
1240
746
782
1283
1821
1368
623
644
1723
892
1853
947
1116
942
1628
583
631
1425
1232
784
1227
1173
1211
1559
1663
894
831
824
1755
753
1568
1606
1222
724
1784
1781
1564
935
1573
818
1313
627
1498
1098
1487
1160
998
1150
751
873
789
747
970
765
1140
1581
1054
681
1089
1135
1310
1697
1009
722
1096
916
891
600
903
899
981
898
1658
818
991
782
969
1248
1633
982
1572
1337
823
799
1461
1098
855
1225
668
748
749
1019
786
616
1191
1214
924
1140
1071
1078
1356
760
856
1107
1599
938
1419
1245
1013
873
1415
1615
762
1056
803
710
1659
833
1729
932
742
832
1478
1578
850
1243
1190
726
1053
936
723
1142
808
687
1442
1263
1733
1129
835
961
921
915
664
866
651
1112
1433
1432
2130
1153
1601
636
1256
1659
781
990
845
579
664
731
1297
933
630
746
1120
1120
831
640
511
837
886
1804
780
1261
699
1025
971
824
694
1361
846
1002
1532
961
633
818
658
1360
722
1081
1161
903
1576
796
1278
1626
1168
1572
661
1201
760
1139
1166
1141
911
1557
1114
1182
1155
746
1549
735
814
1152
1111
863
637
949
754
1122
1352
1668
686
1727
898
792
1268
1452
927
862
1445
1699
738
1439
1845
1805
799
1052
812
877
846
931
842
696
1129
1646
621
843
428
964
603
938
909
821
797
1254
1059
592
932
1121
971
1189
877
767
787
1402
863
799
1134
870
1028
1241
1171
770
996
1494
1596
1013
1780
686
849
857
1600
907
1967
393
676
581
942
673
520
1178
637
587
839
753
1787
1374
1451
1231
657
637
757
1035
1060
768
2089
854
1716
991
731
1561
1611
797
1217
948
858
1188
1405
700
726
1080
1772
1200
981
733
847
1807
917
992
845
800
483
741
852
1057
1278
931
802
771
813
369
1671
780
1115
1120
956
1040
952
800
1201
879
1283
1160
798
1472
977
729
817
695
1381
1031
764
1878
1032
1643
1152
1653
652
958
1394
1831
1358
1245
1240
1209
983
741
706
815
1096
853
1382
1675
1553
835
1446
720
1130
837
1006
312
822
695
866
1686
852
1170
775
878
843
902
728
1793
1424
773
1132
1224
1716
845
1590
1172
1385
669
1307
582
889
681
754
1148
1037
700
862
965
816
957
888
624
632
1837
1588
1255
1070
1108
1794
1722
838
866
1137
866
1113
742
817
610
1561
1206
985
763
653
622
696
1633
750
1296
1273
922
793
683
1733
1481
1649
601
982
712
1417
1154
1011
855
868
755
836
1205
1008
737
817
780
748
1049
786
1300
786
1020
1192
1041
1581
1209
1134
757
1811
1374
913
833
1006
1555
1345
747
933
896
1369
1473
840
1102
994
1152
1592
942
625
763
587
825
1581
809
1183
987
1131
1232
1302
845
1320
1290
825
1627
731
1807
949
883
1347
964
739
897
607
1187
1845
837
1009
1565
1044
1327
1006
978
815
789
1257
1423
1309
871
778
1921
1407
900
1308
1354
1332
1219
1402
1591
736
1535
1501
1409
1303
1170
1275
1711
1516
890
1726
1532
1224
864
1568
1315
683
751
423
792
1675
791
769
624
984
719
760
1631
1158
766
790
796
934
1140
1074
1177
1112
689
1019
808
936
1054
1283
841
1514
815
733
1378
473
973
1230
748
1272
1014
505
873
639
1173
1689
731
1473
770
719
842
782
924
860
810
1058
888
793
1130
964
648
1340
729
1093
707
1148
853
1435
822
1048
929
1393
682
1785
896
785
803
1087
1499
854
558
980
655
1459
877
1073
863
564
1111
677
688
1206
1560
781
655
769
832
968
1099
1566
877
526
1405
810
1204
453
1380
755
666
1754
1266
644
706
890


==> benchmarks/txt/lpm_benchmark_unit_start_musec.txt <==
2162
634
1091
418
1019
702
783
184
490
757
893
1040
693
698
904
319
768
626
1227
718
752
394
844
745
296
906
212
959
279
348
1011
152
743
907
173
1128
745
1083
398
1281
906
263
2129
883
1030
1204
921
244
1390
988
1370
365
1194
875
542
484
616
766
1060
919
1435
1249
930
722
554
866
1023
1258
1005
1206
1103
1056
895
703
1236
1073
1344
1097
1054
1013
954
456
1332
594
896
902
863
1025
410
1012
1004
911
646
288
1044
952
906
871
340
1006
245
416
393
1164
966
273
1126
773
363
886
444
875
955
1283
501
727
992
588
1231
799
701
883
937
236
855
769
325
413
812
475
273
1422
593
926
1217
393
787
497
615
893
310
1170
1343
366
370
1196
1273
1033
311
987
1157
953
475
1200
1158
428
895
1189
622
743
1008
368
867
990
348
916
273
634
850
1200
641
1334
1222
903
693
1224
1182
268
491
577
569
1193
502
997
632
360
1046
951
717
1107
373
610
602
1169
452
1335
1267
540
1022
349
944
927
310
706
1023
439
946
528
790
1366
1388
1358
1049
400
915
946
315
724
714
915
987
476
1282
278
522
268
1006
539
266
565
1040
1155
1126
1043
696
316
850
715
989
810
1002
738
970
764
448
1360
1339
1046
417
610
555
1054
408
733
852
1023
536
388
469
384
1114
473
505
952
1178
1069
493
620
1126
747
736
670
772
656
487
1579
485
628
971
1064
891
468
452
1191
653
1315
748
1006
1362
613
1183
874
977
1044
1249
1451
805
458
1323
941
416
1139
321
1019
696
950
1068
302
185
798
681
184
1198
438
569
245
613
940
1444
302
774
519
1111
668
981
724
424
459
721
531
986
1083
681
341
793
327
217
902
1135
1010
440
799
482
1041
421
509
756
1078
278
1256
1053
432
1275
1147
373
182
854
459
273
824
226
207
1346
349
401
555
1072
1133
1315
1123
1016
1148
1333
1071
1262
1022
409
633
697
790
954
1019
573
701
644
912
614
1198
536
317
782
1059
939
590
666
952
931
1029
524
1128
652
915
620
713
685
326
942
251
405
1222
999
1198
1211
822
436
1223
475
464
537
941
1154
549
276
1277
491
1164
543
450
1376
565
638
832
1474
1193
1125
1308
407
943
1044
632
907
1102
950
265
1143
938
340
1037
771
1192
816
680
901
264
1262
546
310
529
1116
705
976
500
911
522
328
219
530
539
1352
1095
880
583
1488
299
321
910
1223
1534
1140
1247
265
1309
210
409
965
887
522
647
563
1060
218
653
691
261
579
1203
929
868
1136
612
1016
1003
1107
489
476
347
577
1214
1262
900
741
1224
1019
745
726
691
801
409
910
497
184
1248
987
1053
872
853
641
253
454
581
607
984
348
503
529
256
909
613
984
1207
921
723
210
1057
904
677
245
1012
955
186
388
380
467
192
1077
665
269
451
349
552
293
1026
357
1266
611
263
680
1113
827
912
494
976
989
992
803
621
215
273
1433
875
1240
588
891
940
1215
298
1140
633
284
636
787
477
983
569
507
203
838
402
791
1183
383
472
1220
921
1037
320
962
1010
307
1040
235
326
690
307
960
388
400
1156
734
502
199
317
277
1003
1133
376
714
1171
767
420
1028
374
614
1311
1023
463
670
1232
232
748
1240
493
1131
505
313
1236
904
668
508
833
1091
573
1288
1014
337
447
538
684
904
453
545
273
696
484
392
632
776
256
1204
867
755
282
1207
901
721
663
247
1027
1205
771
750
1034
394
626
1168
1116
1060
394
381
743
1119
535
1231
483
501
596
828
1064
290
666
1302
1031
806
1018
726
1037
609
1201
715
648
782
566
531
1034
1314
1223
959
533
528
805
969
1060
464
383
865
216
984
476
1089
320
564
382
714
435
728
635
969
524
369
357
297
238
318
583
425
293
228
248
1353
280
266
1007
347
1443
567
1051
547
406
1038
937
775
760
415
1162
360
1020
1205
1221
672
628
1246
880
443
163
1136
652
436
1301
1222
971
1261
1261
960
624
1184
561
773
301
900
1344
987
288
563
699
988
236
808
363
961
553
1153
1178
709
600
1101
1050
213
638
1365
796
444
692
1004
569
1190
917
660
667
982
733
1219
276
891
1065
626
1024
999
967
367
354
687
524
1140
631
471
270
1051
353
1186
1014
304
1115
360
1245
1117
802
467
521
1215
1326
687
388
338
915
1025
708
1366
1168
477
828
501
426
264
1189
646
566
389
1265
1061
678
646
261
923
452
1190
1277
784
1474
999
562
401
877
214
782
627
759
487
297
1035
1252
206
605
774
481
1168
1097
1083
541
186
1058
429
491
415
939
242
300
364
757
945
432
1144
840
1229
944
937
182
601
1169
854
704
945
451
1244
722
976
893
1084
945
1326
834
382
1107
394
898
211
665
542
1024
806
1369
203
901
204
377
1091
947
529
729
882
409
836
803
240
780
854
802
989
529
989
478
602
1037
218
313
466
966
786
191
975
873
909
1190
209
209
402
890
1077
1056
1050
981
571
793
418
724
904
912
1312
291
1429
1031
1102
927
926
1125
833
425
438
1104
1267
1045
1125
964
666
545
885
801
920
1122
553
953
809
787
1264
277
211
1101
1264
450
691
608
419
681
493
686
738
333
302
211
1187
927
1052
180
523
777
1170
1036
913
1223
1066
745
1161
590
717
420
543
979
261
554
488
265
1170
642
410
648
229
590
632
1177
1291
1057
330
321
307
628
1301
564
1020
932
539
199
606
650
561
998
1102
1294
959
1099
404
828
1092
1521
1335
785
957
1338
1374
400
802
963
836
768
882
740
366
649
1411
711
644
1314
985
879
1154
1140
425
733
617
316
771
1323
1138
574
870
545
1023
769
714
1460
400
870
266
271
750
706
628
583
364
193
257
1131
439
753
1184
208
369
416
1276
1065
596
749
1156
629
246
475
188
910
643
760
941
341
1044
1022
352
570
472
199
373
378
978
314
399
538
341
1188
537
1099
234
379
425
436
1057
599
760
186
445
188
929
818
232
251
860
1060
641
1302
601
368
454
996
1127
243
450
244
405
866
496
777
1062
1011
548
775
807
223
858
1031
375
1047
601
731
1210
731
595
956
897
672
349
1076
533
611
723
556
1244
802
1034
1296
751
792
445
1152
516
846
361
1040
477
570
794
1254
1132
265
245
304
875
1044
527
679
170
284
587
527
1021
962
261
586
481
1310
302
567
918
308
502
588
613
650
1094
352
1214
1200
544
560
664
878
708
1026
566
1191
236
417
1033
803
642
1317
1087
309
512
885
679
903
963
317
822
842
827
944
366
1060
735
889
281
562
766
856
1163
450
689
349
778
837
1291
539
975
599
574
1031
362
1134
1509
733
706
1241
1164
275
703
686
650
297
1190
809
479
1075
326
795
890
534
935
373
1222
324
950
990
583
774
785
1098
446
834
1177
1165
1058
1094
581
1115
251
386
468
908
740
205
635
838
876
234
433
289
1157
998
714
914
933
246
380
603
1043
273
418
463
521
915
346
1040
392
1441
640
773
992
569
535
1441
1096
769
398
524
562
1139
1197
909
413
392
709
988
643
268
583
939
811
866
422
863
946
519
614
246
994
885
727
1040
698
914
1036
828
481
544
181
209
405
809
1274
469
1196
1164
756
1635
778
1134
1114
247
933
1147
467
465
361
584
328
980
479
442
936
597
668
1102
923
596
902
237
778
807
1004
1094
940
1111
848
729
523
223
389
848
581
261
323
823
212
480
592
622
1176
1085
521
482
1194
260
1031
574
679
1602
278
467
1385
988
240
530
942
464
583
598
766
1226
692
1240
1158
1196
576
1253
230
1361
927
1048
897
986
822
630
995
1407
1064
671
824
1055
308
529
774
949
1047
924
792
690
396
808
545
558
1031
1436
988
934
959
356
379
938
1233
335
470
1156
583
1253
1034
762
1451
293
1083
617
1166
1470
993
698
1159
1231
1292
1141
782
809
918
381
1145
894
1405
807
1168
738
1283
405
965
812
794
441
844
527
510
621
370
856
483
832
1110
387
1208
1048
1076
460
1062
843
379
560
381
560
748
1086
575
892
484
437
775
801
729
1162
482
552
837
242
362
475
235
418
244
1097
718
1128
186
637
187
792
1008
546
676
358
1150
743
737
638
361
529
252
1152
585
799
649
830
673
413
1229
769
542
870
233
1023
291
1284
223
350
232
391
415
801
869
608
943
1030
1240
342
905
1037
449
736
398
470
655
693
977
359
395
675
858
1174
994
945
1285
1645
966
819
647
359
308
953
551
716
214
578
438
514
1297
1021
1210
657
822
925
724
298
780
232
1065
1355
1033
1327
1033
400
1166
1147
357
823
701
837
262
888
832
229
1410
986
469
924
1099
928
1076
1139
709
412
595
1069
194
513
323
300
1151
691
1029
1166
787
349
1388
808
1181
492
1148
1267
1305
215
942
717
267
1103
1343
676
425
697
266
957
926
517
326
943
609
474
638
1115
1076
1199
691
400
1344
922
956
1008
946
1150
1271
1334
323
706
1415
1079
1008
292
1110
1371
451
632
386
1105
407
1308
537
345
474
188
1050
1085
1131
406
1093
209
845
577
306
853
594
896
1087
480
282
731
1255
795
983
431
734
1230
875
606
1371
637
1323
379
1364
1028
1067
495
735
794
567
406
597
869
1070
1056
247
1013
1175
355
785
1032
664
815
634
1081
1211
1016
1437
658
622
676
628
320
364
599
983
1164
951
1033
339
1303
425
599
759
404
301
429
427
428
1164
748
227
784
352
367
576
660
735
490
369
618
1321
252
553
1158
917
408
1032
1040
795
555
524
293
650
648
597
436
1447
1029
1180
602
937
759
1303
953
291
1096
1028
641
250
1055
889
1046
892
913
669
629
394
1042
1229
1030
738
1079
539
422
863
1022
403
994
1322
968
836
619
438
743
1276
305
928
1102
1388
1105
1021
1130
1360
1256
412
536
548
535
314
571
1425
189
1286
414
460
1287
396
712
312
1014
768
451
279
262
244
542
790
341
346
1024
998
1342
620
1014
807
1090
229
462
628
510
1350
1271
1101
928
878
527
630
322
1197
1080
1070
794
504
864
853
887
1071
1036
1244
411
1419
1133
766
1228
399
412
937
971
678
1008
621
636
524
554
1311
1054
507
549
905
1165
816
399
624
756
1391
377
1207
553
817
413
1279
1045
1300
870
907
507
232
1183
471
1111
993
270
628
636
1313
766
370
730
1084
473
682
418
1134
1332
472
660
654
455
802
618
486
377
1235
814
801
581
698
602
971
466
536
1040
303
311
513
657
988
409
435
1254
909
254
370
1340
248
1105
346
905
464
215
352
696
349
1344
544
699
1110
770
276
705
521
644
573
573
1189
520
972
951
1202
223
1070
323
438
965
1323
1220
478
924
327
998
423
867
886
1000
782
371
1179
1202
219
1104
313
335
482
1055
513
265
575
1099
768
1057
237
369
564
554
300
1293
267
780
272
379
810
513
262
1045
940
345
498
468
250
1222
339
425
1261
1328
829
835
837
1131
1343
1097
1247
1056
749
1166
726
673
1199
1195
535
1088
602
650
1127
511
428
996
548
223
868
220
538
1010
630
792
928
925
1344
1300
418
1040
969
697
299
181
514
1223
432
760
961
1077
885
414
297
1096
179
1192
274
1060
968
619
1095
211
1162
264
736
241
517
347
482
447
244
614
225
370
740
767
1153
596
394
654
722
1047
251
1201
670
790
576
925
1133
774
887
800
952
344
404
897
251
1061
1286
553
501
669
896
684
701
1072
558
866
345
1410
1014
1260
482
522
604
1085
1276
1054
1248
381
222
1155
1297
1303
461
412
1077
408
347
507
1005
1269
870
1303
1198
1030
1399
375
268
705
1089
514
1039
1429
1209
794
815
612
433
1211
1033
471
1183
608
1206
1299
1057
766
1081
881
714
656
1007
879
846
786
1386
760
1287
703
956
1046
272
378
871
1120
1007
530
1313
1067
1174
631
340
291
1128
231
681
734
227
703
1270
1199
1078
229
191
1146
1132
1139
347
501
655
191
828
620
1120
476
1136
732
448
731
1133
1396
623
627
609
474
659
1086
1030
496
229
389
208
399
646
624
174
712
339
625
847
695
660
826
625
268
658
1144
260
1113
1354
852
274
1240
690
969
1073
1148
208
871
238
642
1021
526
553
1125
955
723
1280
1092
433
1065
218
633
310
717
591
640
339
208
532
254
1055
1009
1025
916
334
566
922
426
1058
1001
1369
460
949
885
276
1062
695
341
648
1072
1316
887
378
998
696
716
274
618
984
540
972
748
1180
1193
849
844
437
819
643
584
556
272
2629
1237
740
1045
794
948
1089
407
1265
915
974
261
635
648
508
507
281
1094
753
1069
705
436
669
1409
825
412
286
679
725
902
1232
199
722
187
650
780
839
271
286
1079
573
1014
712
945
1385
898
1378
1315
265
300
871
1546
808
660
1187
757
441
1054
1238
376
502
1467
931
494
317
1302
616
382
1030
987
406
1340
1205
517
1162
1066
504
959
1196
326
423
1041
699
347
1052
1235
1242
615
1000
534
343
525
595
546
950
1381
524
797
1145
968
360
1176
655
627
676
662
1190
773
592
425
913
590
278
1248
1069
1327
704
1376
207
889
658
778
894
811
836
967
565
449
653
598
1031
1184
1034
1186
516
1055
1246
854
537
298
762
744
1061
369
552
604
483
607
1032
276
371
733
208
846
920
244
1037
835
940
1206
270
1028
818
668
568
296
530
329
575
344
552
733
1410
602
931
1208
1003
1230
1282
1090
1013
364
238
1338
898
960
384
951
522
893
882
195
337
962
719
680
489
824
230
953
697
477
296
339
287
422
983
207
485
273
573
709
799
432
577
1215
506
244
289
743
1248
433
319
260
578
656
536
946
418
518
842
1106
1256
826
972
435
732
1072
1275
1045
929
672
626
1246
627
198
572
398
213
709
385
696
727
495
573
1075
1209
1289
328
1027
600
276
276
1176
1234
179
532
1236
778
943
833
530
1099
600
1031
909
509
1125
801
381
324
980
514
1087
969
295
743
622
270
1062
959
427
1061
604
1306
1009
677
491
996
431
219
623
677
906
1024
471
879
204
376
1004
288
638
500
495
1270
1080
761
745
276
981
590
640
609
574
572
1111
1021
758
527
957
471
683
702
547
337
381
260
738
205
1215
610
1248
341
1043
517
362
199
1105
1057
683
559
229
280
1104
285
1006
436
523
348
960
1163
1098
453
677
1133
773
282
1075
446
817
204
1334
698
1411
1150
255
272
872
611
912
381
245
821
719
296
1090
1194
1125
575
223
301
767
644
846
671
506
834
450
502
367
899
693
1171
547
317
313
1219
658
350
398
574
631
1091
516
505
1030
1034
1113
468
628
1015
287
201
343
545
1039
457
1132
1045
596
355
519
230
997
396
622
517
386
272
936
598
820
1050
973
326
788
1025
199
687
683
552
274
1241
700
1026
499
379
399
1274
1077
589
1093
405
1178
384
362
891
249
235
1134
256
1018
209
224
691
698
1005
241
555
301
349
318
655
646
1128
549
550
1068
1131
558
1139
846
326
703
413
595
245
1227
512
1005
690
1211
340
576
282
1117
240
853
1114
225
220
852
544
1293
212
183
585
295
229
994
1134
210
985
851
253
832
644
198
1060
1048
751
1049
706
790
664
981
577
490
690
565
230
526
530
188
837
810
649
1135
268
1046
593
735
609
697
600
1185
823
849
969
672
677
261
1034
349
1162
674
531
1038
750
834
924
568
1272
628
355
281
828
985
748
298
714
750
1036
532
1066
1070
554
639
171
903
442
468
918
359
701
653
663
372
582
882
1193
1108
662
1161
343
270
719
727
1121
438
998
196
404
1254
683
696
794
1256
988
328
414
447
1274
970
530
505
331
321
1412
641
399
1282
1205
423
1021
317
1020
434
617
793
795
1061
1192
1061
804
271
685
520
373
659
283
1246
969
1192
1016
1094
579
616
327
291
1048
367
1227
367
573
262
812
777
1056
390
798
371
652
406
1354
1389
884
663
963
451
490
848
531
1127
866
889
391
820
328
223
1125
1064
1133
673
1203
340
1308
574
353
583
770
694
563
723
432
844
303
945
1060
963
1026
855
331
714
366
450
421
497
1131
463
568
864
397
353
512
1012
725
421
1057
1089
854
583
759
349
190
255
566
766
863
420
624
916
1040
719
584
1170
1210
1039
445
1061
488
1293
686
333
1074
758
758
1009
920
1017
528
292
626
750
836
690
502
933
642
462
764
365
779
515
690
401
828
586
255
990
289
908
1267
350
425
262
241
1031
1153
532
1461
592
651
1430
595
375
662
1361
489
724
818
992
574
905
676
569
177
535
805
698
318
788
281
408
973
1237
1074
261
1372
1000
919
355
960
970
288
1186
1247
999
727
714
635
208
704
523
593
191
1192
670
1131
546
1018
460
1035
471
1000
1239
977
1277
407
350
871
1231
1197
222
267
420
1200
328
1272
1152
1032
787
883
204
216
229
342
753
234
346
1310
815
822
764
772
508
406
590
988
532
427
219
1221
1117
554
603
560
1076
670
857
1145
658
1268
1199
278
406
539
811
1018
1169
295
803
289
849
235
330
456
205
1084
587
579
445
297
1065
423
535
811
439
597
606
1034
753
706
388
420
849
551
426
505
418
357
958
426
414
1116
771
1148
227
1316
491
251
1054
846
725
247
240
572
1104
767
395
497
383
361
760
686
1152
1005
1173
352
1064
562
786
816
608
444
516
525
396
573
478
952
504
381
470
373
1420
1106
1082
915
598
376
989
971
376
943
238
1030
251
357
541
1229
824
977
1102
1132
1006
1045
369
851
261
694
1202
425
1162
460
350
587
906
994
922
604
1159
671
405
393
572
668
1269
1164
444
982
811
585
602
823
250
666
578
437
1099
538
795
402
680
341
1185
1116
290
1107
264
202
1049
1254
188
908
941
1042
665
663
549
432
358
472
650
689
405
277
1411
1554
1283
1197
1271
521
1230
286
558
645
888
1054
416
464
431
864
948
379
990
219
167
979
1033
992
804
973
587
1017
605
269
206
999
1141
366
519
300
275
1151
267
1061
565
404
466
1097
231
845
1137
273
926
1203
850
1278
285
443
1212
592
632
723
523
305
405
583
577
1270
1008
787
1239
277
754
871
1107
1054
845
328
465
612
587
871
493
1188
488
626
476
936
402
1094
853
1164
1050
303
454
992
482
723
1051
1410
982
1384
477
402
337
1263
972
1256
1051
759
475
1445
606
542
257
388
1292
1018
984
342
1368
490
383
1017
651
1244
317
1003
1194
324
345
1030
1318
683
841
1194
636
1204
264
600
590
172
643
1323
946
625
791
319
953
971
1002
558
1202
330
673
904
1182
201
470
955
1406
930
1016
1182
985
405
279
822
199
1155
405
518
1172
680
500
832
558
338
1153
1303
412
661
1011
1109
1209
1060
583
454
195
264
393
572
315
712
1308
498
1076
502
499
321
805
412
975
992
884
1213
541
459
406
811
927
536
537
1224
284
561
299
860
297
1193
503
520
435
378
745
975
1331
341
339
1317
1061
1098
787
1247
681
826
1041
1067
788
448
1206
449
226
513
1113
249
419
339
351
857
447
412
1024
583
317
1206
1093
658
259
1108
1240
849
680
244
605
753
419
324
530
738
479
441
1001
765
735
399
270
429
1148
276
376
642
626
1044
964
565
310
395
868
534
834
952
688
616
732
758
1199
872
992
634
389
233
470
1084
314
1137
943
446
1164
604
979
747
525
1080
1316
618
1158
689
858
1206
303
489
887
633
236
613
775
1010
1179
894
338
173
1342
218
1176
1327
224
209
786
259
599
689
517
1115
1094
932
1117
1102
582
400
558
867
1363
714
1158
833
1361
1040
891
1246
1040
246
332
567
972
576
274
562
505
614
708
584
689
1256
564
711
602
643
972
1238
1408
515
1184
1129
627
1152
752
1071
1433
622
661
594
455
541
1060
554
1365
1473
691
1430
1397
764
630
1013
820
1306
429
805
604
703
1364
1222
634
954
1185
250
441
555
1008
1161
1053
281
1297
637
444
1364
259
260
982
547
882
1308
802
998
1013
1046
1123
1278
277
535
745
948
971
403
1090
319
350
534
397
689
895
739
1128
1304
418
618
1321
724
888
529
770
494
1222
1330
594
820
477
1243
248
560
593
604
648
405
976
1188
425
1075
1341
801
594
655
797
1079
1001
445
531
956
674
898
748
1018
1149
708
1381
380
515
1141
1271
323
994
858
1158
1055
679
453
337
414
914
444
256
736
861
1115
247
265
953
584
1032
658
420
545
1150
734
1721
2427
793
832
899
1054
819
325
1147
1017
714
1352
969
398
784
391
231
582
1023
593
1286
832
1101
522
1144
258
712
706
376
1039
1032
1438
710
884
270
676
624
388
1132
1245
1292
522
543
943
411
792
876
581
539
1198
492
510
1188
612
247
434
630
432
739
992
805
862
1013
677
1179
1019
1288
1370
835
643
354
1190
765
245
242
288
510
846
691
973
511
1072
267
811
246
752
355
1182
962
470
1118
302
1053
933
444
841
1007
261
893
313
1306
1444
526
1011
863
1020
491
367
762
1209
624
675
378
1034
202
574
231
536
552
224
499
1147
660
1203
1130
342
612
1234
298
499
923
1105
389
388
784
494
927
1116
820
377
467
1086
308
970
979
883
890
1221
445
1312
1322
773
449
673
610
333
797
1181
873
315
990
491
700
1016
1038
1001
324
1757
1018
1145
981
867
851
504
646
392
624
719
1031
719
306
1202
677
302
359
638
315
1207
1261
744
1183
898
340
417
481
989
517
622
512
293
575
1246
1014
219
291
716
1203
274
300
272
433
360
414
501
1054
239
975
1109
552
514
683
730
392
325
341
1021
336
1010
508
1060
468
1239
1020
365
1314
197
487
523
743
865
661
1245
689
835
191
1142
1192
209
541
490
735
1310
855
264
730
413
477
433
809
232
345
957
1274
308
346
477
725
1218
1207
218
612
1275
248
704
464
674
780
526
1198
983
476
979
1106
1391
891
248
1221
1210
939
1172
971
483
315
1068
762
602
610
526
775
334
554
247
894
880
582
824
312
264
914
969
700
1199
390
530
363
1025
1220
1213
182
1049
1181
672
554
847
903
655
243
1023
369
312
291
487
580
766
585
1025
1320
373
245
682
1131
971
297
365
306
207
657
1313
431
1136
743
531
786
984
1182
199
1031
670
1028
247
1062
378
277
219
728
496
637
802
830
376
218
765
1116
1215
549
454
438
433
207
316
1111
1039
1133
791
1312
356
832
641
857
758
437
352
760
1175
1303
273
1102
657
259
742
311
1057
878
915
747
903
1152
386
1127
1202
1473
1066
415
1007
757
1051
789
1096
1300
656
1054
1080
304
1376
766
1119
467
1051
1251
631
1275
529
780
464
398
966
396
410
824
1068
288
262
218
214
951
731
672
1146
303
1292
255
440
906
474
656
768
888
773
608
195
533
773
887
297
1363
605
724
614
555
511
286
762
644
421
210
600
981
343
193
1015
1042
1059
304
380
717
970
974
511
1223
733
909
1042
937
907
1261
333
260
231
956
466
749
571
577
181
458
483
431
883
1071
1296
994
660
1097
477
896
1095
1321
577
1182
438
943
840
415
1075
712
566
404
1146
899
978
1001
627
1107
369
1158
597
803
654
1122
1005
1164
1211
1271
1274
313
293
775
622
810
991
642
619
815
535
203
201
854
939
998
547
231
719
398
649
1060
1077
819
1004
966
442
1008
1037
973
195
622
978
520
189
452
676
500
1104
510
569
1326
510
830
304
564
196
894
859
468
897
1316
317
604
691
821
508
262
643
249
254
1033
534
457
380
614
895
759
368
1160
1150
246
711
942
397
1071
690
1132
292
186
669
886
631
791
1240
642
267
792
389
971
713
1168
864
1163
209
540
1234
1062
1015
1060
999
972
1133
226
257
270
1036
1108
1105
1008
1036
566
874
694
1153
892
329
219
1257
1090
1055
1248
720
1097
1021
407
676
488
1057
399
756
237
1041
851
540
1119
1018
913
668
551
1464
1014
1331
1114
1257
1251
521
1012
355
227
528
1058
423
411
1140
277
424
1296
855
282
751
478
1295
1081
314
592
620
845
954
504
258
574
802
406
616
877
369
563
574
1158
343
489
379
1260
244
808
1071
401
385
999
799
528
752
684
482
622
725
548
967
1217
275
1051
724
1046
958
750
715
1060
1430
1308
1181
689
798
774
560
935
1260
1403
328
954
983
691
280
359
189
830
278
356
1192
1003
751
694
545
560
399
541
713
1184
283
791
835
825
182
1321
688
871
1092
302
274
1362
1268
384
731
1114
352
920
1132
968
1410
245
498
203
401
407
421
623
447
197
804
231
786
626
842
694
826
1121
1166
664
793
1034
296
1247
1126
574
861
657
638
241
735
198
202
1129
495
916
1070
1146
1261
346
595
872
422
850
1379
530
669
765
511
945
788
318
726
736
458
820
1048
1193
1124
1196
1217
887
962
1034
695
318
1313
1021
496
722
425
501
453
378
774
1114
377
825
195
490
952
1375
393
1134
949
683
1108
564
637
811
506
1129
1067
960
470
1206
380
392
329
365
1063
337
570
1291
610
755
209
494
455
634
1002
472
722
707
652
945
352
376
1208
951
299
326
389
1146
833
461
1060
642
1293
1179
548
802
531
330
883
1024
1252
656
438
264
429
842
628
1165
618
991
339
313
519
403
907
328
722
334
1141
347
1235
286
796
575
349
346
836
1175
1221
956
882
998
1020
523
257
1190
1150
361
964
628
529
499
909
472
1302
859
1051
1116
793
587
704
621
840
623
697
408
479
640
256
347
893
1126
564
975
535
514
797
511
668
1121
443
762
1025
730
937
490
421
808
344
541
1034
1284
655
603
717
700
283
578
636
302
801
945
275
669
1173
931
1264
1069
399
971
528
267
505
794
1164
1281
963
1279
976
1177
1332
1180
618
401
859
1009
242
191
1065
1286
1238
175
535
899
469
458
561
929
253
754
1001
957
380
860
914
1105
822
1069
1054
1006
490
1151
989
453
358
808
686
636
743
1273
1170
436
1401
264
968
986
257
278
418
368
797
1115
1041
492
930
1005
343
1198
603
627
799
1304
263
910
1048
908
350
334
349
947
243
644
607
406
337
700
328
708
1213
726
733
1016
211
1317
392
1191
422
1547
769
692
472
1118
192
1179
550
714
607
745
801
338
316
1415
569
1016
767
1411
347
1149
215
618
1212
313
784
976
290
281
570
1258
1007
1292
1042
1190
703
273
846
1078
762
684
1354
717
554
396
1127
1154
632
785
508
1078
1083
531
443
926
1047
647
1158
1155
572
276
290
620
982
373
244
807
289
256
1002
797
506
1015
391
491
742
279
698
411
227
455
1040
477
349
987
463
235
1016
785
251
1213
322
1048
1130
443
1160
468
263
1256
1260
480
527
188
655
931
859
718
731
1001
526
797
1142
1172
876
227
300
442
921
563
723
551
554
265
746
412
243
363
194
1039
1049
1232
1256
721
1101
1003
622
666
1099
451
1120
1296
381
1158
1081
789
1005
870
822
747
553
1227
1061
1096
504
322
1325
556
845
842
373
365
750
387
231
740
571
1164
573
855
241
524
601
389
906
1083
609
1101
316
327
528
1152
383
626
623
1179
838
992
1091
1014
181
875
947
652
280
268
1241
338
180
547
1030
341
584
960
222
385
549
1169
659
680
607
1006
325
561
325
241
644
558
1241
223
389
297
946
458
1322
480
513
1205
1226
239
1107
924
272
951
953
796
922
745
849
773
426
341
460
276
1244
587
499
590
573
369
212
930
1167
592
712
688
385
1017
1251
459
877
754
447
546
383
728
842
1068
972
1113
264
994
1203
313
604
642
335
489
1041
247
1238
1099
307
964
1098
809
787
1214
1312
1291
764
365
544
986
1129
287
788
1102
1475
1155
1022
713
212
1233
1292
394
456
667
388
1343
513
785
1037
280
1132
1356
378
1087
1274
538
371
1092
1213
1150
535
843
1016
900
780
686
336
1083
869
578
749
1067
285
1224
1022
562
1327
770
371
1324
1155
1090
330
1006
1251
369
355
1031
1116
872
986
333
1299
703
273
417
1273
1048
1252
1006
728
240
1014
1252
801
980
299
430
438
923
525
588
174
1221
830
424
1084
750
233
918
237
879
594
1358
480
1246
311
934
332
485
313
1035
350
611
241
867
521
596
688
614
734
1317
1077
481
982
220
980
511
391
1031
896
445
415
347
1205
605
460
447
1116
523
466
896
1124
1047
478
749
1168
620
738
948
845
405
777
928
1066
494
326
1030
718
394
330
860
261
222
1229
595
360
848
1104
1037
222
622
1080
1157
799
1382
1052
1032
763
718
572
1092
325
948
241
404
194
357
268
1184
476
1008
344
983
366
805
1055
861
953
299
350
287
851
690
295
567
706
1146
1106
1087
352
359
836
452
803
623
706
221
592
638
1016
633
413
1091
532
679
919
1024
330
848
351
217
1003
1027
206
913
377
1127
888
512
725
841
909
821
457
259
746
607
453
1008
878
824
675
1187
987
396
572
549
360
1293
976
1224
531
643
1179
1154
365
1125
478
1526
794
1432
812
1537
684
1285
464
449
1346
423
1201
1116
1254
1065
1270
1483
1261
822
282
1082
547
813
493
406
1033
974
449
677
991
1348
785
976
424
232
440
740
305
1028
736
272
262
1000
768
316
1042
626
373
1146
1234
302
777
414
1061
932
539
362
365
364
1225
235
1041
752
1143
899
252
320
486
901
589
452
690
595
546
516
428
650
898
721
668
286
815
428
1088
208
966
481
1013
1099
919
704
251
433
273
1056
218
224
1041
218
784
206
901
732
1145
974
1068
303
1329
1035
1110
1120
1107
354
928
1083
560
1156
876
216
855
617
297
864
696
721
463
1053
416
1053
458
1177
296
939
1156
557
917
204
835
882
912
443
993
986
703
609
1196
197
1006
1164
1001
527
1027
669
1066
1090
704
1083
700
1151
564
227
1073
575
397
917
429
473
226
526
977
831
1019
1086
805
1084
215
644
499
1310
1081
968
1146
500
1149
302
970
284
626
650
638
875
1303
941
982
932
1001
405
1005
1013
711
1257
296
221
1162
736
350
492
748
620
580
745
614
1050
577
803
530
262
794
703
1302
1259
440
713
601
680
909
684
834
927
706
416
947
841
824
798
198
1146
610
505
369
1005
393
1226
408
727
1474
968
313
717
189
730
975
497
1131
230
676
690
929
270
868
474
1008
508
838
849
913
955
1242
680
912
400
1116
363
834
386
780
878
805
502
637
664
800
705
1027
1310
993
708
1284
553
212
1173
589
251
209
443
1061
1240
252
228
814
692
224
1074
697
436
467
1214
936
742
1102
462
581
796
1054
342
394
231
724
516
293
649
500
1265
793
601
519
1235
1189
417
623
375
516
265
423
527
1261
846
977
281
332
973
807
561
612
1128
1191
705
1165
240
840
172
373
713
1247
582
1176
1124
403
221
817
416
984
283
946
638
1288
779
706
1081
1293
320
409
437
552
821
981
441
254
728
712
1136
268
1028
671
504
550
724
1367
663
993
602
972
1014
842
532
963
270
375
1241
1489
1360
849
1059
306
253
962
591
989
319
662
1054
941
1038
311
958
203
241
841
874
1058
845
1232
678
635
586
450
1271
525
263
1190
986
455
1206
181
638
1207
1425
593
1112
653
618
1098
1047
400
224
621
768
302
850
322
883
502
1322
1011
227
668
1062
621
1026
526
1310
995
820
661
814
231
569
458
1102
1308
632
1072
881
332
882
307
988
653
993
336
334
592
1030
853
632
522
645
489
1078
283
1053
856
792
408
278
1186
601
701
1554
1005
1039
384
484
693
1093
251
186
1133
645
732
190
239
382
204
365
506
610
1314
1074
1062
576
190
195
739
721
659
421
639
173
228
909
256
784
399
555
749
1138
698
644
746
1034
1037
385
523
766
1108
331
305
401
726
1119
188
977
949
1035
818
841
565
898
476
277
256
762
1040
307
1038
552
772
1032
291
259
378
961
305
451
631
984
658
467
297
829
761
1090
710
1241
492
545
677
562
376
1120
767
514
831
898
376
197
1093
1174
240
397
758
487
399
279
810
227
750
665
1157
1038
1044
293
647
977
724
525
723
1231
743
765
728
1060
275
307
1035
331
797
396
426
479
1015
1406
1115
820
1150
515
778
500
1482
585
1034
549
786
1104
275
540
934
553
950
423
1377
1054
276
1098
1039
1070
506
484
1018
1175
546
1132
417
406
630
270
526
683
475
1160
454
502
287
1311
771
1272
390
877
350
973
422
701
1122
276
339
1260
834
1015
491
702
591
414
603
349
1200
1099
759
761
738
1045
494
758
724
1473
737
548
1001
1272
1226
1039
986
431
337
356
818
729
420
858
285
795
325
466
1064
1021
1324
1443
759
333
676
1246
1152
635
1107
212
343
1060
1307
690
582
997
964
764
964
1108
1048
377
764
814
1230
249
1072
889
1215
791
506
179
960
397
1049
439
496
1163
287
744
546
772
465
532
264
1059
602
803
752
765
1201
177
270
213
925
1177
1291
993
205
1251
836
491
757
392
846
824
539
895
1073
1082
477
604
337
952
808
634
182
453
731
290
680
1025
1047
364
969
209
1048
293
1041
193
873
215
437
801
653
1039
321
1475
427
1206
364
352
435
810
524
978
631
453
541
850
675
219
856
585
1216
864
528
1180
1414
341
512
620
255
569
506
752
299
587
973
253
353
501
460
642
1035
1210
1077
425
350
393
465
1041
1139
775
261
188
382
411
538
1191
1132
630
1203
1295
1243
1140
945
440
1081
1126
855
279
338
395
513
1259
825
538
1257
751
252
1759
1328
754
526
392
1248
352
951
199
574
1186
1024
1090
1202
803
219
791
653
654
620
803
574
1026
1270
1108
1005
758
539
710
383
610
215
1167
1098
1198
1016
1139
870
705
675
1068
1257
609
993
959
400
451
984
1309
721
717
678
1022
1091
296
625
1085
951
1157
691
629
407
609
1365
308
1066
939
634
754
973
781
754
960
294
721
526
1243
1033
510
911
400
1240
625
566
862
555
629
688
740
1066
813
1000
686
931
709
1216
663
558
910
1503
411
548
1339
666
767
816
1013
234
437
857
1067
978
580
1242
969
228
1062
982
344
344
861
1020
1047
1391
1174
770
1393
634
1045
853
570
1243
1270
1029
222
425
343
234
626
216
1183
1172
681
190
500
312
926
490
1058
554
771
528
1052
929
791
1278
1255
634
1275
996
1177
1406
894
1106
256
590
790
430
782
237
1344
639
936
1023
661
589
754
629
283
1263
817
1517
881
227
948
663
1092
1363
1020
611
481
1022
1160
635
1012
552
382
575
441
438
484
784
431
1193
1031
558
1110
898
827
963
550
940
363
724
1355
801
727
1324
1439
802
892
603
1070
1304
448
420
729
672
1383
408
723
712
1331
543
663
454
645
863
837
1077
293
435
867
414
642
1256
885
793
563
1274
255
1344
351
470
1444
1188
568
258
1034
337
751
1030
303
966
270
272
805
450
1032
415
1177
1146
1036
278
474
924
1297
662
379
1517
977
1268
1013
1249
1141
394
990
317
490
1248
1139
1079
522
187
363
1163
515
1025
962
854
528
988
210
394
1038
948
1187
245
747
1037
691
206
190
720
981
412
1041
835
680
472
316
268
1375
497
221
1154
487
721
291
858
462
1278
883
364
367
1064
251
729
499
797
1416
678
713
486
1280
608
643
638
806
225
224
437
1162
897
528
1019
614
1130
1045
881
1222
582
1011
261
458
819
229
979
411
1206
1303
1037
396
982
417
616
1204
355
613
775
510
436
926
509
1017
382
1019
548
794
1125
591
917
1067
681
433
1329
1118
1010
567
459
385
930
510
1226
237
243
998
1104
1039
1060
759
776
260
178
728
1213
1004
248
1173
1086
1076
236
428
586
326
981
808
285
394
1046
619
634
208
1028
1192
693
343
1320
299
310
843
907
1066
974
1244
208
617
264
1162
568
615
549
1028
654
389
1491
575
1239
606
939
334
333
285
1387
1058
985
1250
618
2366
566
376
482
734
1031
368
676
696
702
391
348
341
367
1294
1126
374
458
245
1277
672
854
659
1120
973
218
585
793
1164
728
1434
740
790
1006
931
760
292
187
1081
649
929
320
432
469
268
259
788
1122
594
458
363
575
391
596
351
764
503
707
186
404
315
743
620
738
625
1026
386
1358
1459
677
834
1055
1437
894
1206
1210
261
745
794
965
485
311
1207
419
496
812
811
1302
423
1081
574
214
478
554
1013
1014
403
842
1067
1290
292
1026
587
847
1216
991
332
958
617
199
441
342
221
840
688
217
1006
514
894
939
761
894
205
422
273
907
1145
627
456
366
1065
458
897
835
982
407
663
649
1273
977
262
762
1042
762
1177
479
840
1006
898
458
388
504
291
633
772
730
560
495
648
956
311
410
889
1030
598
434
433
1143
1217
248
408
252
365
998
378
747
205
311
1192
547
820
345
1186
272
684
1037
402
653
198
1198
207
455
432
476
1154
317
963
204
795
587
1035
480
290
1359
1293
1211
1637
338
558
747
399
231
689
661
542
1026
1088
465
984
702
950
856
312
413
1271
241
430
1307
1654
1026
235
979
1202
1301
366
410
922
632
251
1250
850
693
1142
944
789
638
213
459
928
644
1008
1223
440
450
1320
241
480
871
356
641
927
1352
1116
606
488
766
629
365
241
800
573
465
241
1261
1217
345
1084
203
435
1052
519
332
729
1038
1233
439
555
491
1088
529
567
708
459
265
697
431
781
1064
913
836
454
310
293
842
599
855
709
390
237
1088
406
484
524
420
1095
807
487
630
344
952
405
596
1001
1116
892
632
768
570
236
292
302
970
966
426
1077
1056
1021
1042
183
394
964
557
516
220
1082
896
1252
1131
526
1050
879
262
413
1183
812
629
175
805
650
1075
368
252
296
900
1031
463
427
755
544
319
399
952
459
632
1057
501
1345
647
795
311
1045
1122
189
514
959
442
1166
916
1172
647
467
247
498
970
202
489
838
1240
272
1298
197
1087
938
650
257
539
1043
1314
535
418
260
1036
315
981
1090
857
1216
1031
340
875
707
253
688
868
1009
716
1159
236
1123
541
1016
251
556
1167
1275
242
641
568
473
743
1004
1003
643
528
793
424
542
1342
368
296
737
1067
1175
207
1033
1269
197
1308
916
494
814
1193
908
755
796
392
751
990
254
713
1209
354
233
399
264
1006
203
348
1102
486
935
583
309
1126
1196
1060
683
559
733
1024
651
510
1126
425
1175
1038
431
596
398
607
937
1106
382
1084
1127
1028
447
463
1138
568
466
898
609
330
311
816
810
597
1308
911
874
1349
898
897
799
1030
1181
1163
625
1040
1184
878
1040
620
1262
281
500
236
1306
656
1012
968
361
407
863
1319
595
486
568
351
1128
696
1087
353
248
979
914
497
515
1016
270
976
228
350
322
884
960
789
360
906
940
413
1135
350
368
1060
643
625
614
1031
886
1267
707
192
940
1253
505
683
525
1468
1115
359
839
865
1228
1064
252
907
411
324
624
475
400
238
895
315
407
636
1233
436
1005
272
428
1175
589
576
1382
840
381
833
364
1069
363
719
507
1262
473
1228
621
903
1256
203
217
1165
262
767
928
840
275
634
820
965
1297
395
1223
1032
864
461
1236
884
334
1139
1332
694
602
673
1296
420
458
580
656
243
597
393
264
1013
371
211
249
1070
918
1306
962
375
231
617
538
611
887
475
733
421
1229
928
633
582
1164
436
527
1017
338
693
377
1089
727
636
1054
1043
896
182
1260
473
824
958
487
671
1361
1147
1099
501
483
661
206
363
914
1122
1270
399
960
1155
351
493
870
646
504
684
190
596
171
475
834
556
876
590
570
899
959
1154
640
245
911
515
426
1037
1040
505
189
1040
1007
274
1306
842
320
1275
1147
387
760
506
881
1053
622
1223
877
990
284
1051
509
934
809
274
296
187
401
1036
215
533
500
381
968
1005
496
406
540
821
978
684
744
532
750
504
444
677
983
600
716
871
546
1128
252
236
1179
285
927
602
1199
1021
999
1035
312
1035
678
343
397
764
520
1033
1025
788
747
1044
250
676
752
376
1018
267
646
1161
1297
233
580
455
233
906
760
1072
362
322
465
958
1285
204
281
991
841
1027
802
621
961
531
936
538
1247
1006
852
753
692
765
973
550
783
682
857
696
275
1221
967
1022
303
572
1004
751
1222
684
873
247
190
706
793
196
1253
1202
692
1373
916
707
904
1129
229
390
1106
493
521
232
212
926
1120
347
570
980
221
674
1071
1189
1204
1024
536
322
997
1052
310
286
252
701
790
256
688
754
521
1133
1135
1133
175
995
655
1087
1153
1082
990
417
1138
978
1195
914
965
371
1155
1185
729
797
1270
926
497
1131
475
1087
724
1041
1103
1152
241
688
1080
714
180
607
726
830
191
821
809
700
772
555
495
745
447
486
493
388
466
1040
823
838
214
396
849
385
502
1077
544
928
1063
416
256
458
1278
946
789
302
778
573
1053
810
565
468
201
459
668
1311
279
1116
528
1306
1162
393
1148
818
1023
1077
523
706
631
1441
1352
699
1356
256
515
908
994
1032
972
366
1166
752
354
464
235
895
705
1044
740
767
253
951
810
469
782
1252
425
491
988
1231
1195
1081
1039
487
1191
1010
183
872
1038
696
852
458
308
886
448
1351
566
1001
475
911
1252
939
312
675
926
892
578
1127
796
662
815
593
345
1000
776
959
860
377
506
219
819
347
1174
1066
834
1047
1226
1155
876
651
989
713
1109
1218
729
737
612
1086
333
953
459
1008
834
858
697
192
1048
268
938
1220
636
209
629
421
823
1055
575
599
1263
767
683
806
925
390
881
523
1250
475
636
1067
608
213
648
490
851
888
504
707
532
205
746
804
385
1223
1036
197
824
258
1032
481
939
376
893
241
623
560
1395
749
665
506
788
382
624
448
692
1029
1251
605
1187
823
184
280
783
1179
897
592
361
952
273
428
215
1208
1291
698
1032
639
867
1035
770
485
1313
1225
483
1041
874
720
792
975
985
501
187
558
599
266
1209
514
1081
1132
280
214
189
333
402
756
1122
329
532
617
380
754
748
541
197
1037
367
800
598
659
421
1102
289
832
493
862
202
387
1156
1021
1084
1118
593
727
1146
267
1001
1013
454
729
756
871
303
1066
666
1068
714
282
615
439
922
745
641
903
1029
174
601
784
385
1008
1308
987
244
471
626
851
672
336
1198
1278
1212
525
614
875
745
941
1361
647
482
483
713
939
1188
710
1084
801
384
482
1214
732
1281
1165
1379
670
1167
798
815
450
559
341
446
991
336
486
1038
577
797
1215
1071
568
795
1011
363
848
679
874
241
709
723
845
226
1006
1223
693
856
868
1020
233
787
1342
782
714
313
785
1188
1022
1249
741
948
370
1257
1086
1139
1024
401
608
567
509
958
515
331
1139
728
1176
1054
169
266
1093
469
386
1109
516
521
936
1023
1263
306
262
993
865
270
396
797
1163
294
859
748
613
1005
708
699
1275
890
734
1144
245
768
829
345
993
348
397
1068
269
252
1277
754
713
337
927
1078
1351
990
531
1041
306
370
387
242
634
687
466
750
1035
347
587
1138
419
771
370
525
971
964
961
225
260
564
631
232
566
988
284
281
585
403
595
1267
277
288
229
558
860
274
803
829
215
1020
1130
267
287
1131
670
757
703
1245
292
757
489
244
283
1182
790
919
816
254
694
248
360
442
813
883
711
623
1092
990
661
829
514
492
715
190
1018
542
592
813
180
301
476
336
220
1212
188
175
997
383
170
766
615
344
412
1013
386
1132
878
507
938
997
958
449
195
612
891
689
505
434
858
191
623
716
388
389
601
1048
691
506
827
464
659
1042
785
1122
312
1060
670
309
1211
774
973
208
1280
1116
1040
1020
897
754
1073
442
1297
498
208
721
658
759
822
834
788
532
1066
825
353
215
1199
436
1114
643
210
679
1065
641
1221
1186
580
1080
595
493
226
213
536
934
669
1019
689
973
227
886
541
1097
840
200
397
894
835
998
1083
1281
939
1096
310
480
986
1436
1337
1126
353
247
644
1042
939
493
1048
426
1553
361
421
359
780
1178
254
634
408
1107
389
614
405
1136
1301
979
914
672
1259
492
847
1108
737
233
364
465
307
978
690
296
1091
479
365
192
421
397
435
417
301
1093
319
1124
1142
856
1012
233
570
656
286
330
251
892
422
914
348
1224
437
771
1113
417
180
255
336
590
887
997
707
1084
988
349
816
318
1149
328
759
1119
282
220
1284
1262
840
772
1026
503
565
594
321
1192
1223
364
644
483
768
193
708
465
587
578
1122
478
413
988
379
742
636
456
205
651
278
437
865
1146
1227
796
760
1204
752
1049
469
214
959
1009
195
799
1124
843
1003
770
1241
973
1030
874
498
864
597
1096
796
324
779
703
774
1087
454
281
1135
626
406
1163
947
909
182
165
1071
933
741
452
228
597
1056
359
848
879
426
721
599
1069
263
586
777
1035
226
1305
1013
1259
1324
539
581
1130
1369
1076
279
753
1033
378
707
468
1389
1194
373
1039
855
1165
1014
707
826
284
1390
214
715
601
379
671
1144
557
581
949
344
889
450
318
510
548
380
1047
226
1034
517
709
731
433
877
1368
435
627
1066
668
751
267
789
706
1065
585
676
384
918
356
220
1216
322
1160
530
254
561
829
285
1165
1045
457
1187
1008
1051
759
1166
315
384
419
593
226
602
431
392
968
418
288
848
1216
240
318
361
523
242
1143
340
603
347
1023
671
591
1070
1022
686
1038
503
952
794
809
1042
846
196
559
300
602
560
260
243
230
507
461
352
840
661
989
1057
1134
626
681
423
527
205
429
532
1038
892
707
605
241
428
761
1304
1041
669
285
551
1049
483
795
801
647
389
229
774
1023
1107
905
1091
1309
1059
318
259
1065
1041
1335
201
622
1056
1043
1045
1047
919
524
488
202
1250
190
1096
741
1054
1202
847
1086
728
356
1155
896
1103
425
1218
851
839
470
1261
752
450
1246
1391
647
1205
875
447
765
385
611
804
1076
694
436
223
456
280
503
670
188
1168
828
923
170
253
300
1246
441
1265
963
1179
470
409
617
823
1118
988
548
382
874
395
358
698
1241
259
268
286
1009
571
512
519
443
365
555
1029
1159
1027
605
507
803
1466
433
1196
1024
1099
372
899
578
437
1106
1170
1102
610
1254
224
902
515
773
515
986
498
247
256
321
362
991
368
875
784
1280
554
1235
203
545
657
1162
723
308
369
959
804
456
895
538
1168
513
1064
374
814
497
603
515
1174
499
765
425
315
271
577
1197
695
392
303
257
1145
463
989
1045
976
553
1251
482
430
366
300
1270
973
214
467
314
724
381
273
1075
920
599
1210
561
668
1018
292
409
862
968
197
698
685
1242
1150
613
794
236
655
577
504
1116
1152
376
573
1180
172
461
863
1087
960
336
438
233
876
996
743
938
718
416
1178
711
275
418
584
486
511
492
457
1058
325
619
292
246
602
478
532
987
201
599
478
670
928
967
919
1161
503
929
1044
195
248
316
1015
475
744
388
722
1149
387
571
221
818
879
726
877
1028
1021
1091
1365
986
792
600
1010
323
445
1266
618
367
939
828
590
733
980
328
914
893
879
932
787
190
417
718
1205
472
1050
526
401
531
410
395
1181
226
757
432
337
863
418
1000
184
963
352
214
1183
287
664
398
457
429
245
922
1059
1259
732
1111
590
786
1084
540
1360
1001
336
932
1108
1348
507
456
763
598
902
186
355
899
591
1180
958
846
819
1068
484
894
1107
745
882
314
706
1217
662
1016
255
191
1186
344
861
801
169
805
668
540
644
1022
445
1184
1074
1038
170
322
441
304
646
1273
819
1064
1257
783
781
201
1125
186
827
361
474
628
957
191
1040
368
755
1068
621
206
352
993
447
357
452
1251
629
434
323
1254
644
673
559
1066
721
230
1267
434
510
503
1202
208
625
1028
715
593
633
809
637
783
193
894
847
1207
951
670
684
1034
531
568
549
1121
262
698
951
794
582
460
556
338
1230
620
513
333
310
752
947
820
444
928
449
417
347
1097
230
795
433
884
994
990
187
697
187
701
789
1091
841
469
562
1028
736
1089
875
712
405
350
1231
304
1161
487
861
232
335
915
719
665
763
359
865
489
1144
1179
186
703
1189
1188
178
929
828
291
792
793
919
1077
268
500
382
707
328
911
1262
878
465
380
251
230
1068
914
994
355
401
1091
434
1365
1244
814
549
364
824
272
192
472
562
992
1098
547
1007
1096
1054
600
912
870
965
599
996
1090
494
973
1266
1350
1092
474
484
270
1230
750
1228
972
343
306
618
1169
511
278
265
1217
621
197
1052
937
646
407
287
724
692
299
174
335
919
368
340
784
717
808
911
1098
850
412
688
567
671
732
304
1015
756
378
955
498
281
711
590
1090
504
529
1128
1214
840
259
273
512
1195
1171
1217
758
1048
636
372
893
315
522
404
709
261
686
1056
949
923
1194
825
476
1006
1101
1121
1104
694
856
1049
1121
576
928
284
1270
762
694
1182
656
1205
303
1019
1097
1000
616
938
235
960
599
288
386
978
491
1009
1348
1036
777
539
1049
699
726
635
367
645
763
484
423
1267
654
317
1295
1231
398
724
319
263
520
916
829
1187
208
679
1056
452
787
904
887
260
876
410
270
827
344
1074
1118
1262
620
1303
1061
455
187
565
829
341
959
399
796
358
813
1004
470
1070
1147
392
1317
658
422
220
900
576
1138
584
784
287
815
244
212
311
517
1032
1086
220
1188
385
544
749
622
545
938
288
1300
280
758
416
1263
520
326
975
213
543
780
323
1221
349
548
1020
258
550
1056
811
196
461
251
799
1077
229
1119
1170
529
1254
1289
357
230
514
362
1085
813
1295
1152
481
530
1059
472
285
264
432
1263
1035
405
772
908
296
942
546
789
1142
1052
1074
1247
498
951
1265
992
860
641
1011
890
423
1198
1191
1200
170
835
681
1074
1283
329
1021
1034
318
1009
444
210
676
540
1077
218
340
1253
461
729
731
231
544
234
889
984
591
494
1425
370
1113
959
979
926
338
1088
665
1029
372
1298
307
345
978
1287
421
1432
1276
266
541
1175
1215
627
901
731
411
908
919
495
206
377
1146
513
220
516
1131
1152
619
566
662
796
709
233
1029
490
1237
655
783
1046
1015
818
1054
817
831
430
284
340
1088
1054
1241
759
1081
408
306
699
191
745
895
1380
998
449
1214
433
472
515
817
1335
302
299
782
653
553
389
1261
998
1001
437
625
13146
353
673
1289
461
496
952
483
970
230
466
532
709
1159
937
1363
1229
813
933
514
451
1048
988
1252
447
882
1201
949
1095
585
1188
680
519
1304
1359
360
1544
495
544
590
1177
1007
1290
630
388
880
1260
619
1288
683
1518
1093
493
972
987
1049
1264
383
1433
593
1415
1398
1133
1282
991
1244
1381
328
1293
776
1196
885
740
544
1041
918
1578
1065
559
1404
321
779
1134
1287
845
887
818
376
1399
1034
376
1030
996
422
894
639
559
341
318
992
596
949
1201
523
747
756
590
1086
721
596
438
656
456
730
260
958
1560
344
666
975
793
561
806
978
608
1167
608
746
537
362
868
358
705
751
726
1013
642
431
1021
1224
652
678
866
1026
1218
862
820
780
562
436
938
1074
1107
1206
1183
560
1354
725
1254
1392
792
1032
513
751
651
616
1110
1372
1307
536
388
550
269
866
330
1011
1015
576
885
256
1493
622
367
945
1364
766
501
689
656
764
708
1769
1062
625
1087
849
479
718
646
328
1223
883
1146
323
321
484
1042
593
1167
1274
379
1011
828
1316
683
466
1090
450
966
1070
446
1302
910
1225
1057
874
1166
986
963
1082
762
833
933
579
383
503
1171
334
1041
1287
688
751
645
272
1157
1065
803
1130
432
1723
1043
435
628
792
840
1059
1146
570
1422
600
420
957
1214
531
1251
967
1017
743
1513
956
1508
353
1185
1059
916
1203
423
1692
1039
1431
1499
480
485
1120
615
1312
442
1046
1067
1024
331
841
389
848
1022
511
1183
488
436
481
948
704
385
1549
1324
913
688
882
376
1240
413
1093
1267
457
1267
1305
1397
347
1218
482
1044
596
1434
1146
1366
1211
793
391
1181
686
1018
1432
1257
362
931
1069
1238
1380
787
1263
621
430
786
427
1015
1758
960
392
556
1000
609
1354
1286
1081
356
958
1247
811
518
515
880
365
1569
886
1010
1026
1141
982
1050
1085
586
1108
1026
686
351
512
1276
869
1348
993
1620
495
1072
666
356
766
1552
978
325
1390
656
997
1120
1331
666
632
538
889
1021
1476
931
1229
952
842
485
923
411
536
1052
897
1233
337
1461
1040
472
686
929
655
1179
590
624
728
413
1460
1347
748
773
561
1204
865
940
1408
921
1269
1012
635
745
1127
1257
1280
557
1348
1775
603
1077
478
435
702
668
1038
1252
673
596
1293
1108
424
745
393
1132
959
988
1091
1261
290
1015
1008
1262
1071
559
689
675
1206
434
1333
1349
1043
1041
675
729
1118
575
909
1179
1342
1306
1353
651
509
1047
938
619
303
1449
1230
1448
314
1659
1159
953
1286
832
676
718
1322
928
1117
616
347
974
1259
722
454
949
435
945
341
479
368
870
1348
1141
1281
1130
1169
823
555
350
667
468
287
471
1203
419
922
624
1260
1067
883
654
636
1014
709
368
1031
1102
1001
489
964
1847
1313
519
1369
1089
912
884
1265
1141
466
722
749
715
421
545
799
1427
376
1040
262
619
432
832
1098
870
1132
424
494
656
922
483
802
1203
459
531
1127
844
1373
1431
1276
1186
593
851
1148
935
1084
1077
1505
1040
504
975
915
982
1473
1067
996
547
899
1414
972
1365
736
1024
1301
1166
1140
1547
966
875
1326
1181
809
1582
1059
904
1283
966
1478
1497
830
986
990
525
957
337
905
737
1384
720
1551
485
809
417
1281
948
426
294
1043
1047
662
1296
895
422
652
1417
726
703
1079
274
1354
320
1057
518
1282
720
1485
373
887
871
615
1237
816
1090
526
641
874
582
1292
708
988
1008
820
652
1405
618
922
500
698
980
437
608
1435
1032
1048
1072
949
1200
752
889
1020
997
1169
1438
931
1398
2666
894
875
440
1089
435
1331
1389
723
1144
654
1073
1320
1030
643
1010
1444
1564
967
1023
1290
1345
1235
1576
1491
1057
1169
500
758
834
496
1160
946
693
1485
465
1484
1521
647
513
602
1135
1122
1290
633
1209
1158
1480
742
638
1047
1088
1287
1159
1022
693
1043
1394
621
621
875
1318
363
680
1124
958
1233
740
376
1214
1389
791
988
380
830
437
674
520
617
871
918
565
1187
1000
1191
797
296
381
966
1199
1003
995
716
652
483
436
1050
324
937
585
1343
1044
997
934
1022
783
1242
392
1019
1040
508
1025
1185
780
1341
661
1155
1045
1032
329
1305
957
652
1275
1192
1362
1054
872
816
421
1558
1133
1038
804
1208
931
403
1236
702
1072
1507
335
887
1407
572
787
873
317
1488
937
921
1097
1140
1142
365
1368
860
1147
969
819
624
894
901
806
961
1056
766
933
660
1142
541
1169
638
1522
1035
423
954
1029
1489
1131
1413
1425
780
1280
1417
1028
1428
1050
752
1137
849
543
1004
1445
1263
1433
582
1071
898
959
1208
1029
296
459
635
1426
884
886
876
840
902
625
1650
524
1156
1496
1363
505
1240
1263
1024
396
835
1452
913
599
1107
364
1106
423
794
688
1044
837
693
1048
960
1289
1110
1654
1329
627
900
873
855
968
1142
1429
406
1233
1133
1224
633
627
1488
546
1034
1106
862
948
1357
1093
965
1357
1398
1057
923
896
1447
610
625
1415
967
911
1024
521
1395
947
1178
854
1180
591
964
1405
1072
1165
974
1194
1012
962
981
1241
478
1041
365
1178
324
1109
662
805
1292
1393
1205
500
484
758
1115
663
1005
729
1013
1033
964
643
607
321
1092
383
1005
852
1031
683
754
396
1015
1002
1382
1144
1071
806
885
314
657
559
825
941
874
851
508
415
1012
876
529
1158
278
1088
903
436
315
971
920
885
1502
1077
677
1124
1060
1046
1681
1022
689
659
1503
769
881
510
825
997
788
936
959
1023
994
1342
778
474
1332
1301
404
1114
515
945
686
1256
639
677
683
918
1098
1175
671
370
728
832
1459
806
885
544
1365
1052
1179
873
386
863
987
1502
1430
289
428
904
982
1003
1106
923
1287
953
828
1016
745
1105
977
1244
1279
1520
1016
1002
1568
390
1186
911
502
1239
856
713
813
1229
646
1312
1556
1451
1197
1200
710
1334
272
1270
508
1538
771
967
383
1062
1501
1105
976
433
351
1116
544
607
984
1055
484
1240
1236
739
693
574
1053
702
1294
375
815
909
858
1039
1267
720
1316
1364
1240
1354
456
927
620
1128
847
958
1106
1280
846
1038
829
827
1025
922
1259
463
748
1528
1524
1099
701
1293
1250
931
1228
1388
1383
499
1185
1119
970
970
1037
846
1268
1252
1008
954
731
372
425
942
726
714
638
1253
1571
1101
736
909
1228
594
927
1225
547
670
944
1060
765
805
1024
452
1081
682
274
1052
1057
456
1218
880
855
746
1452
1231
1279
1343
924
976
1977
1470
1421
1115
935
688
501
595
1405
881
1182
1147
952
1062
1221
1324
395
594
1040
973
779
1463
883
1083
1208
838
445
1027
1054
462
1255
348
1109
1490
1044
351
667
941
1514
1105
981
946
546
1455
1202
558
1347
399
671
1424
956
931
1386
1095
919
1665
849
1078
1179
559
513
557
1274
732
1059
1016
998
472
326
955
921
1197
767
1199
1515
680
687
1037
1478
1682
937
1233
743
761
1450
792
620
631
388
730
861
257
1203
835
381
305
1070
960
883
256
910
1460
786
355
1111
640
633
675
1008
643
938
1095
805
1159
1153
1039
786
971
1144
631
1015
1050
579
1565
728
747
535
1544
1041
1354
718
348
521
958
496
625
773
1259
1198
1044
482
379
451
514
1089
476
312
1240
685
1111
1033
1369
614
403
904
1043
1287
1270
970
496
949
1216
401
571
1043
921
599
1326
852
1353
1422
1210
403
623
1475
1378
858
1104
903
656
330
1397
1121
936
1059
1288
395
1064
1080
1587
490
483
864
920
496
923
1007
756
941
952
685
639
407
1182
1076
594
396
1338
1121
692
1222
1054
1095
1047
916
1406
1033
1253
992
747
601
897
830
1399
403
1032
1137
422
869
511
1092
782
477
1179
459
362
599
1433
787
475
713
529
860
1383
1226
754
1256
980
915
393
1021
367
486
726
1326
1527
1383
963
310
1306
824
366
1034
537
1253
475
1122
1183
526
1385
325
952
1161
833
862
667
836
1344
506
969
703
1044
559
755
793
387
1185
558
853
1156
503
914
1504
476
870
1259
497
548
971
996
667
802
1034
324
807
367
789
466
995
1410
1173
837
1009
860
929
1525
1239
306
331
1195
601
1051
1655
1308
756
428
531
393
445
406
498
499
1000
1376
1356
456
1125
426
415
437
556
527
912
315
248
828
983
811
560
1255
584
750
964
382
595
1240
464
1354
1113
895
607
1196
1222
304
570
892
450
313
729
707
683
1070
1511
882
1528
666
996
1040
1148
293
268
957
478
586
1256
1132
1049
1198
717
987
1601
811
1051
744
1001
1485
822
1065
1152
1107
1076
1146
894
311
351
1363
1294
812
1035
769
602
992
871
1370
1041
1039
1038
885
1151
1022
1406
984
452
470
491
914
1341
516
1425
594
1176
1129
1212
962
1263
1056
1127
660
1285
1232
995
650
1434
1304
738
1233
929
1084
942
474
1731
368
1076
611
1272
1247
668
990
905
532
778
839
627
1006
682
1099
413
716
786
988
1110
1345
782
477
1103
1072
665
517
592
1188
1191
363
1035
541
303
353
549
777
1330
938
1093
759
499
1282
394
1786
1692
970
949
906
1459
1072
1432
406
1162
663
552
633
918
1139
393
1005
605
1432
1268
456
1142
787
1160
563
895
1463
529
981
943
503
1010
1284
1167
562
1275
992
1171
944
627
481
1504
938
953
1189
885
925
1003
827
877
1047
1440
1313
1591
1121
1042
1096
552
795
802
397
1140
791
1425
887
1027
900
1193
720
1265
856
562
1068
644
327
1406
1155
1450
1011
692
473
865
394
907
1307
2160
795
1144
753
976
811
357
1107
1093
1254
820
1266
628
919
1011
1464
1247
925
1282
1100
1160
1305
421
356
1470
916
923
1058
990
935
413
1314
305
529
437
906
647
536
1576
691
1380
1165
966
1353
317
1089
1038
1346
1322
1195
916
841
1048
849
1205
1317
503
699
551
1354
977
857
812
1354
488
1150
520
1280
1013
1120
634
702
1558
1210
715
907
677
624
478
1232
303
962
556
919
1326
759
921
1032
1265
1307
1428
1066
1158
551
1005
700
566
331
633
927
604
1458
335
1056
1279
896
1050
1217
287
432
1279
1073
529
769
813
1345
361
821
865
1347
645
908
812
385
1164
890
455
815
626
204
1261
1781
719
585
626
1583
1193
436
977
1003
1440
699
1287
954
1378
1168
1203
1479
961
421
958
733
848
610
1475
596
868
713
1364
848
531
1343
882
1509
739
972
569
1180
523
1188
877
1609
1055
379
980
967
1604
730
1398
1289
1061
1473
405
1063
1238
890
1013
699
974
1094
1211
628
856
708
1368
490
897
1509
1070
1153
1284
1461
638
518
1174
1467
887
1039
1006
1400
330
1129
1451
955
470
354
814
383
1053
265
1232
946
825
521
1019
1084
1148
708
1115
672
649
1251
524
566
1148
481
1264
640
658
956
442
1315
788
708
1298
517
439
1686
1027
794
802
508
533
909
464
1025
433
723
614
583
580
647
1402
422
590
450
817
1189
643
776
1094
730
1081
1597
1223
1251
1060
1229
497
449
413
596
302
1057
606
882
1373
850
1064
1045
951
433
909
1465
812
1067
1425
869
761
909
536
1180
1092
1102
809
1378
733
452
976
751
763
1070
821
982
956
1157
723
826
908
1006
1941
417
489
1499
1566
691
1346
618
959
884
1536
680
1161
962
515
1434
388
810
1293
1204
409
1053
748
1056
1283
1611
1122
999
1082
671
1137
1320
1342
1176
505
544
489
896
452
1373
1307
852
1115
1551
427
607
680
795
1064
1248
1248
992
634
1083
679
721
1090
1025
1418
375
803
1669
1453
424
1197
909
843
534
1207
444
536
590
827
829
429
804
673
816
1154
721
1135
804
370
1099
664
1127
1110
1013
639
778
1510
690
1056
870
1131
1028
720
437
314
926
1034
408
559
1357
1025
581
527
432
922
1177
693
584
884
1140
1195
577
1040
965
645
1009
1102
839
887
1388
1436
969
585
838
953
976
1234
805
703
720
750
581
1286
1017
834
558
1424
1053
863
567
1204
814
382
665
1436
1274
964
1219
959
857
1275
934
1213
1049
749
741
1539
760
1330
1088
1162
318
954
386
661
304
725
1116
1003
1169
752
514
564
920
1205
820
612
938
778
675
1268
1292
1532
1156
585
310
1208
1330
1105
445
1471
751
1281
1635
1383
533
575
1233
886
1338
418
325
1032
1162
1359
1362
1452
980
773
1196
847
1318
745
551
1245
971
1827
1151
1029
785
958
690
1308
1315
856
536
731
727
758
1527
1009
1037
576
1168
548
997
1344
575
1147
799
338
686
1410
514
1375
872
565
1050
1177
496
1364
394
773
1185
379
1288
1317
826
749
1004
488
1963
1062
1032
372
1033
1159
1283
455
694
1447
1396
766
1312
325
1253
1017
917
1284
1167
914
372
708
1025
1105
520
1596
1266
895
819
988
841
856
596
1646
548
1385
568
867
1242
401
648
1379
390
347
462
1086
1151
984
972
1064
950
1245
1351
781
450
1019
882
1264
1348
1479
977
934
1514
1127
887
934
1143
477
482
1427
819
1165
795
1375
972
1316
884
1089
1033
868
381
1218
1415
1166
1278
646
943
882
1205
927
933
1195
916
910
1133
587
1017
488
1102
1042
899
941
1190
978
992
758
1121
598
345
930
661
818
955
1356
1327
435
685
674
1039
1103
1321
1285
763
1095
1464
418
373
911
476
1293
1015
629
529
625
348
379
1164
1146
487
409
1088
866
903
1426
596
310
1218
480
722
479
1223
1039
576
827
892
453
1009
1097
1124
1378
1053
1503
699
612
358
1240
762
291
1349
293
1081
1309
1250
1243
912
802
983
975
866
1002
1211
1429
632
780
639
914
1198
1014
831
1052
1441
1451
864
1498
897
1063
750
448
794
951
1167
1005
765
544
1049
1477
994
1229
975
1210
484
393
595
418
483
1171
530
591
1283
1095
1255
826
1449
1055
940
716
1186
443
638
1126
1135
890
600
938
1416
440
1432
1554
1037
783
405
637
857
305
1382
297
431
822
440
525
1244
932
945
486
486
1566
738
1217
653
920
457
1108
1386
620
1257
1449
1361
1115
344
1066
977
867
1095
1013
622
1571
1360
927
771
996
1278
876
1103
862
574
1129
1074
496
762
1422
1085
378
1312
656
663
985
1350
440
1475
775
1155
697
1065
759
1127
1199
414
483
426
1414
1084
859
1132
1147
765
731
1124
1030
449
1108
1154
935
792
1033
548
1257
993
788
1312
1525
351
586
1167
315
807
1136
692
1116
815
317
484
1171
1041
1050
358
1153
998
1252
472
1371
1107
1001
695
347
1363
740
997
1195
1413
987
1132
593
1019
1509
1041
1201
634
646
611
319
955
873
983
539
1379
392
1353
565
1120
364
1395
396
924
501
1399
1339
945
614
571
371
779
638
514
1095
1166
502
694
1271
1386
1410
642
1423
1192
269
894
1807
984
345
306
998
1185
1244
993
273
667
612
1187
1015
680
1328
1116
964
1054
1349
1243
1373
1128
936
883
929
1189
1159
1105
968
1466
485
720
843
1095
380
876
520
655
1065
1099
1356
1151
358
1024
701
1281
1198
1196
743
1129
1415
791
690
748
1281
906
1277
1177
1034
595
1113
1038
924
676
350
790
870
1106
290
882
1106
934
834
1304
563
1563
1360
922
934
403
792
502
1268
1127
925
391
1023
524
916
1026
1225
374
472
726
981
697
1422
1422
1440
1116
568
1069
810
326
1439
1326
1703
632
367
449
1350
1148
948
613
1227
500
865
543
544
429
942
665
581
423
449
1266
766
769
1041
946
487
1224
1048
794
1223
1023
1202
1015
943
677
1218
1377
317
280
692
1330
891
939
437
890
652
465
1286
864
449
861
935
881
934
930
729
795
372
1137
1095
1406
1478
348
398
452
567
749
577
467
1227
1033
1431
617
597
1250
1265
1077
1397
578
607
442
1193
1403
1474
709
912
503
971
1038
650
870
318
457
420
567
1001
541
463
633
1448
1372
446
1153
471
589
535
1480
880
349
1165
932
666
781
1007
705
1175
823
878
553
1145
310
558
1037
362
645
1089
260
846
1058
1416
1290
496
1268
1353
1037
1351
1668
1231
1598
1060
527
1077
1227
328
985
385
1369
861
1263
333
282
1249
694
1219
919
427
726
348
1172
1353
386
492
979
719
447
742
454
824
2113
981
1284
1116
361
643
654
870
575
568
474
1373
768
1057
789
360
416
1027
1341
689
1273
1057
293
1112
575
649
1122
1015
1041
860
1172
1430
488
466
2624
1346
1497
983
1446
601
1179
1042
628
881
273
860
426
1044
1441
911
628
544
758
1346
988
1000
848
1027
1486
879
437
1067
657
1263
803
1051
926
1415
701
960
997
1331
1320
992
581
582
1647
1111
410
1253
1141
483
590
579
1297
1030
942
974
1006
808
881
364
710
1263
970
363
1181
1030
1243
353
461
803
935
1271
740
472
1134
384
1049
1316
337
1139
865
335
968
977
772
1410
1210
705
328
867
1159
540
550
631
1131
712
884
596
450
437
768
1396
430
570
668
1463
278
1580
1272
1059
653
1000
1279
1025
598
1065
347
789
756
942
758
524
629
434
948
1367
912
997
414
1329
523
802
1331
453
643
364
1535
395
425
570
880
1096
1497
871
378
1003
929
376
987
854
1397
1464
1047
680
1318
642
343
387
1045
694
610
1028
1050
1339
515
1271
1153
991
890
1173
1108
1148
3732
450
1064
1509
906
1056
755
869
1072
716
760
952
1084
1295
1133
776
1008
961
779
334
1310
850
802
573
999
958
1299
737
773
1116
992
674
1281
681
489
1151
643
1264
1219
1033
1275
1690
931
547
1090
796
322
585
279
953
1369
733
407
1497
1102
357
415
577
1005
974
561
927
601
534
984
912
616
1626
1023
382
1137
1241
553
702
1016
975
635
1579
617
1210
350
867
435
331
1060
1121
1007
1258
990
649
1061
1128
994
283
441
512
1347
1011
724
332
1119
1082
1003
857
638
501
1486
695
793
729
575
932
1078
821
1022
515
577
297
773
441
1312
658
953
1472
1141
1498
1068
1465
690
1281
397
1283
967
544
610
307
1460
466
1271
1061
569
1035
918
501
995
1086
766
1230
727
948
1013
639
639
1014
1059
1292
1173
1407
992
1238
334
1044
699
648
1135
384
883
633
795
964
941
734
1327
884
324
735
440
1141
1328
1244
432
842
1486
411
1130
1032
494
918
1012
642
1428
387
812
735
1007
1239
845
778
905
429
1430
1189
1163
978
1116
992
1045
921
1108
997
354
1074
802
1372
1476
853
1138
303
1264
1476
1150
582
1188
719
253
548
515
1336
339
1399
820
1209
933
1172
1103
860
438
1477
1563
1505
631
515
1081
873
781
538
1352
1342
1182
953
941
1187
1388
1464
335
1424
1208
634
843
1439
754
938
1016
1087
1437
1249
936
655
1367
834
1178
502
1118
929
924
338
500
1535
476
1345
1164
1277
687
1076
593
1263
825
1238
1169
1401
936
442
969
1159
870
919
1246
897
628
833
832
513
796
363
1146
388
1395
1407
1375
420
989
1432
1207
787
1444
775
933
1018
744
928
1514
709
607
1385
588
743
1092
550
1027
970
876
1458
334
429
510
1298
1079
1417
1172
766
627
932
580
762
852
1236
358
875
1322
1289
947
1373
1438
454
950
1284
428
1082
1200
820
1054
1241
1017
866
826
670
505
701
1080
1052
951
1067
479
822
865
1024
609
886
497
573
1312
993
991
1176
955
1197
1212
1186
1367
1010
1226
679
1397
536
448
388
1007
1231
1359
1092
690
588
315
956
890
344
895
891
722
1280
1050
1042
536
1564
1872
1179
899
1572
616
1059
1114
1530
966
903
1417
1085
660
382
1164
761
1005
841
1233
1332
676
967
1401
637
313
674
889
868
918
1326
761
1389
552
881
900
903
983
816
635
589
1083
1064
475
372
1233
902
1076
1129
766
1037
1480
876
800
1129
1073
395
1256
428
427
1535
1006
997
551
1360
1445
536
566
1050
687
669
770
603
597
1223
411
1493
934
593
928
1077
810
1003
619
425
1080
1230
574
614
423
976
406
332
959
1358
1167
588
873
1022
1336
1061
659
1449
834
888
1409
1378
1007
1491
790
1235
1448
1047
1346
1234
780
1165
961
1350
939
778
399
1489
1458
1375
1355
361
524
1012
431
359
1206
1206
812
1345
552
635
1033
1370
1243
624
1252
748
644
406
669
1304
755
334
1105
1003
1148
483
887
1408
561
854
1071
837
1130
1000
737
496
1377
388
709
851
1372
403
1252
1028
1057
1080
810
1262
1043
356
728
622
696
866
1541
1175
647
456
1430
966
1044
406
1213
372
1242
881
492
534
665
542
1743
1430
1064
1025
869
427
317
1409
329
344
1343
950
1122
974
1249
1144
1194
1364
988
1277
1558
779
1414
707
1454
1086
436
610
1191
561
1144
378
665
393
396
1099
904
649
645
1283
978
500
926
1377
1090
430
1355
411
743
1164
383
2340
522
883
1059
915
441
1252
1634
352
1442
1055
1157
944
972
527
1107
1187
985
963
551
638
444
505
969
1178
531
1182
1255
1034
652
739
964
1519
563
375
836
1022
1358
923
873
1058
575
1463
1380
886
1370
639
1197
917
715
800
1267
1353
1097
1307
855
570
465
866
1376
967
703
949
875
1006
1377
1383
367
558
1053
984
822
1057
1351
633
3413
1927
1210
809
831
556
435
910
784
947
521
517
277
666
947
443
784
1488
435
352
1361
620
824
404
532
614
1018
1513
1455
295
763
770
1089
1105
1475
1702
1229
1314
696
786
659
1033
920
459
1190
718
1208
1051
325
1161
424
633
1368
954
512
1314
824
512
845
897
934
575
767
1178
1178
1084
1246
423
708
601
356
749
1240
1239
423
922
829
524
496
347
1186
1033
604
1470
465
1173
880
1123
1032
970
1366
1086
807
491
1075
666
1386
772
919
1144
301
1357
1046
1114
549
971
1137
1227
1424
1300
1236
1092
488
1238
376
1001
308
1255
449
1175
479
679
501
419
1174
985
378
1576
533
595
1105
703
321
571
1009
1021
634
815
1070
1017
915
719
1420
1388
1133
1182
1364
844
343
665
1107
1208
388
1176
1110
712
1250
581
1011
446
903
935
314
1387
596
1509
772
991
353
883
1184
460
567
1169
904
1112
458
417
782
430
947
869
978
832
342
571
1187
572
1419
817
1046
1423
1544
841
1136
1252
354
1168
473
331
1300
547
902
710
306
1372
527
1175
1553
922
519
889
1113
1160
1360
1335
431
291
1294
984
559
813
297
447
1279
1357
1415
975
335
920
717
761
798
880
1827
1465
935
332
543
1201
1387
435
1400
1174
951
889
1587
693
1346
699
462
1326
922
302
751
411
355
1412
306
780
472
1453
365
689
837
947
1325
723
1044
886
972
1433
412
1207
377
333
926
837
821
1639
495
1089
630
1111
318
461
712
1397
1014
378
666
1087
1494
1247
1167
1053
381
1276
1001
1313
633
1440
401
563
598
630
310
1108
832
506
1469
371
951
1157
766
1341
997
366
773
1026
555
412
1248
729
970
1179
723
348
776
336
1063
269
1231
1303
418
1175
1311
723
688
1140
656
1027
321
1381
546
1456
1135
871
1352
340
771
494
1011
1268
867
1134
849
1413
1077
1567
1107
785
446
1324
1277
337
1093
1345
407
1597
1096
1366
328
931
541
1101
693
688
344
1303
990
1321
845
1013
487
1483
1329
849
500
557
1098
1069
983
695
599
966
1690
1283
503
995
649
719
1368
1169
751
1124
433
651
1316
718
654
1107
973
354
531
1163
1153
889
908
865
423
647
530
590
1104
522
878
303
783
654
528
530
984
1119
1717
639
1263
447
1632
538
1182
420
472
1184
1060
462
1289
1292
1275
604
1084
599
787
1059
497
817
898
974
1343
1460
880
1026
1148
1036
594
872
1438
1140
421
1139
417
831
490
1174
990
1015
409
420
1194
1600
1137
777
884
417
1333
918
1032
1614
559
1156
1184
1313
969
1068
1028
1176
752
1064
667
1303
305
1323
1383
1246
1141
1437
1306
683
1207
592
1290
923
1003
1056
1019
591
364
567
955
1522
1386
994
295
367
754
1012
527
650
828
933
640
411
513
672
1313
1077
811
1319
990
1020
1475
1427
610
1109
1009
1129
1689
1263
1005
1534
652
1143
1743
1010
433
683
1416
1464
881
611
913
991
1476
371
1112
1224
355
242
1391
726
1079
778
550
605
1065
765
622
1055
1230
1201
1194
1432
829
974
888
909
1686
1128
978
1529
1338
1283
1339
911
1298
1130
377
569
1147
1076
929
1223
533
427
453
514
495
1297
1199
1383
855
1038
1070
1848
1189
564
1115
980
1315
353
752
1572
765
1418
777
1241
557
401
1007
646
598
565
792
1010
1327
729
955
1650
1199
449
947
1231
973
348
440
525
579
1016
1324
371
437
518
1078
707
960
1208
881
630
1413
1062
1314
731
537
1004
917
453
883
1102
461
1236
1058
646
478
1402
338
495
1313
960
1120
821
1344
1265
342
845
650
885
564
599
698
647
280
1148
1274
976
1100
553
626
489
871
1089
528
1513
1527
630
362
1159
1368
885
1443
1060
334
1395
1041
1052
881
971
553
319
740
294
1071
509
1306
671
1196
1163
1171
1358
942
653
802
637
853
406
405
1052
507
399
1311
1161
1025
718
1755
1317
1297
804
729
1233
513
865
1164
504
673
1071
429
1249
352
529
620
480
1128
1354
966
1178
1011
1094
1437
537
1340
1372
422
1092
1222
740
740
1384
1748
829
1446
1091
1010
1261
1209
1232
904
1388
1113
1093
1305
698
707
940
287
630
817
1159
1209
527
1402
1277
1188
952
733
1366
624
736
948
908
1459
1274
1419
425
816
996
472
1174
1511
714
1250
794
1193
756
1209
1223
918
849
434
541
1030
1231
828
1261
839
1147
799
546
850
1113
1514
1088
1232
1103
298
418
1198
1285
754
640
1317
1320
1290
1160
345
784
570
1674
1151
1289
454
603
1321
438
1086
866
1206
1111
1489
638
927
798
461
777
885
553
1352
954
772
277
588
981
402
523
616
688
1190
620
1517
1174
730
1013
1284
1015
485
707
1012
311
1282
1226
1442
730
571
553
365
1645
482
664
768
1462
998
1447
1080
1381
1012
1334
1300
1115
1341
718
1412
380
1429
946
844
1442
1530
580
843
884
1060
946
576
479
1055
936
1392
844
978
1354
1480
909
740
475
990
538
1424
1248
1061
846
945
1202
1004
1312
786
964
1341
1164
1232
468
394
679
556
937
792
477
583
713
1100
915
455
1150
1083
1135
637
296
901
722
907
1042
666
1324
1319
813
849
1317
1119
698
753
1338
987
1377
1023
1478
893
1481
1367
772
985
1579
558
574
1104
933
652
813
1255
1373
1136
339
285
1024
605
537
1401
1142
832
1373
351
966
828
717
419
664
1286
825
1122
931
647
780
589
717
1260
731
350
1051
797
350
838
1332
1047
829
1054
1034
1166
806
1104
1009
615
624
1330
1309
701
673
852
573
1197
829
1125
1275
1405
1062
1086
1038
1096
1014
1307
502
1283
1019
555
698
965
1346
1409
644
788
1173
1164
730
636
1367
414
1015
1172
599
458
681
1111
925
751
1108
809
451
806
343
992
730
784
574
969
1227
417
885
589
428
1401
948
1005
364
1318
1271
685
1253
897
1417
568
796
706
620
1124
1200
744
1088
1030
990
1199
1078
267
450
1101
1390
1015
1048
1671
534
785
846
644
1408
534
493
1257
1032
891
810
872
990
874
972
268
668
1320
1786
1222
1232
520
1578
913
299
1002
537
1275
489
932
1012
974
583
976
872
737
1158
1038
733
999
1102
1420
550
756
355
1205
1412
1082
1259
1096
688
1225
544
466
1328
700
646
649
1033
468
1218
1049
718
814
635
986
435
1194
551
1004
841
480
815
581
699
458
696
1460
651
763
1140
630
1077
817
1005
1303
866
1062
654
1202
436
827
1107
452
1149
654
505
1116
737
1222
1160
1111
991
849
442
942
1090
1129
1037
580
806
1041
1238
693
1005
863
724
359
502
434
1313
310
520
629
873
1378
759
956
735
785
542
1397
796
773
962
778
1405
1300
693
949
1458
757
669
1427
1004
957
1491
1111
885
690
389
791
1335
288
866
387
1170
1196
1018
1427
835
1090
1019
1026
1017
567
658
1011
500
908
441
1033
317
925
643
956
767
717
396
1364
935
663
917
579
1429
1415
1127
931
1420
629
864
1467
383
1120
832
886
626
1142
1342
430
799
1293
1267
506
835
350
1542
560
384
1388
1036
1041
446
1275
1155
455
1280
1143
835
1001
576
1598
306
1002
714
719
551
843
1026
405
1024
934
1000
1046
1270
1090
481
1006
995
1002
608
1351
987
810
1138
852
553
1499
653
342
661
1039
700
821
1029
693
925
1102
824
1123
882
1466
1330
1091
421
952
1060
641
1105
636
443
1057
725
1188
999
736
567
1039
1334
1227
822
1387
951
793
979
392
455
586
822
746
376
1256
492
879
641
684
340
1246
920
837
1217
883
1542
338
1116
494
1037
1006
700
752
1181
1008
1067
822
326
697
639
457
972
509
511
390
407
1030
1259
530
828
458
1330
1572
1163
1318
1465
1205
973
1125
492
928
497
722
722
1158
1074
916
1149
748
1480
1233
1043
716
1258
937
1523
991
1525
579
572
989
1370
1372
490
1078
1242
1312
906
1199
791
1197
1677
767
337
727
1270
388
1040
354
860
791
1049
1519
779
696
436
1000
624
1085
898
370
1245
1030
509
752
322
1739
1313
438
605
1265
404
693
893
480
505
1452
1306
1332
434
545
728
1223
714
1312
996
1381
1102
881
680
1514
769
329
1330
478
479
1310
1033
1002
1445
1249
647
1221
986
473
910
574
1173
717
700
1113
1103
1322
426
1443
758
432
530
1445
490
1320
811
723
1267
359
934
1285
1283
832
731
1306
970
974
1472
801
1223
1378
950
844
1029
1532
951
976
344
1174
1360
501
582
1319
839
496
774
1276
1303
896
929
286
1516
405
1292
838
821
1254
1392
846
1084
939
1305
441
482
920
438
400
1170
816
360
830
1396
1474
1414
509
314
954
1214
679
1197
639
814
593
1047
732
267
1204
1041
1234
641
1372
1531
1039
1047
1048
1769
1003
968
795
401
1571
611
1320
980
868
1007
464
819
1446
768
945
742
1501
1220
780
453
622
1093
938
625
1221
330
861
1103
706
835
810
647
1105
1138
1244
1211
980
1348
1293
1206
1008
433
387
951
1040
622
1312
1071
938
763
858
961
1021
1315
1042
364
410
379
389
315
757
536
1242
1462
434
1428
680
1284
570
502
557
898
368
1146
1036
1081
954
1221
1290
634
1035
665
629
558
433
1133
1146
525
639
1014
638
1031
699
999
980
638
940
907
996
1369
686
966
973
553
1548
323
619
410
534
1094
882
1514
1408
520
395
930
930
1053
828
503
1180
1182
1474
817
344
519
571
1223
1069
635
447
332
514
1416
620
517
1681
566
1050
912
740
1335
1336
1256
1062
475
1301
879
538
1384
406
343
387
1651
1323
495
604
1811
936
743
685
1066
1040
383
1043
468
1141
1074
563
978
795
884
862
704
355
836
346
1360
1120
1069
439
578
987
1080
607
1081
1303
1161
330
1422
906
1336
1070
562
641
1231
1273
1047
901
1067
559
813
625
813
446
1107
864
686
1404
773
506
469
536
966
556
912
488
820
549
440
905
904
952
442
484
715
660
823
1049
1275
816
665
1612
426
1501
1268
1352
880
1109
333
837
1101
1349
889
1278
550
435
1214
1267
1089
1040
1088
987
643
882
778
324
1384
937
964
1397
1489
1613
1061
1170
333
343
364
735
821
1016
425
1520
572
780
1129
1056
1291
738
1289
719
1545
926
552
1395
672
618
786
552
752
1565
1534
982
734
1434
780
1278
1132
1452
682
513
1220
1470
549
1099
999
430
963
789
394
580
578
913
917
1104
892
1066
925
432
947
748
1105
551
1128
1233
941
1188
1424
497
759
752
944
1374
1440
1114
397
1185
927
390
1124
738
530
1091
1065
839
766
1183
1023
1534
1222
1357
1283
794
1027
1383
694
1420
1424
1034
861
614
639
1407
696
1318
1183
970
853
1079
776
1412
1232
671
652
1345
1368
1131
1607
575
475
906
375
1339
512
848
875
373
554
702
891
427
550
522
677
1429
516
865
870
303
1168
1371
1098
748
1065
1135
1033
745
1059
1241
1100
338
891
777
1062
728
1342
665
1080
379
822
361
947
1021
633
768
1136
375
872
1412
758
565
581
1326
1423
1258
358
1005
830
1314
1039
482
1379
482
978
1410
1291
1056
1118
1320
1051
801
594
1333
1159
978
321
1407
480
1032
1019
391
1384
893
1022
1023
954
540
746
320
722
887
670
820
1001
633
1286
1378
924
324
887
1081
597
560
791
440
561
1306
1332
404
1032
920
763
1405
1288
718
366
1680
333
1434
622
285
974
1347
1205
717
455
1083
1153
1230
601
2016
337
790
1245
391
628
1288
315
330
926
1314
772
1233
312
586
1212
1070
1374
692
421
551
473
468
827
1100
1058
421
466
330
582
416
717
1177
952
1206
758
749
1621
1051
1405
1388
313
703
902
991
1219
435
1467
1444
923
1354
971
348
299
793
967
357
889
556
586
755
594
1212
656
664
652
577
1466
1223
730
967
448
894
1691
495
550
729
1319
1051
1109
847
1139
1036
1026
1365
544
922
675
810
310
1388
967
401
1221
1441
1059
544
1192
451
915
972
867
1240
1179
393
1331
1071
1089
909
979
918
930
1105
573
621
753
1186
545
1085
1429
1363
1182
1264
447
1191
763
942
1340
740
1168
1092
443
1021
1433
1132
1018
1028
419
908
807
408
1179
534
616
853
1137
888
950
1479
1356
940
811
1130
833
769
922
835
707
1298
311
1373
619
1199
440
519
786
897
421
1338
618
456
1142
1452
384
409
524
415
1014
1321
1061
1377
811
1085
1086
1403
976
1430
673
1590
779
620
617
1560
916
1208
1055
932
773
563
955
1291
664
240
1302
465
209
568
386
1302
434
1276
1081
907
1083
353
1223
326
811
768
595
884
850
1249
302
481
867
1322
1106
364
968
1077
1483
339
567
577
1193
341
1641
1009
539
1499
574
515
1346
1056
619
1193
1147
953
1381
1051
504
516
1187
257
477
742
653
1086
1153
1110
1215
609
1277
1133
1355
639
1422
1273
1349
1106
1424
397
724
464
1259
998
1254
445
449
1369
1436
1136
464
537
1038
632
692
960
444
851
1368
1075
993
1080
766
835
1007
539
803
1330
641
987
1378
1374
573
1385
582
349
760
526
1661
514
1168
851
1371
995
1148
1231
771
1142
1097
708
594
581
507
1256
870
946
1294
977
1177
617
1469
341
580
232
1435
469
717
692
1181
998
952
876
1212
714
1104
1166
892
569
503
465
467
482
1040
993
901
1042
547
868
352
1039
711
1314
925
599
706
1766
520
403
1011
466
803
1374
1196
374
323
952
1457
1199
354
1369
398
498
1087
740
736
1238
691
864
523
910
844
862
843
390
867
349
1033
794
958
407
884
475
1281
704
584
794
1062
821
326
1086
537
660
842
247
325
963
1048
825
875
612
1000
612
975
804
764
1143
1394
953
1131
1019
1018
1480
295
624
603
573
659
749
464
714
1378
784
1085
871
653
1238
1167
353
960
1509
1231
387
312
1037
459
1507
1218
314
1126
686
557
934
594
780
1080
1009
1372
726
1127
832
494
893
829
878
363
903
570
441
1254
877
995
1569
1062
1045
1099
989
975
1231
1314
897
1037
506
1140
505
1011
1004
1022
558
684
1005
505
434
1197
1102
860
1672
1195
1274
944
704
1185
1270
1197
1070
1304
505
410
689
934
458
1402
851
1418
305
880
998
1172
1437
862
460
1117
451
1016
928
1076
1100
946
475
718
1109
1251
989
573
412
1526
414
923
1053
1299
989
1026
1052
820
716
1390
1158
689
593
667
639
385
557
1041
504
1104
488
462
683
403
1015
726
1230
543
1284
1110
1262
490
556
924
1267
1094
711
928
424
467
996
1210
509
902
1487
1086
722
830
326
697
771
544
346
1378
872
938
1200
531
914
448
742
616
749
662
1688
1046
787
506
929
1163
1492
763
912
794
355
757
1313
315
1252
1481
1080
1065
411
714
766
1301
381
1322
965
692
518
1105
1319
1470
1171
1331
311
545
987
1143
771
1009
896
610
988
1363
1117
659
1200
848
1242
799
497
319
701
1260
292
948
1019
883
573
1183
1032
985
949
1397
1158
453
1478
926
830
949
862
1536
1620
669
925
959
1228
1398
1332
376
503
968
639
1461
873
882
853
714
1458
870
374
1025
907
944
814
992
1078
394
719
707
1034
1360
1115
813
538
1343
1806
1016
1321
1060
552
424
1348
1473
1180
1125
530
599
1147
1004
574
1062
1109
1311
1010
1215
817
583
1447
1089
557
995
1094
1300
634
324
913
1272
420
333
1408
1080
1011
1182
715
1096
973
1265
340
560
909
590
703
554
1040
767
949
1501
864
725
956
514
573
1153
1760
1062
305
451
661
1236
1266
1552
498
1376
584
626
577
472
523
1090
1403
1043
747
670
1499
782
1303
409
1102
869
948
740
1235
506
1264
426
1042
992
1574
1203
1059
1365
1019
677
1276
622
1082
1222
1755
1373
685
1680
487
803
694
774
761
1147
1022
824
1178
1061
1005
600
1351
986
567
332
906
711
931
1124
1341
1123
362
1061
1298
927
680
1182
307
327
1562
1232
1305
947
1475
496
334
895
539
338
1355
866
851
728
1134
825
679
703
932
983
932
987
628
1395
1245
1150
629
612
1478
1064
933
1432
1438
1033
1392
1171
412
474
505
1028
1289
708
331
1221
830
1204
1028
725
981
819
638
1426
913
1012
1132
1569
1002
1144
1266
762
411
1035
707
986
1176
1058
1014
1055
1323
887
641
332
822
576
841
578
1025
1241
1007
447
1264
792
1161
507
586
522
1148
884
870
835
569
1030
996
1403
1119
1307
1432
1028
1433
610
1497
885
340
670
592
688
1470
1265
579
1076
632
1601
1087
467
1382
1112
689
935
1236
313
642
960
355
776
540
1365
548
1222
1559
1243
1169
1019
1396
630
905
1024
1161
892
916
654
635
681
750
426
880
1698
672
1228
864
880
780
346
947
405
778
1040
856
965
1147
644
1035
1262
1064
842
857
394
1503
1403
762
1459
906
367
783
711
762
773
1326
689
959
982
1031
1155
329
1525
879
806
1125
1271
665
1229
899
1135
484
873
1169
809
823
890
493
1396
1339
589
1127
1268
313
1157
480
620
474
673
650
1203
1079
335
1162
816
1084
297
832
1198
322
317
889
581
1256
446
446
321
576
751
962
2024
1462
1639
953
968
1028
846
420
1281
1399
1441
610
1225
1041
1084
535
924
651
597
1047
464
1298
1231
738
243
1314
1252
865
948
1415
1045
685
369
641
1106
683
782
1203
259
436
1152
1147
761
1258
324
678
1467
1104
402
393
671
1378
319
775
1024
401
971
565
1362
918
990
743
743
596
717
739
1058
704
1320
1019
1092
1186
1385
979
1213
1498
1174
783
630
324
1172
1554
1281
655
706
1375
653
1366
731
1259
879
960
314
796
568
1161
545
923
939
889
770
1079
834
863
738
1205
710
890
1004
991
853
1413
1421
354
334
540
1206
480
714
1246
417
786
1222
843
994
1099
1380
573
364
424
1078
278
1262
1118
1221
309
803
755
877
932
910
633
1130
609
1177
1176
492
1326
270
935
978
1331
951
421
275
522
363
736
1362
1242
1523
338
1433
1453
437
672
499
463
1010
580
1143
1434
464
640
1090
1021
1306
421
895
1641
1023
566
733
1041
684
441
416
623
1376
910
1135
462
750
804
322
691
474
1198
513
1524
1331
1510
869
1198
495
801
1229
799
371
1185
765
653
1082
648
1362
537
1008
1009
1025
440
1458
991
1099
1232
1127
421
588
502
312
1122
785
917
1250
632
594
833
1105
375
1186
647
1009
559
1070
1339
1246
396
414
1090
1123
959
337
462
437
1155
1175
1422
781
524
454
602
1093
765
362
1426
1115
1242
1176
857
1141
1339
1248
494
1495
336
467
727
1479
1220
903
902
1409
1053
1049
923
403
603
387
1124
799
962
426
1165
897
609
756
489
1049
513
1134
870
878
1117
1422
861
485
802
1024
477
750
499
1351
990
1335
1121
404
590
1021
1075
465
1200
638
639
379
521
924
1247
1421
1370
1015
869
405
849
1036
289
286
565
296
1285
1090
483
435
1196
645
1430
1033
1159
827
1035
631
308
463
998
769
1072
463
1499
914
619
710
1295
968
1405
509
345
1146
579
560
551
1164
970
895
1121
413
1023
603
1121
627
1075
460
1100
1230
976
1229
443
434
394
761
825
908
1514
749
295
1204
1558
393
306
775
863
723
1122
1488
1099
738
274
911
766
476
874
495
618
662
820
750
376
549
1117
646
1226
535
393
948
684
948
1344
1946
1260
1364
973
1218
542
417
775
1166
1160
602
835
1504
1530
460
296
1101
752
650
1112
1238
921
1066
754
854
993
1207
569
1348
1134
926
629
986
411
449
1358
1285
444
894
1069
487
1047
930
608
434
706
402
730
763
891
860
843
328
520
1266
708
1036
448
1086
666
1151
1139
772
438
1316
1523
322
528
1075
1051
1490
597
661
504
913
918
696
653
951
412
851
600
1204
595
606
716
317
1155
854
506
732
1037
656
1270
896
517
884
879
517
934
549
828
1392
1183
1212
1573
1333
506
1352
1205
826
437
1408
570
426
472
689
375
741
485
1183
554
1124
1065
1057
719
870
1313
493
1396
1314
474
1047
836
714
717
1024
1162
830
1054
1242
667
1067
1149
1380
399
651
1336
581
666
1482
448
1094
297
893
356
615
615
477
560
354
831
966
856
696
928
1216
569
1671
1304
1379
417
1082
1154
410
1121
681
668
496
1155
586
662
969
1251
921
1158
1193
825
382
545
452
1194
1109
397
1084
352
559
487
538
379
976
957
590
1479
303
765
766
450
1216
607
445
1337
1064
1141
886
1276
1104
1081
1265
349
1080
1028
1291
881
1212
973
849
1137
993
462
632
436
380
1108
1590
358
354
814
507
696
740
1148
357
1109
438
529
871
491
863
1094
350
723
393
1070
655
1192
1106
1067
1744
1434
601
882
921
944
434
438
1052
471
565
1017
1504
1086
765
1157
286
799
1315
1181
1067
1191
475
988
963
867
1527
963
1324
986
397
911
927
353
742
726
380
494
911
301
635
849
1458
904
482
791
327
562
764
1086
1084
697
1516
944
535
434
943
578
1223
1061
1021
1035
1448
498
339
688
1063
918
766
1446
974
1159
1481
462
477
361
565
726
935
1261
912
1244
505
1035
1049
920
936
539
1348
1173
1335
421
434
291
903
1055
1298
373
1269
981
1177
855
1104
1275
511
1108
1187
969
1076
353
912
791
528
685
749
884
925
851
852
776
457
742
565
1460
1070
522
852
1515
1529
745
733
718
1395
1127
1289
1399
808
386
825
948
1184
1146
345
909
913
801
865
808
1485
1095
1154
948
731
374
704
982
404
1037
1100
1063
488
839
439
954
611
886
820
613
1336
360
468
762
1079
1102
1181
398
655
792
1013
559
783
942
1249
374
1180
599
574
1374
770
932
993
540
500
747
1042
528
1242
520
672
385
914
1103
904
497
1124
1316
857
1024
995
1020
1449
1368
461
1592
1401
1121
1427
1384
1618
696
1614
1351
1375
1139
1330
1592
786
1469
367
432
1122
407
1035
1402
1372
1207
1008
383
925
910
1190
1189
1086
1000
788
626
1371
870
761
677
446
906
384
965
1278
451
1519
788
496
1196
1211
481
1080
987
476
751
413
1196
904
1380
612
1061
917
1426
543
1226
656
850
612
768
472
847
879
367
686
1487
524
1191
1080
851
1048
1058
645
1101
1023
1161
786
368
539
1124
1293
550
827
1064
950
1352
1269
495
441
1323
499
1352
655
1106
1042
640
996
649
792
1301
981
1216
303
848
1325
717
803
737
407
655
523
1112
1059
1319
819
1258
850
1389
616
733
1011
651
410
1312
419
881
930
303
1144
514
926
1595
437
1084
1035
1055
567
488
743
1251
906
708
471
891
1046
587
799
1054
759
495
312
1431
559
876
768
711
897
539
659
534
914
687
745
1398
532
546
414
779
1493
656
1025
1444
982
1478
1105
1111
1240
825
940
992
849
789
512
655
650
816
774
778
1269
1183
1314
832
513
786
592
1108
444
1192
798
829
902
904
1333
1403
835
1194
840
1365
941
1063
390
940
859
583
333
1261
996
412
408
1202
772
1644
1072
473
389
372
719
1147
862
567
683
832
1438
590
456
1026
1576
1553
325
858
602
1084
1036
442
1519
643
673
892
933
383
334
1352
636
928
1130
822
616
1429
1490
462
1074
1200
1163
552
1092
745
1356
894
422
1515
1012
1285
847
504
692
1148
958
943
1024
1375
1478
506
302
654
329
1095
1144
485
452
513
1053
801
393
1498
1297
354
1066
481
1276
1264
1335
930
1351
1007
799
602
964
1054
975
579
1308
1025
297
1120
1066
796
765
1383
1400
647
911
904
1306
1279
1166
1201
454
1005
950
1594
817
1384
255
494
636
1281
879
1022
449
345
798
1066
1030
930
1239
1133
995
1263
325
1311
1156
1388
1079
1077
1118
1165
931
1388
1250
1413
957
565
1137
530
1413
836
829
315
347
975
1205
1391
998
1083
1404
588
577
817
351
2022
1293
1057
1352
524
552
684
1460
1176
741
1309
871
716
796
591
1240
1285
361
915
1118
325
886
396
1342
1367
807
1073
609
451
953
1129
1053
1338
1676
1431
916
1283
1105
874
827
484
1025
780
511
1205
419
515
533
320
345
622
775
703
1424
993
378
371
841
975
282
455
986
1203
1188
1016
940
917
631
624
1061
841
1450
901
903
996
590
649
631
753
575
906
1171
1070
726
386
452
424
1076
958
975
504
909
1305
1157
854
842
1027
1512
1090
1107
1371
871
681
846
838
1286
416
1428
660
623
1253
597
1066
426
348
384
1108
1314
1020
1375
841
907
1281
690
662
1234
1041
1344
1044
625
1656
682
396
567
1266
1321
705
826
795
1027
606
743
387
1068
370
661
884
1430
590
1290
321
916
730
304
1012
1370
1205
1014
856
329
375
1440
414
1239
1284
521
1349
1522
940
547
1390
850
567
771
1114
976
1040
758
1240
1035
1530
414
1403
1052
847
704
1274
306
436
1060
841
1263
707
997
820
1460
401
1312
955
1037
1543
1089
953
1215
792
1319
357
1404
866
1005
1044
1038
520
1391
1244
1351
1068
979
704
471
874
921
1104
919
1139
768
412
418
1112
775
875
1043
964
1007
586
1071
1227
1121
1478
1042
945
1187
1388
1288
381
497
1033
421
488
1567
1247
1119
980
602
1046
515
1054
518
1179
838
622
1305
852
373
1584
1065
1551
495
1320
1367
1473
430
980
1305
1068
858
864
643
493
587
1009
421
1016
932
1145
1391
861
299
790
1348
1171
783
907
1110
936
1079
502
363
507
378
1214
694
957
1340
422
282
390
304
616
711
410
1694
769
970
871
1013
1080
982
650
362
1230
1072
1107
342
1193
731
1706
248
909
604
1086
698
500
899
370
1396
407
679
526
1473
1564
1069
1357
361
1339
1442
459
551
1131
683
621
913
1386
626
710
287
1164
1352
810
1164
842
509
478
1118
1086
1264
590
587
726
878
886
571
1119
1586
1015
469
1081
1056
1008
394
907
1015
654
602
900
1582
677
1169
1191
601
1328
1031
1027
1490
1205
1223
341
651
878
1080
748
833
1355
990
706
333
362
646
1320
1078
1384
816
1300
1257
1503
1186
771
1086
991
992
716
575
883
1416
822
1419
986
607
952
931
1256
1431
1348
1549
423
407
921
1428
848
1103
1347
913
1461
1382
1360
1010
1236
1076
639
878
697
947
1077
953
1019
1278
406
1093
704
434
509
306
685
1287
458
301
997
292
1017
946
1098
1087
1254
860
811
1331
1441
422
1309
1046
539
376
983
1555
386
401
728
1313
935
371
1442
1505
1330
980
1223
466
999
453
971
317
673
390
917
489
1192
723
1051
1178
719
891
1265
513
985
333
944
759
815
685
613
778
470
451
323
1004
1228
656
1029
461
958
850
807
1573
563
1398
963
650
891
336
1339
872
576
1269
1107
426
907
696
434
789
1091
1426
1315
873
545
337
1464
381
1081
928
1050
384
1136
1039
907
1237
723
475
1089
821
904
1282
1419
1471
818
619
1386
1185
908
1184
746
432
1140
1030
861
825
681
275
978
1069
1046
798
432
949
1133
686
500
660
359
324
961
890
674
385
1346
1396
466
1238
510
923
1006
968
1372
1532
308
553
1254
863
420
845
1193
488
1521
1162
1047
1382
639
961
1075
528
370
1414
1483
519
541
1101
794
861
494
790
1105
770
1439
1414
1082
1346
1300
1104
544
639
950
683
1351
1342
390
348
1015
1233
1340
1013
1291
1370
836
1061
1098
521
537
1502
1302
476
1372
553
2014
1081
745
1468
1390
257
534
589
452
1183
941
1454
397
829
686
1321
987
770
421
1437
899
1178
921
375
1324
931
1215
575
838
692
1397
708
865
1275
1154
828
336
467
446
1048
1306
889
1187
1206
348
338
1358
701
867
937
1000
375
377
819
399
978
996
791
502
1552
998
396
552
329
1067
1149
1345
904
936
1521
1078
453
792
887
1413
1552
392
917
1025
1257
717
804
448
410
970
719
318
976
881
934
1467
811
798
1038
692
1304
1122
742
775
466
915
781
770
1133
820
377
965
1325
1410
792
1558
1122
865
965
642
1258
1294
853
602
977
440
1437
1062
587
866
942
988
516
314
914
1270
956
1356
376
848
673
1252
591
319
1407
571
476
423
1400
1108
951
1444
1428
1301
997
447
1036
498
1503
799
707
551
1085
1250
1243
1362
351
1023
1254
772
1035
1364
649
1396
312
915
840
729
954
1025
1129
811
880
1165
1015
1072
549
840
958
706
1441
746
1160
1388
569
1275
968
1057
561
1130
856
1007
1254
1393
1006
907
592
468
789
652
941
747
1040
307
630
1311
1020
1009
1143
480
1167
1211
413
503
1019
435
833
897
542
920
1158
789
999
1070
427
1056
578
882
949
762
1124
983
804
627
1282
887
1259
572
1714
657
778
855
1272
1026
1541
1395
766
1072
894
1600
1713
1164
1410
1204
617
1181
482
335
363
653
513
499
692
1252
436
381
718
367
834
832
489
753
1173
1343
421
1081
1329
959
885
975
976
984
807
549
1368
1365
1002
1228
1209
455
419
494
333
574
1386
1360
1425
1208
501
606
391
1482
1614
677
1081
312
1324
464
578
668
386
764
806
1164
485
896
778
1109
911
683
632
959
676
782
432
328
458
382
1129
1235
362
310
507
445
936
945
1345
388
1022
863
883
1501
978
1076
1434
716
968
602
865
812
1072
1154
924
927
1211
788
514
719
1082
722
1211
567
1108
967
472
1062
1503
659
1079
821
1182
385
1093
1294
833
848
504
754
1530
552
1158
424
1334
938
1241
511
956
1014
933
664
694
491
849
791
1738
1420
493
657
1052
629
1318
1434
464
1057
1160
1507
851
906
1313
657
1209
381
421
929
1052
345
568
927
316
1449
800
641
308
716
1029
679
734
878
764
1048
893
1018
943
1226
1188
1329
1044
938
641
914
1005
997
905
995
1442
862
326
1276
1265
964
884
1349
1165
1490
340
639
831
618
1132
749
1178
877
381
939
1270
1088
594
1414
391
1551
1222
614
1029
1438
1177
351
661
552
976
956
794
676
1285
934
1484
1109
998
497
1386
1007
1185
667
1485
849
572
633
372
1045
1157
1434
800
749
569
861
629
487
828
629
1014
1237
385
1043
504
1343
692
384
737
363
368
454
1116
712
1052
1321
833
845
1110
519
793
366
461
1134
637
840
1397
730
900
1249
386
900
832
504
409
1297
1298
1047
837
1201
958
726
456
494
963
1009
740
1210
1520
879
939
522
513
1350
1106
817
1267
381
333
1492
970
626
1065
977
952
402
384
546
679
1166
1204
386
557
1401
1037
732
662
1054
996
1085
415
587
1389
1071
915
563
972
383
812
890
563
497
1347
864
891
994
792
1029
926
617
1276
735
1148
806
688
1356
1471
895
1383
1234
1239
703
1280
1245
484
1173
1423
1218
962
809
1253
1182
871
977
754
779
1012
840
1491
1320
477
1333
1269
551
866
898
1083
648
1248
1302
932
556
1157
1003
470
762
1448
1003
1031
1016
860
1302
1083
612
1012
418
760
298
660
1227
821
1085
952
479
295
457
705
972
539
1002
1208
1290
799
1003
605
648
1524
398
748
749
787
1076
1111
1169
1041
907
1199
403
348
508
938
573
866
529
755
1349
1481
534
1418
960
655
818
693
1258
798
1028
773
349
468
435
1038
1060
343
422
291
906
974
1220
1244
847
784
1333
761
1195
612
959
828
878
804
861
652
1043
420
350


==> benchmarks/wiki/lpm_benchmark_network_quard_musec.txt <==
6927
12338
11702
2244
1109
1712
1181
1107
2189
988
1132
362
616
709
835
1170
932
1322
1390
365
554
798
369
845
776
429
1529
1083
300
1021
884
547
653
602
2715
550
353
845
350
814
447
470
1258
520
529
1337
1155
672
281
800
1370
557
221
1378
493
603
822
1193
1377
1346
2048
610
1229
1257
732
1412
420
1424
1284
631
474
666
840
1449
1378
1210
1062
526
433
820
944
1542
740
753
1374
998
1320
279
1205
431
757
1531
736
1557
879
876
683
1192
1604
519
1195
990
356
1232
399
1231
1258
888
316
548
1513
983
1401
549
1287
490
7097
473
745
499
609
1399
1574
4937
540
792
1133
401
780
487
1975
557


==> benchmarks/wiki/lpm_benchmark_query_musec.txt <==
15
24
14
19
22
27
98
23
25
26
25
32
21
18
48
19
22
16
18
24
227
46
24
17
24
23
126
18
83
39
36
29
29
29
29
19
174
18
24
32
35
31
33
37
35
33
33
30
30
33
36
28
31
29
32
34
32
35
36
35
37
41
32
469
27
30
31
34
36
30
32
33
30
37
34
34
34
32
36
32
37
321
26
34
33
31
161
27
34
35
35
180
25
148
31
105
31
128
26
104
32
134
29
108
31
109
22
132
21
91
23
131
23
135
24
118
26
93
25
135
25
92
25
107
28
130
25
111
32
108


==> benchmarks/wiki/lpm_benchmark_unit_end_musec.txt <==
6912
12314
11688
2225
1087
1685
1083
1084
2164
962
1107
330
595
691
787
1151
910
1306
1372
341
327
752
345
828
752
406
1403
1065
217
982
848
518
624
573
2686
531
179
827
326
782
412
439
1225
483
494
1304
1122
642
251
767
1334
529
190
1349
461
569
790
1158
1341
1311
2011
569
1197
788
705
1382
389
1390
1248
601
442
633
810
1412
1344
1176
1028
494
397
788
907
1221
714
719
1341
967
1159
252
1171
396
722
1351
711
1409
848
771
652
1064
1578
415
1163
856
327
1124
368
1122
1236
756
295
457
1490
852
1378
414
1263
372
7071
380
720
364
584
1307
1549
4830
512
662
1108
290
748
379
1975
557

